Cell-Free Massive MIMO in the O-RAN Architecture: Cluster and Handover Strategies

Cell-free Massive MIMO has emerged as a promising solution for next-generation radio networks. Particularly the user-centric variant where users are served by a limited subset of access points, a so-called cluster, has garnered significant attention within the research community. Despite numerous proposed physical layer solutions, managing AP clusters in case of user mobility remains challenging. In this study, we first present a realistic method for modeling the temporal evolution of the channel in cell-free Massive MIMO. Next, we develop two clustering and handover strategies: 1) a fixed clustering strategy that computes the ideal cluster when a cluster handover threshold is exceeded and 2) an opportunistic strategy that opportunistically adds serving APs as the user moves. Moreover, we establish a connection between our findings and O-RAN, an emerging network architecture that offers open interfaces and network-wide control capabilities, thus, facilitating practical implementation of our research.

==> figures/resultsChannelModel/CellularHandover.csv <==
deCorrDistance,1,2,3,4
1,0.0880952380952381,0.0331428571428571,0.021047619047619,0.0135238095238095
2,0.361142857142857,0.216571428571429,0.153333333333333,0.0923809523809524
3,0.495809523809524,0.337809523809524,0.229333333333333,0.159714285714286
4,0.624380952380952,0.471142857142857,0.354952380952381,0.253904761904762


==> figures/resultsChannelModel/CellularSEs.csv <==
cdf,1,2,3,4
0,0.00141089238668886,0.00219789390012037,0.00281831989221846,0.00260979208300138
0.000953288846520496,0.00959743669717471,0.0120391609677804,0.00853771523243111,0.0093451451190691
0.00190657769304099,0.013531651842825,0.0162724647485818,0.0122159134778584,0.0138202856232122
0.00285986653956149,0.0171848647936337,0.021994079088022,0.0157792034262429,0.0159344427465386
0.00381315538608198,0.0202459798514653,0.0255427881432365,0.0190305709232779,0.0181042464979255
0.00476644423260248,0.0252304797806946,0.0284649306925408,0.0222718095473111,0.0202072604849224
0.00571973307912297,0.0281665273778861,0.0324760997016025,0.0261066784961173,0.0236513262730142
0.00667302192564347,0.0317854040880767,0.0364711804677237,0.0291194549072525,0.0268406444463402
0.00762631077216397,0.0344267592621256,0.0395907462437615,0.033892660326857,0.0305780753179503
0.00857959961868446,0.0371936495048924,0.0428386616958988,0.0369559085096122,0.033562679878906
0.00953288846520496,0.0427714001120159,0.0460392422059094,0.0395982213822485,0.0365693894666047
0.0104861773117255,0.04732761065729,0.049204408930653,0.0426161360769982,0.0394739852345793
0.0114394661582459,0.0493724723068107,0.0532488271170105,0.0453849596975878,0.0424504224761099
0.0123927550047664,0.0514396565080199,0.0554421995070244,0.0485271635932039,0.0457328790242628
0.0133460438512869,0.0539897585790825,0.0576961820274571,0.0504555305118275,0.0489377221747708
0.0142993326978074,0.0566181538628816,0.0612815596526098,0.0523736046558296,0.0520490864699193
0.0152526215443279,0.0604291128462729,0.0637183492882578,0.0552884970886174,0.0554439866274916
0.0162059103908484,0.0631097701548968,0.0666467850398128,0.0591486811187616,0.0585048950309272
0.0171591992373689,0.0666172294240814,0.0690680062480955,0.0612724965412639,0.0616776937813572
0.0181124880838894,0.0692825741133155,0.0716383795805715,0.065008889770243,0.065046180045697
0.0190657769304099,0.0714312148522501,0.0748893165923998,0.0673671626533221,0.0687451509190048
0.0200190657769304,0.0740735010326697,0.079576499322984,0.0699978479357723,0.0725002591517394
0.0209723546234509,0.0775127270377685,0.0830505100155482,0.0723381668735744,0.0748072892569657
0.0219256434699714,0.081585602357795,0.0864412904105577,0.0755378307130986,0.0776011899779014
0.0228789323164919,0.0839633608932461,0.0891692115327373,0.0777176598792345,0.0796446473062933
0.0238322211630124,0.0870670827405601,0.0923928162222848,0.0799240548880614,0.0821813210000177
0.0247855100095329,0.0894555247485811,0.0951713487404461,0.0834712041337893,0.0850101682903502
0.0257387988560534,0.0922885914643992,0.0980652379609157,0.0863638099806867,0.0867302596243512
0.0266920877025739,0.0945817724178576,0.101587261595328,0.0913599812511162,0.0895881250183779
0.0276453765490944,0.0973460888864106,0.103990305229477,0.0938028143332136,0.0921255221094173
0.0285986653956149,0.100710930118839,0.107222228487276,0.0955830496297846,0.0959245681514659
0.0295519542421354,0.104200456109551,0.110565161141914,0.0977394155926373,0.0992006060841932
0.0305052430886559,0.107019293115681,0.114437889363289,0.101505878971943,0.102455525461269
0.0314585319351764,0.10930426456632,0.117908529601201,0.104730785503325,0.105518308545601
0.0324118207816969,0.111986194234907,0.120843206321023,0.108041863394234,0.108550974531588
0.0333651096282174,0.114324327361177,0.12350711724555,0.110623419981248,0.109878935585921
0.0343183984747378,0.117304832844629,0.126980520119436,0.113016866074342,0.112931146727344
0.0352716873212583,0.12126880160008,0.130792636377324,0.115379452262586,0.114673201346409
0.0362249761677788,0.12350859615625,0.134023837281791,0.117960238861988,0.116779214847941
0.0371782650142993,0.126144689560688,0.13614604280735,0.120152325820662,0.119227582656764
0.0381315538608198,0.12880632734708,0.139307140946746,0.122620934084628,0.123335518503893
0.0390848427073403,0.130725110370236,0.142570527693068,0.124585879137226,0.127990295261993
0.0400381315538608,0.133820841222234,0.144883895153321,0.127151127421326,0.130854151013793
0.0409914204003813,0.136790617787712,0.147880890712866,0.129516098079507,0.134275608309865
0.0419447092469018,0.139452564894365,0.151400840763535,0.132678336474514,0.136452526836805
0.0428979980934223,0.141874972040735,0.154177758464872,0.135760160933806,0.140092396216005
0.0438512869399428,0.144527533246929,0.156294146778332,0.138756932142804,0.142374008482675
0.0448045757864633,0.14697374892659,0.159414156338342,0.140757528733663,0.145347008190911
0.0457578646329838,0.150932795034824,0.162056843861348,0.144134031089027,0.147379679210512
0.0467111534795043,0.154145807551288,0.164469826480146,0.147097141932658,0.150539776304337
0.0476644423260248,0.156715372632279,0.166888221096226,0.151543905730192,0.153028000495167
0.0486177311725453,0.160004533551865,0.169733265809412,0.154191316727356,0.156826845632834
0.0495710200190658,0.163056536797526,0.172852864298407,0.156801962649874,0.160768156814634
0.0505243088655863,0.165807608986917,0.178173018966175,0.159179839774774,0.164840161312156
0.0514775977121068,0.167892136062732,0.181269784066741,0.161947929173839,0.168079720867317
0.0524308865586273,0.169999101098965,0.184524459415084,0.164874753254066,0.170787592360364
0.0533841754051478,0.172327335398596,0.187303557045085,0.166897893386196,0.173884916854971
0.0543374642516683,0.175028773839581,0.191349972297808,0.16977779132984,0.176203149114458
0.0552907530981888,0.178699476248086,0.193006824346998,0.172650515503709,0.17837984627606
0.0562440419447092,0.18184100838844,0.196528147699493,0.176393709384405,0.181208118063466
0.0571973307912297,0.185964007021961,0.199078964223308,0.179404233861884,0.18343935224251
0.0581506196377502,0.188750004452034,0.202113739028114,0.182437240577488,0.185907858581706
0.0591039084842707,0.192437686383211,0.205031145606703,0.18586024927853,0.189098865841412
0.0600571973307912,0.195190871972262,0.20684165666948,0.190657712998098,0.191944578164004
0.0610104861773117,0.197576998624168,0.210257058400547,0.192724574132675,0.194676999429191
0.0619637750238322,0.200631623532959,0.212869861258916,0.195373599832487,0.198950014303397
0.0629170638703527,0.20343647209734,0.215462160904796,0.198409018735799,0.201796279073219
0.0638703527168732,0.205877004398875,0.21804926132768,0.20071862239627,0.204016907334808
0.0648236415633937,0.208842352370999,0.220186212807209,0.202585503868388,0.207251975774727
0.0657769304099142,0.211515886630202,0.222825039812656,0.20535289782599,0.209857798481762
0.0667302192564347,0.214860993603187,0.225544453213266,0.207765663638001,0.213770260326269
0.0676835081029552,0.2186674704789,0.227987334418124,0.210751635131843,0.217092101780264
0.0686367969494757,0.221136436857549,0.22973355418911,0.214410835573135,0.220112087334075
0.0695900857959962,0.224394022073825,0.231632777481998,0.216525078166747,0.223767519015225
0.0705433746425167,0.226651963232794,0.234723926748179,0.22043030819576,0.225945381636448
0.0714966634890372,0.229200459620777,0.23963105315015,0.222466937357393,0.229732506369667
0.0724499523355577,0.231925646615541,0.244078125751968,0.224797178880317,0.232944348543784
0.0734032411820782,0.234761558938377,0.247821666084998,0.227396113579112,0.235212470150565
0.0743565300285987,0.236352204638374,0.252327895624721,0.230015651525211,0.238874877645007
0.0753098188751192,0.239205962217389,0.255120571962768,0.232511644259971,0.242039713409883
0.0762631077216397,0.241821377402855,0.259120099948567,0.234991258613057,0.24477175899267
0.0772163965681602,0.244328296294969,0.261215190295546,0.237180035537227,0.248402895468356
0.0781696854146807,0.246636463673367,0.264030147513348,0.241153501058315,0.251357168789209
0.0791229742612011,0.250279288400351,0.268135114806944,0.243145229848979,0.253310217500051
0.0800762631077216,0.253202115335084,0.271988223397318,0.246317081441471,0.256665444349047
0.0810295519542421,0.257133825474255,0.274859045900153,0.249464704807596,0.258897279659688
0.0819828408007626,0.259337391198829,0.277829697705403,0.254284533104601,0.261375302968209
0.0829361296472831,0.262387951062815,0.280318263955858,0.256879183192466,0.264005804533953
0.0838894184938036,0.265306369315231,0.282847862474005,0.258883962595504,0.266894280458493
0.0848427073403241,0.26747751020044,0.285649109370841,0.261589562369104,0.269480038452285
0.0857959961868446,0.271219844124935,0.288391738024819,0.263861809026105,0.272552691930351
0.0867492850333651,0.273724317296391,0.291788799302555,0.26558684543168,0.275172040854774
0.0877025738798856,0.275680698860416,0.294190420143195,0.268033674362326,0.277418358777442
0.0886558627264061,0.279010734302596,0.296961348918503,0.270171843277857,0.279863937321224
0.0896091515729266,0.282598826000245,0.29979245002881,0.273932648294323,0.283570266575733
0.0905624404194471,0.286606336530217,0.302096304858846,0.276708539982278,0.285947055163167
0.0915157292659676,0.290232805149871,0.305304770744409,0.279183295247581,0.289683327613227
0.0924690181124881,0.293420584320815,0.307002755916855,0.281353482413528,0.291930686134052
0.0934223069590086,0.297011870772736,0.309739588840063,0.283976255759795,0.293663944238706
0.0943755958055291,0.299296628941791,0.313011740527395,0.286988769550937,0.296232347206618
0.0953288846520496,0.302155916638148,0.314757552640369,0.289268433676997,0.299820269493179
0.0962821734985701,0.305028673436846,0.317952610577477,0.291714138233221,0.30215386986017
0.0972354623450906,0.307443865278379,0.320543610077319,0.294860708813571,0.304883874486117
0.0981887511916111,0.311715714357837,0.322604073070774,0.2976455583417,0.308204088124408
0.0991420400381316,0.314059140451163,0.324902194637473,0.300944895682058,0.311293461610744
0.100095328884652,0.316972181209953,0.328047030427497,0.303944335346172,0.313978236764651
0.101048617731173,0.318995588369013,0.332008032515563,0.306327932805322,0.316318800036156
0.102001906577693,0.321448258915963,0.334763092414705,0.310252791639007,0.318968982995645
0.102955195424214,0.324056412024713,0.337732753416923,0.313567277422946,0.32138086297096
0.103908484270734,0.32641277936873,0.34132481379285,0.317179315644868,0.324097729273779
0.104861773117255,0.329431071100651,0.344309550104086,0.320715162677656,0.326747416607435
0.105815061963775,0.331480419070159,0.34816586435669,0.324250792709326,0.329443623867381
0.106768350810296,0.334248568407171,0.351463106676742,0.326334124317974,0.332001408473373
0.107721639656816,0.336874487263764,0.353262545852661,0.328560544157396,0.334424726549321
0.108674928503337,0.339581209437382,0.356236716718772,0.331308632650621,0.33703265310241
0.109628217349857,0.342164350228542,0.359788120174628,0.334969210512873,0.339614796511592
0.110581506196378,0.345690626454712,0.362303836588261,0.338487120514076,0.342302794683415
0.111534795042898,0.348098291769362,0.364552136926998,0.34107958387889,0.344910172750408
0.112488083889418,0.350660377808676,0.36736937509893,0.343322592210129,0.348673960144268
0.113441372735939,0.352674765409506,0.370171854925679,0.346097287810848,0.351785159960287
0.114394661582459,0.355847632180125,0.372229634577689,0.349109465808214,0.353925346141814
0.11534795042898,0.358126512575157,0.374454234790525,0.3514936262168,0.356834268426058
0.1163012392755,0.360141286527447,0.377001884493616,0.354137696524899,0.359237990146862
0.117254528122021,0.363425671448622,0.379984482158699,0.35674294625712,0.363268320665753
0.118207816968541,0.366509279932994,0.381506951447891,0.360418532553467,0.366920962659322
0.119161105815062,0.369910267793363,0.384970928213418,0.363501665454522,0.369497020332817
0.120114394661582,0.373025010667087,0.387685572461256,0.366723385429493,0.372399749714551
0.121067683508103,0.376112733954832,0.390478227738641,0.369483907778924,0.375536887572563
0.122020972354623,0.379675566251771,0.392903834595529,0.372709331652998,0.378643649597893
0.122974261201144,0.382072187968769,0.39601182432932,0.37554697773754,0.380494755114232
0.123927550047664,0.3850680904901,0.398378279697403,0.377558081474691,0.38381300703838
0.124880838894185,0.388362335597096,0.401511084853232,0.380090152297507,0.386803931024142
0.125834127740705,0.391350587085123,0.403806487181759,0.382811571187971,0.389524808606703
0.126787416587226,0.394116299898621,0.406284704433236,0.385290203331775,0.392784012234888
0.127740705433746,0.397025488013794,0.407621614217404,0.38863676446234,0.395800724879412
0.128693994280267,0.399455935562175,0.410926509133516,0.39159299818163,0.39748742121191
0.129647283126787,0.401202851607502,0.413749347014048,0.394188493018059,0.401214280115787
0.130600571973308,0.404185096587543,0.41707102441084,0.398044594857235,0.405187581816287
0.131553860819828,0.40691659415717,0.41937306775751,0.40068063495482,0.407671407795394
0.132507149666349,0.409447631682643,0.422379959563641,0.403311577574275,0.410190084044658
0.133460438512869,0.412945382930683,0.424526918684559,0.406573895379682,0.414749556053477
0.13441372735939,0.414681415052549,0.426851096321063,0.408998305372272,0.419210604310321
0.13536701620591,0.417313558339757,0.42959087347812,0.411993986892401,0.423304149155938
0.136320305052431,0.419076143928918,0.432547840461039,0.414456336304129,0.425947344807144
0.137273593898951,0.421791303341642,0.435243539208362,0.416576665441424,0.429289755018305
0.138226882745472,0.425380647257357,0.438590530086796,0.419496571454113,0.430980224640764
0.139180171591992,0.428564762068844,0.441516099359742,0.422412176311687,0.433930464761972
0.140133460438513,0.430779441275274,0.446092620304853,0.425412891006087,0.436477853510937
0.141086749285033,0.434529998387135,0.449683952400672,0.428549814292914,0.439621902925765
0.142040038131554,0.43868519048407,0.452625223940783,0.430770514600894,0.442662997344497
0.142993326978074,0.440639378980188,0.455825746005576,0.433805212918984,0.445675680801735
0.143946615824595,0.443384926981575,0.459123762489597,0.435928254273455,0.448155771786971
0.144899904671115,0.448069608406593,0.461111569636784,0.439432528896091,0.451975932418676
0.145853193517636,0.449963213602504,0.463278674313042,0.441980590277648,0.454610765216286
0.146806482364156,0.453579267469912,0.466045027222413,0.444695399608208,0.457136038512199
0.147759771210677,0.456586077197211,0.468128345656963,0.447339710545795,0.460019247503496
0.148713060057197,0.459387143207342,0.471341516959922,0.449382275617609,0.462671208749913
0.149666348903718,0.4616442638026,0.475358553060573,0.453285819117709,0.465857065419171
0.150619637750238,0.464148832978632,0.478787254957471,0.45600137826357,0.468184558728836
0.151572926596759,0.465972160108744,0.481264614336943,0.459127204694678,0.471007802324142
0.152526215443279,0.468799014008701,0.483807183851765,0.460954192620506,0.473104690708263
0.1534795042898,0.472212089448066,0.487219694343515,0.463312339361158,0.476021327772693
0.15443279313632,0.474133679927259,0.489581059873778,0.465356421911853,0.478853352835971
0.155386081982841,0.47658834454119,0.492065447901405,0.467366337714856,0.481646042710417
0.156339370829361,0.478886297421185,0.49534396855666,0.471141148140899,0.48559166223084
0.157292659675882,0.482594031822171,0.497095594586759,0.472690229392796,0.488313666716288
0.158245948522402,0.485166944610868,0.500311291684045,0.475204064111034,0.491012445820408
0.159199237368923,0.488277356263659,0.502679527472635,0.47771745456883,0.493724188362842
0.160152526215443,0.490145357737062,0.505664186483579,0.480009526569545,0.496802165680727
0.161105815061964,0.49339053258183,0.508690505239336,0.483989757565993,0.499127454912045
0.162059103908484,0.495615659063305,0.511009163821037,0.486588215578041,0.502148237366057
0.163012392755005,0.498520362067532,0.513854746076486,0.488902754911039,0.504831389704921
0.163965681601525,0.501492092325045,0.516561447912454,0.492323052279458,0.506694295704813
0.164918970448046,0.503767522793127,0.519579047337219,0.494910122673518,0.50953354661341
0.165872259294566,0.505517359415682,0.522440128766372,0.498433993057488,0.512348851156114
0.166825548141087,0.508021453265328,0.524821546552507,0.502018030934572,0.515680523875686
0.167778836987607,0.511758616998132,0.527127237674053,0.505542891374753,0.518746090273265
0.168732125834128,0.514372171519075,0.530373388444106,0.507474468686494,0.521341587975503
0.169685414680648,0.517846340933124,0.531985193757324,0.510482921188372,0.524274442087905
0.170638703527169,0.521112474929896,0.534742985293107,0.512686441440243,0.528361709427638
0.171591992373689,0.524493325788766,0.537906783805887,0.516578462229604,0.531076596181788
0.17254528122021,0.528421568174169,0.540938948833965,0.519609435233516,0.533116262484226
0.17349857006673,0.531210684150483,0.542674607707824,0.522264366769317,0.535969365963749
0.174451858913251,0.534054512638386,0.544811481192193,0.525440844704073,0.538619485828719
0.175405147759771,0.536670110044429,0.547979304332377,0.529235807145098,0.541426091744327
0.176358436606292,0.539492675176277,0.551420273047199,0.532103975135139,0.543575159391113
0.177311725452812,0.542156878530439,0.554045271339529,0.53410225045136,0.546157473112928
0.178265014299333,0.544593874575439,0.555211905321077,0.53690139449567,0.549723912447406
0.179218303145853,0.547534165800752,0.556870152632718,0.53988519674228,0.552321333591226
0.180171591992374,0.549167758882771,0.559759681991479,0.543203854724956,0.555530587193012
0.181124880838894,0.552031154639168,0.561957434674366,0.546422018441331,0.558818690861744
0.182078169685415,0.556292516144245,0.563145230416118,0.547765297857857,0.562902999962148
0.183031458531935,0.558412186910865,0.566902111310093,0.550354464041749,0.566149787719918
0.183984747378456,0.56102005987303,0.569561040355751,0.552794753257072,0.568935535419312
0.184938036224976,0.563895681444118,0.572523068184286,0.55644632114852,0.571697899151984
0.185891325071497,0.565686185838926,0.574894647636442,0.559225999894804,0.574217643127307
0.186844613918017,0.568480847926228,0.576661187231627,0.562466173836103,0.57735810820625
0.187797902764538,0.57080078941013,0.580530204992544,0.564908437992782,0.580286095566481
0.188751191611058,0.573074562245354,0.583539298663361,0.567266210477428,0.583899612350135
0.189704480457579,0.575635052145583,0.586109683102435,0.570506511878114,0.58674850752069
0.190657769304099,0.578168387605809,0.587550020760813,0.573633434560299,0.589560329230706
0.19161105815062,0.581011153483195,0.589788537322484,0.576844212788589,0.592638250990857
0.19256434699714,0.584180477496647,0.593473002199096,0.579940745334504,0.595277702696934
0.193517635843661,0.586593688789078,0.596530621810567,0.581777877101246,0.598762990983738
0.194470924690181,0.590396009384382,0.598889397930178,0.584091089826224,0.601342652352302
0.195424213536702,0.592576800008077,0.600869843599509,0.586319507789296,0.604781584519525
0.196377502383222,0.595396441150509,0.603204910497698,0.588683628839209,0.607638734012179
0.197330791229743,0.597913815299975,0.605504791445676,0.590903692578854,0.609811263390105
0.198284080076263,0.60188250022256,0.607233788226309,0.592987651912961,0.612199839142398
0.199237368922784,0.605728128200443,0.609913519068141,0.595314803926176,0.614198630118364
0.200190657769304,0.607384805842373,0.611538773110986,0.597707115152705,0.615627381457939
0.201143946615825,0.611156283406538,0.614166748402006,0.600053894548694,0.617835507443376
0.202097235462345,0.613733606617965,0.616628203688292,0.602412327757956,0.621105063218168
0.203050524308866,0.615862758158199,0.618677862961128,0.604386717573562,0.622796965820548
0.204003813155386,0.617633181300822,0.620924799684818,0.607100263988433,0.625289998025033
0.204957102001907,0.619966693244297,0.623533304492318,0.611308989727736,0.627336900296156
0.205910390848427,0.622586477296263,0.625373362898987,0.613753118724771,0.63070210075943
0.206863679694948,0.624814887618706,0.627957692296186,0.616460888310099,0.633699985373936
0.207816968541468,0.627098252176517,0.630890910703395,0.618169101317253,0.636923247332017
0.208770257387989,0.629185880777285,0.633245725934214,0.620997907507134,0.638689844018058
0.209723546234509,0.631658361335474,0.635611299419512,0.623279789663991,0.641876722297448
0.21067683508103,0.633634239182221,0.638498217520696,0.626228322354784,0.645009552171132
0.21163012392755,0.63657842223332,0.640167932105883,0.628537931963321,0.648804767549561
0.212583412774071,0.639230697618169,0.642200070558659,0.630711580996726,0.651394824324622
0.213536701620591,0.641192824847969,0.645807612635442,0.633506621716681,0.653857193989909
0.214489990467112,0.644176890580183,0.647814962746097,0.635618750079045,0.656465292438358
0.215443279313632,0.647003578511805,0.649687714645338,0.638904282430205,0.658361584730709
0.216396568160153,0.649571311900273,0.653031339340343,0.640688909017519,0.660719066828804
0.217349857006673,0.6524025334434,0.655305854947934,0.643539459074544,0.663823244775394
0.218303145853194,0.654961915539329,0.65787507630595,0.645962494633134,0.665562166098586
0.219256434699714,0.657681645651311,0.660456653376028,0.648872150770786,0.667813738516205
0.220209723546234,0.660740423777451,0.662273853318467,0.651071554265813,0.669464615234308
0.221163012392755,0.663962920159964,0.664086446615034,0.654008458870398,0.672669523058449
0.222116301239276,0.665809217587078,0.666477979314995,0.656255468700811,0.674968604101359
0.223069590085796,0.667739485231458,0.668370963394322,0.659134654084319,0.677432032697102
0.224022878932316,0.669600483220693,0.670853262929794,0.662921719903307,0.678999866069036
0.224976167778837,0.671811094210147,0.672804507882317,0.665536790723941,0.682438248997992
0.225929456625357,0.674078327225546,0.675662708526829,0.668145466014185,0.68422507356109
0.226882745471878,0.676122880421594,0.678404633347365,0.67159359160189,0.687163212163885
0.227836034318398,0.679108806801862,0.681786963191167,0.673788775486992,0.689601334510365
0.228789323164919,0.680986628077252,0.684435958655476,0.677039961591684,0.691582902970953
0.229742612011439,0.684124983284369,0.686681683818164,0.679259000336883,0.693408217041291
0.23069590085796,0.68669064851705,0.689144857861073,0.681340800858578,0.696282367243976
0.23164918970448,0.688991787203026,0.691220978772713,0.683607316424038,0.698719921842813
0.232602478551001,0.691280490917384,0.692786781187651,0.685353955263327,0.702167260501429
0.233555767397521,0.69403989620919,0.69548847510582,0.688049286354495,0.704358226108421
0.234509056244042,0.696585884323246,0.698116867248978,0.690331859520833,0.707010970015555
0.235462345090562,0.699014156258806,0.700295426266579,0.691837006031846,0.70900370538328
0.236415633937083,0.701720537970309,0.70221679071815,0.694141993487247,0.711639520853353
0.237368922783603,0.705474010971164,0.703897123510047,0.696789667301744,0.714846916653441
0.238322211630124,0.708353469962775,0.705972073217102,0.69966689782523,0.716940673305595
0.239275500476644,0.710394794229561,0.708281112521932,0.702518602682338,0.720428955534323
0.240228789323165,0.712349761889926,0.710278530124214,0.705871413563203,0.722649447773485
0.241182078169685,0.715072046501712,0.712707710159463,0.709094711474675,0.724982755161546
0.242135367016206,0.71781155225459,0.714721799405465,0.711843414557484,0.727574701863156
0.243088655862726,0.71982263238624,0.716763614926255,0.714084388857616,0.729707386906729
0.244041944709247,0.722471847852038,0.719143650690614,0.716780882150254,0.731997406349856
0.244995233555767,0.724540557622602,0.722150166063258,0.719533120345477,0.734313477770507
0.245948522402288,0.726761247687621,0.724127858827275,0.722769057275125,0.737755630136728
0.246901811248808,0.729284524552311,0.726123652818122,0.724995358044892,0.739586161513915
0.247855100095329,0.731790513204365,0.728087908849975,0.727543262086344,0.741316038840882
0.248808388941849,0.734342058829761,0.731591652244714,0.730189442170346,0.743643159272033
0.24976167778837,0.736552083252467,0.734380368538894,0.731990819314167,0.746200478931172
0.25071496663489,0.739018547766728,0.736503974493283,0.734189612686172,0.748467349435385
0.251668255481411,0.741847383424324,0.739040921071604,0.736988548489956,0.750498664846048
0.252621544327931,0.744258123504831,0.740941449057955,0.73820142454568,0.752140631334471
0.253574833174452,0.746587759710235,0.743813274011824,0.740635361936914,0.754823830560095
0.254528122020972,0.749448561305999,0.746242346937966,0.742915985685349,0.756572188810814
0.255481410867493,0.751260480414115,0.747901546976291,0.745378506642077,0.759019067086343
0.256434699714013,0.753460895204163,0.749474074953931,0.748335086029373,0.761324623329437
0.257387988560534,0.755964898073631,0.751405479829297,0.750562330294904,0.763271067180171
0.258341277407054,0.75890652973271,0.754207498194776,0.75302693672896,0.765080482687091
0.259294566253575,0.760677022184006,0.756181726406497,0.754984868194229,0.76745150163939
0.260247855100095,0.764132565480252,0.757901067275634,0.757032299621539,0.770165809948596
0.261201143946616,0.766399481611556,0.758910031714185,0.758852214388714,0.773043594149057
0.262154432793136,0.768300099433985,0.760615351254513,0.762314945439733,0.774833184940766
0.263107721639657,0.770848342575359,0.763182810929013,0.765215531189418,0.777496738086473
0.264061010486177,0.773346010116329,0.765536589331199,0.767309715420727,0.780190299851509
0.265014299332698,0.775338852222925,0.767292303677201,0.768944138703627,0.782906049447856
0.265967588179218,0.777191016619509,0.76922750702593,0.771531306466628,0.785371599896291
0.266920877025739,0.77947280223122,0.771266488960344,0.77456069036419,0.787475675592787
0.267874165872259,0.783129960794079,0.774001612605208,0.776254627694848,0.78913113528088
0.26882745471878,0.785240414948171,0.776536334155581,0.779065714809748,0.790553843752544
0.2697807435653,0.787492871917895,0.77946035806416,0.781598264124198,0.792954227212424
0.270734032411821,0.789864852009803,0.781583086048334,0.783828225934418,0.795123619796563
0.271687321258341,0.791816709050898,0.78405439360108,0.785526326342475,0.797662494454417
0.272640610104862,0.794150097646169,0.786100097784687,0.788223872897625,0.800157049946089
0.273593898951382,0.79597778712755,0.78849801372474,0.790002782097421,0.801873836144853
0.274547187797903,0.798034012515761,0.790819186510816,0.792191698105773,0.803566877656241
0.275500476644423,0.800958521693808,0.793517875777857,0.793850471307388,0.805531156922727
0.276453765490944,0.803709607606774,0.794996857860098,0.796911409629663,0.807579118287468
0.277407054337464,0.806707881037273,0.797152407235628,0.800266802559713,0.810043721307376
0.278360343183985,0.808306018161861,0.799196819648892,0.801823032965956,0.81204045298443
0.279313632030505,0.810902493960127,0.801146404089284,0.804171591774127,0.813808759806379
0.280266920877026,0.814024076412628,0.803305952926996,0.80671925657712,0.816400485520426
0.281220209723546,0.815703254089485,0.807263179200712,0.809078008235162,0.819124710316194
0.282173498570067,0.818624458528049,0.809535633869433,0.811823374934309,0.821753781445393
0.283126787416587,0.820157092919124,0.811154328821425,0.813984893237208,0.823317853752573
0.284080076263108,0.822329165923377,0.812344408527133,0.816409287625973,0.826302314517179
0.285033365109628,0.824728106590706,0.814122398368748,0.818199673749914,0.828890623060404
0.285986653956149,0.826884839051852,0.815985216696294,0.820766647224532,0.830777186947166
0.286939942802669,0.828969393218654,0.817803121046204,0.822691614900196,0.833262294167595
0.28789323164919,0.831585632472343,0.820856756863858,0.825148365723093,0.835325861983586
0.28884652049571,0.833503521487126,0.823347947499858,0.826657233973744,0.838533570242472
0.289799809342231,0.836837222253071,0.824977080096071,0.82910784206218,0.840509465657656
0.290753098188751,0.838892022406661,0.826508111401129,0.831616197147647,0.842826564435803
0.291706387035272,0.841051692297498,0.827984927390006,0.834396384239278,0.845434034896555
0.292659675881792,0.843216293505808,0.83073037892111,0.836100455917557,0.847462279965685
0.293612964728313,0.845375201562767,0.832696354397831,0.838501427200448,0.849365907013589
0.294566253574833,0.847358122198762,0.835074136606829,0.839725758295358,0.852200421107741
0.295519542421354,0.850313213286437,0.836816345162764,0.841039696583581,0.854572437393065
0.296472831267874,0.853423262857172,0.838455442651972,0.843191903347251,0.856490207863708
0.297426120114395,0.856183745773402,0.840597697562177,0.844657032354171,0.859356992788971
0.298379408960915,0.858731416621143,0.841882528147808,0.846736063435213,0.861651263812009
0.299332697807436,0.860226253860463,0.84365654410032,0.84930134534181,0.864726954618879
0.300285986653956,0.862247666928362,0.845082341565032,0.851402444693259,0.866508760754579
0.301239275500477,0.86460209351542,0.847414504176385,0.853969070520194,0.868321077516171
0.302192564346997,0.866534067658195,0.849523225120022,0.856195331192814,0.870484734436915
0.303145853193518,0.869725661145862,0.852154166517727,0.858666950191684,0.873060734113349
0.304099142040038,0.871340567262731,0.854443718893863,0.860942382194226,0.87539976519416
0.305052430886559,0.872786605377655,0.855969075477806,0.863397460620886,0.877751051040673
0.306005719733079,0.874651711130748,0.857890842959433,0.867128722918917,0.87974463876767
0.3069590085796,0.876816679400206,0.860288956943193,0.869719547524738,0.881389763578536
0.30791229742612,0.878557771718852,0.862419730039412,0.872436544584047,0.883271668450283
0.308865586272641,0.880405063025629,0.864286663509457,0.874386955541602,0.885221796795297
0.309818875119161,0.883879425517083,0.866191474089307,0.877443692962918,0.887551918417491
0.310772163965682,0.885847089944988,0.868430270450972,0.879231371577058,0.888856279299086
0.311725452812202,0.888235501249682,0.869742919674747,0.880662988627812,0.890285887605472
0.312678741658723,0.890273887408998,0.871321890489489,0.882107388839386,0.891995004362189
0.313632030505243,0.891779933683697,0.873970996425352,0.883468079526946,0.893942087774668
0.314585319351764,0.893783032269761,0.876874359312153,0.886239570033803,0.896160719217089
0.315538608198284,0.896442900499326,0.87963768212439,0.888522127642379,0.89815738037056
0.316491897044805,0.898748337448675,0.881595876426383,0.890647740542168,0.900340685624331
0.317445185891325,0.90009113439809,0.883424408601058,0.892799392404733,0.90318296506225
0.318398474737846,0.902070309715459,0.885342523971199,0.894925972379062,0.905179882923453
0.319351763584366,0.904593437493507,0.887322533358172,0.896952407013321,0.906934476609404
0.320305052430887,0.907310400874228,0.889418281935209,0.898973631651394,0.909083957989817
0.321258341277407,0.909574662637794,0.890670360705692,0.900997673494544,0.911026894815866
0.322211630123928,0.911518472328292,0.892223895176157,0.90319362916811,0.913130859691739
0.323164918970448,0.913589305435293,0.89457060933078,0.904391919250453,0.915547808004936
0.324118207816969,0.915640040716008,0.89724496409171,0.905556483930607,0.917931751357048
0.325071496663489,0.916827892783541,0.898736068299168,0.907102085152416,0.919702553695835
0.32602478551001,0.918236642273555,0.901091769831483,0.908564572799301,0.92190315330105
0.32697807435653,0.920744943926591,0.902576005749302,0.91052606066211,0.924464005816412
0.32793136320305,0.922031824714416,0.905009476925403,0.912467365120809,0.925907872879529
0.328884652049571,0.924131828223624,0.907069216457749,0.913546517101911,0.928325462316422
0.329837940896092,0.926006655902285,0.908940017267533,0.916054882160657,0.929645485767919
0.330791229742612,0.928658058029293,0.910852657070451,0.9182958457671,0.93140962637201
0.331744518589133,0.930397281013592,0.912184390450249,0.919973273237301,0.932776627327053
0.332697807435653,0.932204002486802,0.913768406172992,0.92147318686967,0.93544327650263
0.333651096282173,0.933608739325913,0.916612699880754,0.923392699044152,0.937171196669666
0.334604385128694,0.935990239844477,0.918801861684331,0.92492191051931,0.939502559452697
0.335557673975214,0.937688868069326,0.921160088623039,0.927705307750915,0.940785197621197
0.336510962821735,0.939959698747823,0.923132841964267,0.930101536678826,0.942488926161795
0.337464251668255,0.941966498260206,0.924608235461295,0.932398595049298,0.944389886336751
0.338417540514776,0.944523123501709,0.927061466858789,0.934473778309256,0.945652205482236
0.339370829361296,0.945772818577631,0.929313185549423,0.936281927303398,0.948328993763843
0.340324118207817,0.947317711091976,0.931200115896944,0.937904398696064,0.949927728689849
0.341277407054337,0.948441485736216,0.932785677353392,0.939758543509346,0.951722397239409
0.342230695900858,0.950302750856368,0.934924722264667,0.941395753952209,0.953535290124798
0.343183984747378,0.952334640769098,0.937119339867574,0.943767434123945,0.955517294973303
0.344137273593899,0.954268331790142,0.939072172349813,0.945595488480813,0.957019554401485
0.345090562440419,0.955803747869197,0.940637637901376,0.947353283136787,0.958256084240406
0.34604385128694,0.957304892155967,0.942608470713407,0.948518103464683,0.959358926211136
0.34699714013346,0.959485455063452,0.944858874882954,0.949907368689292,0.960554276170145
0.347950428979981,0.961621957476966,0.946618675183967,0.951206461092953,0.96236376599068
0.348903717826501,0.96297699879619,0.948677940175162,0.952891834909808,0.964063718108782
0.349857006673022,0.96521650064567,0.950712301416627,0.954709210236494,0.966056784944731
0.350810295519542,0.967505420004852,0.951975275718213,0.956918888316469,0.967835391453156
0.351763584366063,0.968806611100069,0.953857715963694,0.958878688035127,0.969706128023182
0.352716873212583,0.970271584585458,0.955294118107291,0.960658817934076,0.971160268904923
0.353670162059104,0.972162000423449,0.956923985363539,0.96257601012505,0.972364279318015
0.354623450905624,0.973311619798553,0.958264591865809,0.96460585025194,0.974035351809517
0.355576739752145,0.975064818487064,0.959576259525278,0.966893576160964,0.976121548111329
0.356530028598665,0.977347219272283,0.962861237931668,0.968346072485466,0.978390398329028
0.357483317445186,0.979120735832194,0.964577559577325,0.970447497867854,0.980422257749129
0.358436606291706,0.981032340925419,0.966452586516732,0.97229599412518,0.982984925521699
0.359389895138227,0.983185264673712,0.968063522026896,0.974404927248285,0.984533322611991
0.360343183984747,0.984887527863303,0.969808223712564,0.976373389000162,0.986557128811838
0.361296472831268,0.986519588498598,0.97160521147753,0.977833866746219,0.988521571227958
0.362249761677788,0.98835800024293,0.973992606076236,0.979645131594897,0.989703314081361
0.363203050524309,0.989881497111337,0.976116754279659,0.981321845960921,0.991553629268939
0.364156339370829,0.992751838576176,0.978220285334705,0.983438763751418,0.99345591661611
0.36510962821735,0.994589123202515,0.979549476121299,0.985642837708507,0.9950431579404
0.36606291706387,0.996337988731155,0.981172385356304,0.987111875806239,0.996393447335088
0.367016205910391,0.997854083847233,0.982836704804902,0.988701159521099,0.998584422559831
0.367969494756911,0.999473714456916,0.985219853406043,0.990486885845156,1.0004250912981
0.368922783603432,1.00193994772298,0.987169353181346,0.993040652060322,1.00149811339911
0.369876072449952,1.00374336557712,0.989044634071635,0.994867798238367,1.00395288276788
0.370829361296473,1.00564402928299,0.991370368097634,0.996812194026262,1.00540065989362
0.371782650142993,1.00747100173221,0.993084759711095,0.99908862236006,1.00654290013253
0.372735938989514,1.00944077516895,0.994950119476532,1.00098459279437,1.00822677409384
0.373689227836034,1.01098614776271,0.996590931105352,1.00312902510329,1.00977308586607
0.374642516682555,1.01306883544371,0.998547043181198,1.00469470873442,1.01137217890518
0.375595805529075,1.01398644429571,1.00018204642357,1.00631187024091,1.01318885891026
0.376549094375596,1.01605989791123,1.00196170783128,1.00793592920899,1.01479217075232
0.377502383222116,1.01773727872454,1.00456953095055,1.00985546140964,1.01648401424483
0.378455672068637,1.01910838742186,1.00667615615342,1.01210352261651,1.01842921945488
0.379408960915157,1.02103198184555,1.0083216065829,1.01329923812611,1.02011157265159
0.380362249761678,1.02272612725198,1.00964115298694,1.01527950650885,1.02143037114599
0.381315538608198,1.02423150899421,1.01157037685787,1.01688343521264,1.02303461725757
0.382268827454719,1.02615911595666,1.01308008760944,1.01903089135165,1.024509525544
0.383222116301239,1.0278169940722,1.01526514834457,1.020701374108,1.026099047646
0.38417540514776,1.02999494993813,1.01690428478901,1.02211637047672,1.0276346021377
0.38512869399428,1.03180097806037,1.01826173747554,1.02439680162911,1.02957275034951
0.386081982840801,1.03345360983811,1.0196005409411,1.02557937080979,1.03066724124263
0.387035271687321,1.03528068438464,1.02124702963385,1.02715917193295,1.0325100431547
0.387988560533842,1.0369047838854,1.02345742170501,1.02923165015115,1.03415051446952
0.388941849380362,1.03851851852797,1.02511849452957,1.03114522797249,1.03633433455582
0.389895138226883,1.04015080368301,1.0266390703497,1.03279517726557,1.03755772326186
0.390848427073403,1.04205703899667,1.02802945872372,1.03460842945526,1.03960860623953
0.391801715919924,1.04396515284332,1.03014872135232,1.03644746352348,1.04143043162365
0.392755004766444,1.04654636074601,1.03210706454245,1.03790398167267,1.04372543512343
0.393708293612965,1.04827067511965,1.03344384413775,1.03929151158778,1.0452951075438
0.394661582459485,1.04953845325449,1.03488660115913,1.04140020869961,1.04702078559592
0.395614871306006,1.05076574788121,1.03675061204391,1.04327725873675,1.04882533513108
0.396568160152526,1.05175035717006,1.03868493092057,1.04584108749729,1.04999184114958
0.397521448999047,1.05324132709933,1.03972039998717,1.04770263784878,1.05094122054343
0.398474737845567,1.05527026624388,1.04209389227457,1.05026521906408,1.05255959787953
0.399428026692088,1.05722515549991,1.04390701128214,1.05118695402763,1.05380000537425
0.400381315538608,1.05908662197986,1.04573305038073,1.05271074006051,1.05571153932643
0.401334604385129,1.0607576803652,1.04681586198818,1.05484586369648,1.0574066984728
0.402287893231649,1.06289637891488,1.04905379173388,1.05638026259483,1.05887613263066
0.40324118207817,1.06521456603802,1.05057268478969,1.057665516187,1.06080946603071
0.40419447092469,1.06679002049761,1.05194153538447,1.05882317388667,1.06267200141884
0.405147759771211,1.06864280270104,1.05341996131167,1.06086951829178,1.065149379771
0.406101048617731,1.07063186681786,1.05500637530514,1.06227469359742,1.06593909627168
0.407054337464252,1.07257610046222,1.05653343032215,1.06358741564448,1.06716508693917
0.408007626310772,1.07435805339475,1.05868138092336,1.06641652431545,1.06864988710131
0.408960915157293,1.07547779751931,1.06061964394323,1.06833514232424,1.07035767987338
0.409914204003813,1.07678778623655,1.06240338881221,1.07020211757797,1.07164836275792
0.410867492850334,1.07908208189223,1.06425377908313,1.0719298637191,1.07343740908108
0.411820781696854,1.0816564135727,1.06628510218056,1.07399991158212,1.07461564287144
0.412774070543375,1.08306765360064,1.06830816584929,1.07570584572857,1.0755183307039
0.413727359389895,1.08454286094884,1.0701589277228,1.07668803638111,1.07685662584791
0.414680648236416,1.08735552283401,1.07183696981319,1.07793327411962,1.07800214257034
0.415633937082936,1.08949072043567,1.07296787008176,1.07981818492921,1.07964206324552
0.416587225929457,1.09094512420475,1.07451591557339,1.08149641577101,1.08100826721439
0.417540514775977,1.09269002805358,1.07680731397932,1.08283652688774,1.0828439612346
0.418493803622498,1.09452294168087,1.07831700802077,1.0850575171256,1.0847253320832
0.419447092469018,1.09636519281328,1.08014699926276,1.08709449080319,1.08685772966907
0.420400381315539,1.09814074639046,1.08150229837124,1.0885385299876,1.0882386657272
0.421353670162059,1.09946429087242,1.08313685212756,1.09012239114275,1.08990461167034
0.42230695900858,1.10121206119932,1.08431169877985,1.09204925124056,1.09243379169467
0.4232602478551,1.10298575629366,1.08580191451049,1.09421261550104,1.0944010615529
0.424213536701621,1.10440348117728,1.08737689158521,1.09632176272207,1.09581138565791
0.425166825548141,1.10551904708229,1.0890169941673,1.09736267359184,1.09672272282776
0.426120114394662,1.1073445907181,1.09056700748845,1.09873133511438,1.09833322148814
0.427073403241182,1.10864276647349,1.09222255496338,1.10008386814026,1.09981915015588
0.428026692087703,1.11029988606757,1.09418807520146,1.10224090364322,1.1015975443239
0.428979980934223,1.11187661825245,1.09605554197191,1.10418121699732,1.10319662511864
0.429933269780744,1.11332720166032,1.09783061526552,1.10616226404933,1.10481022506762
0.430886558627264,1.11538745694746,1.09965507792697,1.10816709623378,1.10617699507464
0.431839847473785,1.11652690501193,1.10163990112838,1.10983065608149,1.1072996384328
0.432793136320305,1.11827477960307,1.10347418927232,1.11169108932654,1.10829083408387
0.433746425166826,1.11978875206611,1.10461924287356,1.11371174890392,1.10975433350864
0.434699714013346,1.12099315577474,1.10653337770383,1.11530113735274,1.11086434417201
0.435653002859867,1.12228862210116,1.10888736595413,1.11720685894707,1.11256288505342
0.436606291706387,1.12449074382298,1.11047599643495,1.11913648323237,1.11409512283426
0.437559580552908,1.12584794367452,1.11190639651898,1.12067277194881,1.11596271608145
0.438512869399428,1.12831034982122,1.11354686903857,1.12224116356151,1.11732658539696
0.439466158245949,1.12953242487177,1.11540433210317,1.12403586006899,1.11846991671231
0.440419447092469,1.13166934829657,1.11655868644673,1.12551798971562,1.12120423161071
0.44137273593899,1.13328292439382,1.11765671950073,1.12681144968916,1.12258320557686
0.44232602478551,1.1344486368733,1.11971801144515,1.12864709535027,1.12431371224956
0.44327931363203,1.13618465663663,1.12122503427323,1.13026949701952,1.12655866766218
0.444232602478551,1.13889962702072,1.1240670202443,1.13162218035046,1.12800803116407
0.445185891325071,1.1405611585223,1.12550068348524,1.13308798368521,1.12964392219786
0.446139180171592,1.14230229512379,1.12756451770523,1.1347874974165,1.13120824911982
0.447092469018113,1.14371551274789,1.12911323347065,1.13635121519234,1.13326567546854
0.448045757864633,1.14512727235853,1.13033344891208,1.13762438016082,1.13521999296031
0.448999046711153,1.14668769665111,1.13192985382982,1.13885945758887,1.13633537260768
0.449952335557674,1.14843324597512,1.13378916662155,1.14039387299008,1.13786870887928
0.450905624404194,1.15052389501409,1.13497622113635,1.14216171214002,1.13991715365469
0.451858913250715,1.15221142601728,1.13623719265079,1.14326594123923,1.14154634586915
0.452812202097235,1.15365197278566,1.13773694918748,1.14456233368458,1.14309184666332
0.453765490943756,1.15504548116586,1.13926959664313,1.14587882792748,1.14475857781544
0.454718779790276,1.15606617706331,1.1410003279204,1.14744103584952,1.14593851117001
0.455672068636797,1.15752235417668,1.14323443606513,1.14894944284564,1.1473814859291
0.456625357483317,1.15969561287659,1.14479755636403,1.15026100849899,1.14877945208796
0.457578646329838,1.16131770723601,1.14622940310188,1.15214115471354,1.15060641621198
0.458531935176358,1.16289663205082,1.14950926002927,1.15373575538265,1.15213898671015
0.459485224022879,1.16376717029659,1.15176537919134,1.15469364648249,1.15400695480676
0.460438512869399,1.16574694398856,1.15335982028247,1.15617070200668,1.15559681528115
0.46139180171592,1.16703362148391,1.15536897498078,1.15801590847324,1.15687444475345
0.46234509056244,1.1690004554131,1.15719501875413,1.15980023177127,1.15860104613992
0.463298379408961,1.17090232849082,1.15912401642375,1.16122455636934,1.16003507511531
0.464251668255481,1.172541644026,1.16071119868438,1.16272122997275,1.16141854417636
0.465204957102002,1.17425952598704,1.16257994017234,1.16372431108174,1.16242578268346
0.466158245948522,1.17583392308362,1.16428995244204,1.16602102698958,1.16349906583853
0.467111534795043,1.17729434503411,1.16569787616813,1.16743057264905,1.16454641731744
0.468064823641563,1.17858836520056,1.16696047863213,1.16896606627802,1.16640593065325
0.469018112488084,1.18020947027132,1.16885153559039,1.17027949262088,1.16836353628125
0.469971401334604,1.18307694111574,1.17059059204656,1.17175031548879,1.16990832824225
0.470924690181125,1.18465727297558,1.17240026232573,1.1738548273409,1.17150092490519
0.471877979027645,1.18592450430728,1.17382955903467,1.17545229941949,1.17309931552664
0.472831267874166,1.18738019055502,1.17544182448637,1.17730301539528,1.17470742929038
0.473784556720686,1.18923849536449,1.17652305673277,1.17936657980972,1.17587818809222
0.474737845567207,1.1903646733398,1.17785579976435,1.18164469790867,1.17713018621599
0.475691134413727,1.19184046232545,1.17968872289752,1.18377020738085,1.1790050149666
0.476644423260248,1.19302756830038,1.18158378279425,1.18516000253694,1.18059992075402
0.477597712106768,1.19453443719252,1.1826604147808,1.18684979667595,1.1818865400202
0.478551000953289,1.196774033571,1.18464781000293,1.18893091531087,1.1837404615379
0.479504289799809,1.19806202969579,1.18565664702812,1.18990705470884,1.18542137039877
0.48045757864633,1.19946633914168,1.1877963537138,1.19123409296534,1.18723485429255
0.48141086749285,1.20151661375629,1.18935805716324,1.19288467525838,1.18892686177404
0.482364156339371,1.20300428299916,1.19093638299747,1.19450226954631,1.19083756391038
0.483317445185891,1.20454012810636,1.19221313810917,1.19583511276259,1.19217953062009
0.484270734032412,1.20558939707284,1.19394778351663,1.19746428259115,1.19387456727746
0.485224022878932,1.20684071618652,1.19569528185667,1.19966834089929,1.19513645956578
0.486177311725453,1.20788642427549,1.19702503883272,1.20217413697469,1.1963154484204
0.487130600571973,1.20981909178262,1.19834933158423,1.20439498013417,1.19746142776891
0.488083889418494,1.2116657733165,1.19943839003579,1.20637407426997,1.19879477843609
0.489037178265014,1.21305867709879,1.20083635406744,1.20810398398826,1.20029962916954
0.489990467111535,1.21451955524849,1.20258711076994,1.20953081393713,1.20187879127924
0.490943755958055,1.21597200676368,1.20386391567883,1.21049746640059,1.20342446430629
0.491897044804576,1.2186147201886,1.20558251839873,1.21197727091431,1.20489258210428
0.492850333651096,1.2207636087538,1.20667513738282,1.21351093933937,1.20655663737187
0.493803622497617,1.22236009875193,1.20821951031647,1.21506395188235,1.20729218411325
0.494756911344137,1.22391348393754,1.20959282851385,1.21591616777411,1.20867157374833
0.495710200190658,1.22634313119996,1.2112040414329,1.21733624770125,1.2101824132981
0.496663489037178,1.22779762876775,1.21266731678539,1.21879788278317,1.21117585062395
0.497616777883699,1.22903125568511,1.21500567620809,1.22054551991095,1.21216734185501
0.498570066730219,1.23094792835004,1.2168664501154,1.22200412052398,1.2137078273694
0.49952335557674,1.23259785627632,1.2179769352259,1.22342434371934,1.21516638424938
0.50047664442326,1.23399768436702,1.21974474613528,1.22489606194661,1.21688405399199
0.501429933269781,1.23532346832808,1.22147027993335,1.22647301954173,1.21826316926919
0.502383222116301,1.23628161425332,1.22295034691763,1.22810082638349,1.21950657808474
0.503336510962822,1.23827930270296,1.22428421414723,1.22966106250493,1.22116603908106
0.504289799809342,1.2396684469022,1.22525753514994,1.23120220595836,1.22234960867313
0.505243088655863,1.24160545880414,1.22740456058047,1.23287965186481,1.22467301296353
0.506196377502383,1.24309643932544,1.22912736939007,1.2342701243495,1.22705267625792
0.507149666348904,1.24407877947554,1.2306202453508,1.23603567041298,1.22851763867923
0.508102955195424,1.24574208360681,1.23288616139857,1.2373629534923,1.23003848631978
0.509056244041945,1.24733349257847,1.23429500292905,1.23975809963376,1.23127757828668
0.510009532888465,1.24847783178641,1.23572690217511,1.24189644237455,1.23315448492631
0.510962821734986,1.25031967730505,1.23726733374892,1.24307121511932,1.23534215287452
0.511916110581506,1.25198884614325,1.2390997788735,1.24510587411442,1.23652069604319
0.512869399428027,1.25377594747367,1.24130316948754,1.24635761986932,1.23846229138047
0.513822688274547,1.25523375700027,1.24304567760508,1.24843713926479,1.23978721472955
0.514775977121068,1.25649122741396,1.24460866754478,1.24949121152737,1.24078094308948
0.515729265967588,1.25816630376594,1.24646929217859,1.25169598998302,1.24330174431335
0.516682554814109,1.25972543409937,1.24765768842281,1.25360727887886,1.24479736759497
0.517635843660629,1.26205164682649,1.2487138007646,1.25547479334271,1.24603538551408
0.51858913250715,1.26331390143408,1.25021558300083,1.25755277310314,1.24736886581894
0.51954242135367,1.26438028461323,1.25141338539633,1.25901824086133,1.24895617215938
0.520495710200191,1.26608075712077,1.25325686952447,1.26094356290852,1.25006979254307
0.521448999046711,1.26754878993288,1.25455497279515,1.26278088939349,1.25133195462807
0.522402287893232,1.26909269457666,1.25610597283361,1.26491236951831,1.25236579890037
0.523355576739752,1.27080885706344,1.25757998917524,1.2668411397187,1.25381467183733
0.524308865586273,1.27202862872008,1.25908644662238,1.26857768267421,1.25516314492498
0.525262154432793,1.2740116415166,1.26010791850305,1.26986194769296,1.25638341852306
0.526215443279314,1.27526752089462,1.261776213109,1.27154830711449,1.25778507758549
0.527168732125834,1.27702909392827,1.26376828353388,1.27265928821488,1.25963230300422
0.528122020972355,1.27854535033971,1.26513685660347,1.27374966789679,1.26102966764416
0.529075309818875,1.28019597272056,1.26731740014032,1.27521736962604,1.26256801659568
0.530028598665396,1.28182316487763,1.26841952737,1.27691053297772,1.26375841133815
0.530981887511916,1.28340514742128,1.27035499362656,1.27863777608716,1.26513875776664
0.531935176358437,1.28531420111105,1.27196440042381,1.28036652974439,1.26669623966839
0.532888465204957,1.28681490952768,1.27367276771243,1.28189279194923,1.26863913591745
0.533841754051478,1.28798419557737,1.27474787917221,1.2831374991031,1.26992776152346
0.534795042897998,1.28954316350709,1.27601833176449,1.28443312182302,1.27146498304323
0.535748331744519,1.29143986786288,1.27774993947669,1.28559138547978,1.27293915085987
0.536701620591039,1.29295614657163,1.27932300428328,1.28734180554875,1.27455683384644
0.53765490943756,1.29449873513455,1.28057187667549,1.28858577860817,1.27596166412289
0.53860819828408,1.29629192143196,1.28243201309499,1.29086690730505,1.27785026449949
0.539561487130601,1.29771777572464,1.28359516885797,1.29232923564378,1.27987058185608
0.540514775977121,1.29900114685886,1.2855007424548,1.29399309073083,1.28113683097663
0.541468064823642,1.3001809607214,1.2869119167913,1.29540589740321,1.28283659344711
0.542421353670162,1.30283806794282,1.28842046390504,1.29672736702229,1.28451290604181
0.543374642516683,1.30436246973728,1.28966198502849,1.29820867721215,1.28644434811384
0.544327931363203,1.30632211611561,1.29185951226852,1.29971740344864,1.28812923725621
0.545281220209724,1.30741031667383,1.29314734931518,1.30045376379348,1.28928408686505
0.546234509056244,1.30864188821958,1.29477825545092,1.30198558538697,1.29092240557076
0.547187797902765,1.31013647433293,1.29671058118032,1.30380198712275,1.29251483717048
0.548141086749285,1.31215225011804,1.29880284917608,1.30520647533771,1.29385839502247
0.549094375595806,1.31444822932933,1.30009117325069,1.30695371543939,1.29563947039007
0.550047664442326,1.31640947309143,1.30189671914725,1.3083660394497,1.29739086047523
0.551000953288847,1.31793900845183,1.30393352993835,1.30960253163516,1.29882448940619
0.551954242135367,1.31956317888978,1.30535971508964,1.31101136032587,1.30032926514191
0.552907530981887,1.32134251472013,1.30674285212623,1.31369169387746,1.30174468438573
0.553860819828408,1.32236508914278,1.30842459693897,1.31473815183083,1.3036306600523
0.554814108674929,1.3239501348403,1.30989783018649,1.31633568346867,1.30530748791443
0.555767397521449,1.32571550703576,1.31101223523256,1.31752774180174,1.30676236551006
0.556720686367969,1.326913505142,1.31263908566246,1.31844386776731,1.30857197548841
0.55767397521449,1.32829018900587,1.31457387133915,1.31999357628763,1.31011239599803
0.55862726406101,1.33015828437849,1.31647399091553,1.32162086803691,1.31137022203619
0.559580552907531,1.33187677098358,1.31785899029354,1.32358812467353,1.31267196261951
0.560533841754052,1.33298451824759,1.31987344029169,1.3253698824075,1.3143263031574
0.561487130600572,1.33410320791929,1.32166668369042,1.32633870110356,1.31567362637862
0.562440419447092,1.33567793723665,1.32391357596572,1.32772530786529,1.31715012892503
0.563393708293613,1.33730807422174,1.32539690472929,1.32929892285264,1.31867955174605
0.564346997140133,1.33998337060985,1.32665681875495,1.33075166715166,1.3205058762477
0.565300285986654,1.34156434625049,1.32827856140907,1.33268239456948,1.32184877242702
0.566253574833174,1.34305084493519,1.33009510827216,1.33439651096855,1.32312356257932
0.567206863679695,1.3446607166292,1.33121015690013,1.33598792638206,1.32478129613077
0.568160152526215,1.34700530048486,1.33303769710339,1.33759878998907,1.32652600312991
0.569113441372736,1.3483971608388,1.33490752426465,1.33971998287659,1.32822050278532
0.570066730219256,1.34994459900438,1.33644468554656,1.34100893018418,1.32977955462945
0.571020019065777,1.35128955861238,1.3384789335785,1.34250106598126,1.3311578268181
0.571973307912297,1.35278612070918,1.33993012630999,1.34370684278346,1.33264251856053
0.572926596758818,1.35427075790803,1.34150851695665,1.34537066570996,1.33439583864748
0.573879885605338,1.35616320103743,1.34290681998652,1.34762635380051,1.33594653826122
0.574833174451859,1.35758895802368,1.34452802923708,1.34911611214846,1.33759028788866
0.575786463298379,1.35921541836535,1.34642228314817,1.35106167685874,1.33869348065487
0.5767397521449,1.3608060242056,1.3485765780081,1.35283284808745,1.34001148999566
0.57769304099142,1.36280124948684,1.35002621573511,1.35450815836928,1.34111227247231
0.578646329837941,1.36469117826835,1.35171707904928,1.35603289931745,1.34299075728462
0.579599618684461,1.36604880524638,1.35327052695707,1.35732007846193,1.34408261734399
0.580552907530982,1.36744162385852,1.35509297212198,1.35911138484862,1.34591289519863
0.581506196377502,1.36885057605333,1.35638426471441,1.36131519127434,1.34818269771176
0.582459485224023,1.37030145185839,1.35796454805836,1.36301921093441,1.34957856918182
0.583412774070543,1.37177292047984,1.35964400845159,1.36503157218446,1.35126144709409
0.584366062917064,1.37365415013126,1.36142116307999,1.3661397506352,1.35290036420827
0.585319351763584,1.37558437314837,1.36264715101541,1.36807466049978,1.35459518056495
0.586272640610105,1.37719941423762,1.3645021970968,1.37074238712686,1.35604952488768
0.587225929456625,1.37924497257695,1.36580253187533,1.37224762141606,1.35717668030836
0.588179218303146,1.38123321824936,1.36768291708106,1.37400189833578,1.35826587129077
0.589132507149666,1.38270097823947,1.36952618948844,1.37613758968857,1.35959359001923
0.590085795996187,1.38473251206264,1.37092715601168,1.37763166674107,1.36149853274533
0.591039084842707,1.38682282506556,1.37201751457196,1.37867242512873,1.3634402051471
0.591992373689228,1.38862920180423,1.37366466862918,1.37992545317652,1.36503003049141
0.592945662535748,1.38987216228184,1.37498859118462,1.38163587299497,1.36690155461789
0.593898951382269,1.39161971365187,1.37677194295155,1.38353394031352,1.3680111776136
0.594852240228789,1.39382084864438,1.3781002603759,1.38457552968286,1.37013921870838
0.59580552907531,1.39434860839273,1.37932409482977,1.38572172610347,1.37190938545963
0.59675881792183,1.39577235881508,1.38122791179208,1.38734808848846,1.37318670218579
0.597712106768351,1.39825085108939,1.38261872706754,1.38968584007826,1.3746848056577
0.598665395614871,1.39983257848421,1.38421446063453,1.39109277930021,1.37585640709966
0.599618684461392,1.40081724572467,1.38615238080577,1.39290556980578,1.37770893260072
0.600571973307912,1.4018127994565,1.38815537613151,1.39426579533208,1.3788234658958
0.601525262154433,1.40372434276639,1.38968004809243,1.39595785035934,1.38023675221196
0.602478551000953,1.40543795475704,1.39127921729928,1.39754960432859,1.38167315063499
0.603431839847474,1.4076046219323,1.39293896799681,1.39935939677043,1.38306010272947
0.604385128693994,1.40949885550056,1.39409440153512,1.40088407295576,1.3838716605206
0.605338417540515,1.41047333336195,1.39654646086873,1.40290313935628,1.38562036556878
0.606291706387035,1.41186199549312,1.39789501450223,1.40515579966058,1.38691458552898
0.607244995233556,1.41338683733356,1.39954289667335,1.4068331331247,1.38841613046862
0.608198284080076,1.41476100094662,1.40201075857002,1.40885398526607,1.38993543814522
0.609151572926597,1.41645163210398,1.40412615017617,1.41111634858942,1.39126400414746
0.610104861773117,1.41773970772119,1.40597849726063,1.41348302800183,1.39326911256154
0.611058150619638,1.42024908866105,1.40770644260683,1.41511496754964,1.39499313815521
0.612011439466158,1.42209603672857,1.40855300631314,1.41662873745922,1.39716447673804
0.612964728312679,1.42366865522586,1.41014970979795,1.41807374595257,1.39881668461628
0.613918017159199,1.42499236647606,1.41200297310629,1.41991679141089,1.40070231321018
0.61487130600572,1.42701116531302,1.41308630937263,1.42229175291606,1.4022788983518
0.61582459485224,1.42844532637296,1.41470284698482,1.42412859809798,1.40401129495996
0.616777883698761,1.42937819262077,1.41681472924035,1.42629284326535,1.40547083942796
0.617731172545281,1.43110459523017,1.41826926654373,1.427769989723,1.40684449744032
0.618684461391802,1.43223618631168,1.42039978174047,1.42891383225866,1.40903271584162
0.619637750238322,1.43347913389923,1.42169384977483,1.43031119334926,1.41085761566986
0.620591039084843,1.43582549133041,1.42345126953552,1.43219265873059,1.41200040285973
0.621544327931363,1.43713895955843,1.42458031535754,1.43370960981079,1.41375392723623
0.622497616777884,1.43856170104372,1.42609139496107,1.43519566586021,1.41589759375198
0.623450905624404,1.4403312488368,1.42777561886294,1.43690477373832,1.41851432682115
0.624404194470925,1.44194667636661,1.4297762079601,1.43868071255003,1.4202109846403
0.625357483317445,1.44330838666251,1.43167967495767,1.44013472857453,1.42128628339119
0.626310772163966,1.44505502808737,1.43313070049506,1.44164914346917,1.42320593382004
0.627264061010486,1.44640271753278,1.43441648479473,1.44334981058961,1.42470454370502
0.628217349857007,1.44825191183046,1.43637854411127,1.44522777208163,1.42643279516552
0.629170638703527,1.44965404178839,1.43861452282715,1.4473136906096,1.42802740871265
0.630123927550048,1.45132092360656,1.44058436739139,1.44926730568241,1.42963038942281
0.631077216396568,1.45285377038482,1.4423831676233,1.45098096936559,1.43174111393422
0.632030505243089,1.45482678616015,1.44378965432379,1.4534439503253,1.43369390963786
0.632983794089609,1.45580047162834,1.4455674299813,1.45511989927862,1.43572049985698
0.63393708293613,1.45745128372164,1.44715344075942,1.4566647502099,1.43798645429346
0.63489037178265,1.45889683160744,1.44805336669822,1.4580950251391,1.4394800182483
0.635843660629171,1.46014516589834,1.44984188667961,1.45933533101558,1.44122687798694
0.636796949475691,1.4616015448007,1.45183824183053,1.46074823714177,1.44245117180978
0.637750238322212,1.46273287581696,1.45324032216494,1.46218576448702,1.44495414747537
0.638703527168732,1.46471869054197,1.45456507690819,1.46359228185358,1.44609677213772
0.639656816015253,1.46652901273563,1.45627544707816,1.46586888044926,1.44789244526203
0.640610104861773,1.46842699329086,1.45746906753625,1.46754384428917,1.44872858341127
0.641563393708294,1.47001042590347,1.45874154935103,1.46950842643967,1.45025996767113
0.642516682554814,1.47144779570055,1.46030712648537,1.47168031411039,1.45239735585398
0.643469971401335,1.47290037811705,1.46183853291403,1.47388882064327,1.4534308621148
0.644423260247855,1.47431531407451,1.46303605171807,1.47498499988829,1.45537984800206
0.645376549094376,1.47647897591292,1.46425444833257,1.47702789230662,1.4563849444864
0.646329837940896,1.4774956629462,1.46617961180677,1.47818207162749,1.4581294802281
0.647283126787417,1.4796465379625,1.46750300704436,1.47978884936228,1.45995646767008
0.648236415633937,1.48074105815123,1.46945240834239,1.48202218752735,1.46133539872842
0.649189704480458,1.48229577162994,1.47100452464399,1.48353615402331,1.4623993879993
0.650142993326978,1.48438575700464,1.47297394087433,1.48494674864145,1.46397338766515
0.651096282173499,1.48613585053755,1.47491747291789,1.48684710230822,1.46576322565225
0.652049571020019,1.48755834919485,1.476871420362,1.48890436377042,1.46751200582119
0.65300285986654,1.48896955560139,1.4786845739212,1.4911866807173,1.46842890917268
0.65395614871306,1.49062092866081,1.48096320236259,1.4930230754783,1.46960380360134
0.654909437559581,1.49259930089648,1.48274428541939,1.49432131037747,1.47174229688361
0.655862726406101,1.49437379502199,1.48412380448059,1.49583500746111,1.47360282030602
0.656816015252622,1.49686096215209,1.48605979706893,1.49794268400358,1.47544117481942
0.657769304099142,1.49967015491967,1.48820084179129,1.50042467805491,1.4771423036006
0.658722592945662,1.50196768013341,1.49031201462205,1.5027781752713,1.47934098009276
0.659675881792183,1.5038280056947,1.49211931252862,1.50465436686429,1.48162104170473
0.660629170638704,1.50486801460132,1.49402136443205,1.50616910139027,1.4838809184306
0.661582459485224,1.5063747485541,1.4956105325658,1.50769671891677,1.4852333076472
0.662535748331745,1.50894615664939,1.49773865563233,1.50896523172954,1.4869421681922
0.663489037178265,1.51072985945651,1.49939500390624,1.51053433632464,1.48883263524995
0.664442326024785,1.51246523751688,1.50137547645862,1.51219066852084,1.49032065232871
0.665395614871306,1.51418203739874,1.50291269999263,1.51398143819111,1.4926914873547
0.666348903717827,1.51593795085942,1.50449098762543,1.51577924095861,1.49474929514733
0.667302192564347,1.51821605314481,1.50682397757724,1.51677342475735,1.4964846006344
0.668255481410868,1.51986262169052,1.50793967064573,1.5193489142969,1.49906696566659
0.669208770257388,1.52147413071256,1.50936640721205,1.52153193212574,1.50163493606818
0.670162059103908,1.52351059435427,1.51108441418155,1.52325113103798,1.50305013590595
0.671115347950429,1.52509692701802,1.51324129396603,1.5250068102321,1.50454150284001
0.67206863679695,1.52678806495794,1.51492935441345,1.52693066896849,1.5056011203171
0.67302192564347,1.52898354261376,1.51646135994042,1.52845761117534,1.50735407738005
0.67397521448999,1.5303687414665,1.51752701871593,1.53038940835435,1.50899708515937
0.674928503336511,1.5316512485377,1.51921622814741,1.53192478505536,1.51068884235812
0.675881792183031,1.53390536083102,1.52095985666481,1.53373636862498,1.51288063508044
0.676835081029552,1.53496092369677,1.52364471453797,1.5353628208291,1.51451829367591
0.677788369876072,1.53686377191532,1.52578763371139,1.53720064144041,1.51651272866309
0.678741658722593,1.53927685905935,1.52727711652771,1.53970763028838,1.51921606407414
0.679694947569113,1.54138555802891,1.52926816185316,1.54244933658481,1.52118486580922
0.680648236415634,1.54293550052013,1.53042321681205,1.54451246658484,1.52264218889927
0.681601525262154,1.54433801705577,1.53217097600223,1.54678960019605,1.52478788068613
0.682554814108675,1.54615665380851,1.53346318257464,1.54859423630336,1.52687020031709
0.683508102955195,1.54793858260769,1.53541647219772,1.55012109441218,1.52875209146119
0.684461391801716,1.55001518925005,1.53781068728438,1.55207077495161,1.53058055627019
0.685414680648236,1.55178806956398,1.53930276917271,1.55398022036106,1.53257317728312
0.686367969494757,1.55353628201109,1.54149838076248,1.55597524488196,1.53409244486131
0.687321258341277,1.55569815123399,1.54395613568804,1.55743252643195,1.53553981469435
0.688274547187798,1.55789810825656,1.546677673583,1.55939058002464,1.53709747910632
0.689227836034318,1.56037414554123,1.54798170890811,1.56163097526159,1.53918924361507
0.690181124880839,1.5623279633662,1.55020902967202,1.5641859974005,1.54050502149976
0.691134413727359,1.56531711764772,1.55236100373471,1.56591509996239,1.54202830280584
0.69208770257388,1.56712353645714,1.55405841040243,1.56787865235476,1.54348708660011
0.6930409914204,1.56939337242806,1.55594001446071,1.57009103916243,1.54574495318528
0.693994280266921,1.57053142247426,1.55807868907978,1.57166468799745,1.54725629812172
0.694947569113441,1.57256845845056,1.5602488366272,1.57471956569327,1.54944802121271
0.695900857959962,1.57370652591973,1.56226024993794,1.57617036118182,1.55117166947429
0.696854146806482,1.57476292722678,1.56394304430815,1.57900668947808,1.55343126739804
0.697807435653003,1.57608334051552,1.56603467730045,1.5812139745003,1.55477312171544
0.698760724499523,1.57779703705484,1.56734398965743,1.58332433607931,1.55597826467883
0.699714013346044,1.57894498234509,1.56989133010572,1.58519461436619,1.55723038897476
0.700667302192564,1.5806403531012,1.57202220730445,1.58699291198814,1.55943715585208
0.701620591039085,1.58241897043442,1.57477569826682,1.58917716235638,1.56196276720239
0.702573879885605,1.58492757499427,1.57726297641643,1.59126342079895,1.56455285450697
0.703527168732126,1.58737369466767,1.57938152378745,1.59282138964592,1.56715218372393
0.704480457578646,1.58883478684788,1.58103684391914,1.59427060243326,1.56916401167998
0.705433746425167,1.59182247542411,1.5826995316033,1.59687345559617,1.57084791120409
0.706387035271687,1.59480302100787,1.58501197741641,1.59883061823918,1.57311032920021
0.707340324118208,1.59656721707016,1.58673304496712,1.60052335960505,1.5746444987956
0.708293612964728,1.5981266029515,1.58920489929578,1.60271989057201,1.57623314831975
0.709246901811249,1.60070664703013,1.5905230463328,1.60583508311568,1.57828070199937
0.710200190657769,1.60285301450209,1.59259004874585,1.60731334690375,1.58001739003973
0.71115347950429,1.60523587749077,1.59586488317979,1.60974210066812,1.58156628504339
0.71210676835081,1.60745614625004,1.59767413792883,1.61199066926573,1.58425481494688
0.713060057197331,1.60973713663447,1.60032682715145,1.61391850478711,1.58650077277579
0.714013346043851,1.61181985788155,1.60401141581748,1.61584957404909,1.5887025260157
0.714966634890372,1.61354406401932,1.60533881897232,1.61774604080614,1.59025907196198
0.715919923736892,1.61549115477222,1.60776349331917,1.62051742519636,1.59230091814455
0.716873212583413,1.61724722536313,1.6095298824151,1.62236757038836,1.59420351207117
0.717826501429933,1.61943630392904,1.61054086482283,1.62449847255015,1.5956284999925
0.718779790276454,1.6212621066167,1.61275246654621,1.6261745152088,1.5974886918337
0.719733079122974,1.62308118200802,1.61450964919833,1.62803182959753,1.59947590803977
0.720686367969495,1.62551615380354,1.61669485475394,1.6294214552307,1.60149182428978
0.721639656816015,1.62800078609822,1.61898708802344,1.63221312301672,1.60397828992683
0.722592945662536,1.6299141020325,1.62130526976812,1.63483925521293,1.60611485190762
0.723546234509056,1.6321438271656,1.62295117998998,1.63643568081192,1.60888427498159
0.724499523355577,1.63431644177634,1.6249727660408,1.63768448518973,1.61057710390453
0.725452812202097,1.63636674193141,1.62719205463801,1.63989518967894,1.61209378078991
0.726406101048618,1.63887536290122,1.62903416317176,1.64305057133337,1.61434931647198
0.727359389895138,1.64134733891497,1.63066908412904,1.64648471666865,1.61691923176192
0.728312678741659,1.64392115686227,1.63228355350747,1.64797010521866,1.6195536679558
0.729265967588179,1.64571251646668,1.63356914712711,1.65021511076174,1.62112690811695
0.7302192564347,1.64742878342989,1.63544215643516,1.65205567619092,1.62357204102868
0.73117254528122,1.64949659042539,1.63663305697412,1.6544291436494,1.62579378058193
0.732125834127741,1.6519441013881,1.63889339338628,1.65661467564789,1.62767088306764
0.733079122974261,1.65510458275657,1.6410508466875,1.66031153136366,1.62951850589448
0.734032411820782,1.65595573165474,1.64317580823019,1.66278781210745,1.63176089619119
0.734985700667302,1.65946638235245,1.6451307626413,1.66539117359585,1.63383642080104
0.735938989513823,1.66170982989346,1.6480554630284,1.66712355917151,1.63553584810298
0.736892278360343,1.66387056169846,1.65008484472286,1.66964422446845,1.63745968340942
0.737845567206864,1.66685876185783,1.65192902009895,1.67207607063401,1.63980301652508
0.738798856053384,1.66931773706047,1.65395082904915,1.67544363662389,1.64203755236763
0.739752144899905,1.67181980082736,1.65560678481631,1.67767536223186,1.64427122437003
0.740705433746425,1.67364330801331,1.65720289482896,1.67966660421332,1.6456829327531
0.741658722592946,1.67512271016763,1.65910393071499,1.6822720675028,1.64720570646747
0.742612011439466,1.67688375513023,1.66082599740325,1.68375566165301,1.64907285178747
0.743565300285987,1.67942032365113,1.66265455131102,1.68576731828386,1.65174634710637
0.744518589132507,1.68181203660109,1.66461236755277,1.68807086731411,1.65433786262067
0.745471877979028,1.68375552972948,1.6670943087618,1.69082400064706,1.65629141101604
0.746425166825548,1.6855334415244,1.6691887572727,1.69349591941358,1.65822823844472
0.747378455672069,1.68795346231153,1.67152805461636,1.69603197493508,1.66074357366946
0.748331744518589,1.69139688204951,1.67409153134857,1.69820887486281,1.66325178123527
0.74928503336511,1.69347769679004,1.67630502270999,1.70239679672488,1.6657524906979
0.75023832221163,1.69483488414263,1.67899710191289,1.70506313106141,1.66769212480836
0.751191611058151,1.69719662499648,1.68107385942007,1.70727206572138,1.67059169303131
0.752144899904671,1.69998139618696,1.68423233230758,1.70966098814857,1.67268744116699
0.753098188751192,1.70202238608137,1.68793482317438,1.71198665431187,1.67553103276433
0.754051477597712,1.70423947997032,1.68938243429941,1.7141228813409,1.67801065653643
0.755004766444233,1.706309204377,1.6913530986342,1.71784821626701,1.68070840385281
0.755958055290753,1.70803452432348,1.69326894495978,1.72009754776958,1.6823103078449
0.756911344137274,1.71030183519792,1.69486058732796,1.72258427745917,1.68397165514019
0.757864632983794,1.71232537442045,1.69736498958153,1.72561032325145,1.68596219750149
0.758817921830315,1.71514967011486,1.69984047640272,1.72823926886018,1.68812135369877
0.759771210676835,1.71683555572307,1.70242167685287,1.73009108359503,1.69057944421001
0.760724499523356,1.71909660748701,1.70381453215537,1.73284963365768,1.69400490928216
0.761677788369876,1.72116304167849,1.70465357683616,1.73514344660486,1.69737616018195
0.762631077216397,1.7233555370094,1.70670150217343,1.7380589855924,1.6992206107268
0.763584366062917,1.72565426511556,1.70974888907831,1.74082600926126,1.70195449971487
0.764537654909438,1.72832156046497,1.71126295929632,1.74389661466658,1.70457126210049
0.765490943755958,1.73102138236869,1.71353481331337,1.74614306690808,1.7074989860014
0.766444232602479,1.7327246632719,1.71567771169487,1.74873879104894,1.71038096433396
0.767397521448999,1.73524306255896,1.7180584532465,1.75031686274959,1.71376259637278
0.76835081029552,1.73718099919224,1.72010432924969,1.75220564302733,1.71631657709135
0.76930409914204,1.73934473091763,1.72306719623737,1.75513623162154,1.71842379370629
0.770257387988561,1.74128551161157,1.72575730192756,1.75699503946061,1.72012191083271
0.771210676835081,1.74400168346463,1.72956713223904,1.76018505384378,1.72220267965076
0.772163965681602,1.74576662185966,1.7318467411319,1.76302395548182,1.72471864048338
0.773117254528122,1.74878213604603,1.73367533303143,1.76504480117317,1.72708084682841
0.774070543374643,1.75108596720251,1.7363625948755,1.76715787387906,1.73000231037612
0.775023832221163,1.75263736565247,1.73860095053145,1.76901969277303,1.7322454970093
0.775977121067683,1.75550422790823,1.74056344335982,1.77189996339297,1.73480869663078
0.776930409914204,1.75757379752847,1.74335643974172,1.77536704279433,1.73745136167917
0.777883698760724,1.76071530062159,1.74664075923648,1.77788810342696,1.73915860105904
0.778836987607245,1.7628384905442,1.74999425147269,1.77989856230462,1.74138204866391
0.779790276453766,1.76506188676244,1.75274076837487,1.7826134326958,1.74451771717512
0.780743565300286,1.76779009244371,1.75508656188355,1.78562184280787,1.74663888696181
0.781696854146806,1.77071784084951,1.75736420943912,1.78852187010537,1.74833717411001
0.782650142993327,1.7736531381635,1.75966200911238,1.7910100722587,1.75056648256036
0.783603431839847,1.77559626909915,1.76231094218831,1.79475512948281,1.75276357921977
0.784556720686368,1.77709658270226,1.7652591206211,1.79725803491622,1.75582791180284
0.785510009532889,1.77940282483585,1.76776146541881,1.80033849173856,1.7577490799114
0.786463298379409,1.78241024966566,1.77038630439689,1.80276015698698,1.759721804642
0.787416587225929,1.78420337894512,1.77315414840139,1.80622413946248,1.76302413250184
0.78836987607245,1.78779387955068,1.77584092338147,1.80934574637423,1.76557352837963
0.78932316491897,1.79039808274234,1.77918288948123,1.81225161397621,1.76837521159488
0.790276453765491,1.79349646359765,1.78218833619041,1.8148026653924,1.77138671098733
0.791229742612011,1.79613227879358,1.78446342258309,1.81720746629291,1.77438915468814
0.792183031458532,1.79911428522069,1.78736520543427,1.81982243346661,1.77673631346031
0.793136320305052,1.80144572661505,1.79025979302446,1.82257651451311,1.77875386422757
0.794089609151573,1.80447222425447,1.79310969209215,1.82655625824336,1.78144248674488
0.795042897998093,1.80620092906835,1.79591087211451,1.82847217543866,1.78441806238794
0.795996186844614,1.80934507169314,1.79926057679643,1.83120270987363,1.78734094479399
0.796949475691134,1.81170596071603,1.80121113068165,1.83434934240953,1.7898099614767
0.797902764537655,1.8135406544148,1.80373323967806,1.83560252582973,1.79267438617763
0.798856053384175,1.81568849068373,1.80628044010404,1.83855147890624,1.79567237525132
0.799809342230696,1.81776618503997,1.80941395171941,1.84146303935464,1.79828814412827
0.800762631077216,1.8216506106166,1.81144646783674,1.84500506953137,1.80122126032377
0.801715919923737,1.824829825468,1.81424514693742,1.84713214050459,1.80306997288343
0.802669208770257,1.82758362170479,1.81665351529648,1.85041362424177,1.80550918045541
0.803622497616778,1.83016464114248,1.82123888919817,1.85508101837007,1.80959427282074
0.804575786463298,1.83365582157186,1.82457186743113,1.85771884314373,1.8124638817072
0.805529075309819,1.83659900631323,1.82732699088521,1.86059675911319,1.81555196951836
0.806482364156339,1.83883089593365,1.82928897346534,1.86272721335714,1.81946326219967
0.80743565300286,1.84185538629525,1.83468744360258,1.8649227714738,1.82246251851503
0.80838894184938,1.84419419064887,1.8387251975367,1.86677864163817,1.82567912645471
0.809342230695901,1.84753425342002,1.84177177970544,1.87098777327942,1.82910350873322
0.810295519542421,1.85072247029945,1.84416720060588,1.87337329416103,1.83181617735676
0.811248808388942,1.85402601069582,1.84728246080661,1.87530602697596,1.83427928399092
0.812202097235462,1.85834542736834,1.85116816005524,1.87848380934385,1.83678084904562
0.813155386081983,1.8608338066045,1.85437774915539,1.88095109963773,1.83965560670243
0.814108674928503,1.86275736390852,1.85728479847733,1.88534350025131,1.84177161539745
0.815061963775024,1.86491712480395,1.85943497856637,1.8872876422439,1.84464591944991
0.816015252621544,1.86771239151598,1.86234322013372,1.89054851549923,1.84815534085881
0.816968541468065,1.87124128898061,1.86504768544052,1.89277362914028,1.85116749623368
0.817921830314585,1.87524325267233,1.86794316794104,1.89599582349155,1.85411459429858
0.818875119161106,1.87794801648544,1.87127249201742,1.89899316369125,1.8581313272118
0.819828408007626,1.88235664668977,1.87314054878867,1.90278429641172,1.86048661919036
0.820781696854147,1.88588924439147,1.87643001011448,1.90662824602556,1.86436976036862
0.821734985700667,1.88912070010356,1.87941606250698,1.90883361460709,1.8681884890024
0.822688274547188,1.89134657871634,1.88280436984439,1.9116301567272,1.87088086860867
0.823641563393708,1.89394034522253,1.88522842894958,1.91377526583313,1.87472979812818
0.824594852240229,1.89787727927193,1.88808150577396,1.91730535828298,1.87772781533452
0.825548141086749,1.90199759749091,1.89212135018112,1.92100398060988,1.88177103147365
0.82650142993327,1.90448357272005,1.8940985072719,1.92418670782349,1.88528851592363
0.82745471877979,1.90801882946857,1.89796273663253,1.92578800151422,1.8880548569446
0.828408007626311,1.91178085739709,1.90195203700037,1.93045201051978,1.89209630519815
0.829361296472831,1.91465778900375,1.90851233951335,1.9329524555763,1.89463809899289
0.830314585319352,1.91741384770754,1.91135074839129,1.93579550391288,1.89731528888439
0.831267874165872,1.92106459282987,1.91333076880076,1.93866041604892,1.90029996561958
0.832221163012393,1.92365024670056,1.91675021021402,1.94169912228488,1.90341751671258
0.833174451858913,1.92604953238914,1.91919762836459,1.94517764059001,1.90649719539696
0.834127740705434,1.92968557113536,1.92150574961313,1.94888774189139,1.90973100738462
0.835081029551954,1.93308929638369,1.92498475442476,1.95214487002057,1.91267720743775
0.836034318398475,1.93679773150181,1.92757236825806,1.9556742020692,1.91578744560721
0.836987607244995,1.93950616816597,1.92938554130061,1.95933446364302,1.91847745747187
0.837940896091516,1.9431719192362,1.93216574135701,1.96281747453148,1.92230656124396
0.838894184938036,1.94608797193684,1.93541964122874,1.96629854597277,1.92585058364254
0.839847473784557,1.94887801577275,1.93890856071178,1.96896098371126,1.92959953004162
0.840800762631077,1.95180819012815,1.94182576896762,1.97194172314731,1.93166257459679
0.841754051477598,1.95442728859722,1.94562889101981,1.97570200271215,1.93514333083731
0.842707340324118,1.9569982211007,1.95058037483468,1.9794397040415,1.93923008697129
0.843660629170639,1.96026304337928,1.9556945576245,1.98303753589591,1.94219047376539
0.844613918017159,1.96501138861684,1.95947537166535,1.98626572010949,1.94616456058356
0.84556720686368,1.96886924983275,1.96231871889353,1.98983460547045,1.94997936931552
0.8465204957102,1.9721907043371,1.96519516850941,1.9928758036797,1.95301567442362
0.847473784556721,1.97589545279304,1.96797186482059,1.99650647282541,1.95570213585198
0.848427073403241,1.98039794648639,1.97108302943493,2.00000264407131,1.95955262147268
0.849380362249762,1.98367096824538,1.97518785287127,2.00382039185181,1.96321493636192
0.850333651096282,1.98844279802014,1.98007679840107,2.00838065131183,1.96623876599122
0.851286939942803,1.99258082357657,1.98621726098474,2.01164999577461,1.97060347150337
0.852240228789323,1.99529702148562,1.98999206826726,2.01643277736202,1.97399775555089
0.853193517635844,1.99849024956997,1.99375888221096,2.0196167844925,1.97833764876674
0.854146806482364,2.0039852890741,1.99811752353508,2.02262782818593,1.98106390090661
0.855100095328885,2.00764103493736,2.00101645931837,2.02499324436311,1.98429772724558
0.856053384175405,2.01083277887658,2.00440447522121,2.02865702774698,1.98745563964556
0.857006673021926,2.01486824135878,2.00830334819854,2.03137837824703,1.99023809164264
0.857959961868446,2.01785486118846,2.01168292761084,2.03554887240987,1.99415298346094
0.858913250714967,2.02135903816963,2.01510606072803,2.03880845897403,1.99762765938584
0.859866539561487,2.02538982678966,2.01795660508328,2.04140515453619,1.99943197853093
0.860819828408008,2.03202881808724,2.01997929763483,2.04546453126822,2.00313255105349
0.861773117254528,2.03673715410348,2.0234624577469,2.04942816717395,2.00790359944353
0.862726406101049,2.04105145326508,2.02694179263778,2.0544407600157,2.01260628241743
0.863679694947569,2.04499707638744,2.03091632277433,2.0568814518033,2.01609785470451
0.86463298379409,2.0488735488994,2.03442162807293,2.06008029860336,2.01893149322792
0.86558627264061,2.05494962267901,2.03820038551801,2.0647433353842,2.02349832338044
0.866539561487131,2.057772089511,2.04214922656087,2.06947955126265,2.02677125748236
0.867492850333651,2.0622997499129,2.04593965619392,2.07417706569877,2.0314999943071
0.868446139180172,2.06674875070512,2.05006480460456,2.0780511204849,2.03449553581791
0.869399428026692,2.06996074937446,2.05467110338277,2.08231639724532,2.03846450222094
0.870352716873213,2.07355245278399,2.05784513996279,2.08665067123981,2.04353942681193
0.871306005719733,2.07756741220788,2.06233043085559,2.09002979366029,2.04903315655987
0.872259294566254,2.08412675005852,2.06861320697416,2.09462597024455,2.05261273900423
0.873212583412774,2.08871989327942,2.07380663490823,2.09979311359505,2.0560556333868
0.874165872259295,2.09360184558119,2.07899682136954,2.10644117417057,2.05964293823319
0.875119161105815,2.09867315576962,2.08286947022139,2.11310036560708,2.06233965667033
0.876072449952336,2.10451056469938,2.08777768596027,2.11706894202193,2.06785753516631
0.877025738798856,2.10860505431374,2.09118394997232,2.12144229263528,2.07157153220706
0.877979027645376,2.11495638227957,2.09428739521565,2.12478454023206,2.07582482468227
0.878932316491897,2.12045985357896,2.10034277294381,2.12945334238595,2.08201761223224
0.879885605338418,2.12694867516009,2.10381617826644,2.13286199879806,2.08796962313714
0.880838894184938,2.13241062848171,2.10794693273125,2.13689918487732,2.09314020704056
0.881792183031459,2.13715369957622,2.11183203314946,2.14132525784545,2.09758118739604
0.882745471877979,2.14190610053541,2.11566727744347,2.14651288894237,2.10233279454014
0.883698760724499,2.14851998866716,2.11995198542189,2.15355890056068,2.10757241875713
0.88465204957102,2.1540343795076,2.12364110912281,2.15889977382962,2.11495503762527
0.885605338417541,2.15680046558979,2.12870829860834,2.16490819139923,2.12099794053916
0.886558627264061,2.16328555122426,2.13321527004378,2.17008139520535,2.12467875633179
0.887511916110582,2.16909474684927,2.13823093944862,2.17433305071547,2.12882248418981
0.888465204957102,2.17396383409452,2.1428472245108,2.18115316627011,2.13304066980811
0.889418493803622,2.17865137533613,2.14672382817963,2.18492655767238,2.13871551323672
0.890371782650143,2.18327847955479,2.15171264885918,2.18966947984423,2.14220501491489
0.891325071496664,2.189246474473,2.15691483973211,2.1952551251095,2.14763244262851
0.892278360343184,2.19305313665513,2.16182421906641,2.19925436791728,2.15195730945439
0.893231649189704,2.19642372917544,2.16559554722085,2.2044740553177,2.15705294457861
0.894184938036225,2.20176915247089,2.17066568435156,2.20838325982447,2.16121863828058
0.895138226882745,2.20731412698349,2.17558708490721,2.2136047427026,2.16802136779915
0.896091515729266,2.21119488597618,2.17949986554782,2.21882302905429,2.17480614766754
0.897044804575787,2.22062653224391,2.18601187153403,2.22544296896367,2.17979468178106
0.897998093422307,2.22842409611008,2.19145411404602,2.23017047437203,2.18681546342886
0.898951382268827,2.23274818413371,2.19689658670786,2.23437980309618,2.19326331944302
0.899904671115348,2.23901337769598,2.20449025765607,2.239765020948,2.20088641994554
0.900857959961868,2.24355585972986,2.21166011694928,2.24509531432988,2.20573097972238
0.901811248808389,2.25074245136458,2.21862925581269,2.24939153572451,2.21063941634823
0.902764537654909,2.25613908126128,2.22756281736119,2.25397166976523,2.21817709690325
0.90371782650143,2.26250881920037,2.23271097585268,2.25808600689759,2.22583876217725
0.90467111534795,2.26708356830821,2.23832952887075,2.26395719405873,2.23215639951806
0.905624404194471,2.27421619326188,2.24337613998295,2.27074742975672,2.24101420109309
0.906577693040991,2.28232729618256,2.24743980409946,2.27721817582335,2.24644518588567
0.907530981887512,2.28930188164092,2.25306736847667,2.28139883841947,2.25091459167435
0.908484270734032,2.29988258820022,2.25860597166027,2.28698313693299,2.25911203924771
0.909437559580553,2.30664064831115,2.26722606796089,2.29366301614284,2.26759579915736
0.910390848427073,2.31317924808333,2.27567243053673,2.30149257701433,2.27271941968289
0.911344137273594,2.32032558625803,2.28388092574363,2.30874689513303,2.27857704119628
0.912297426120114,2.32788839659715,2.28853235984274,2.31595645157844,2.28574535253807
0.913250714966635,2.33817175898409,2.2939265187769,2.32258406900824,2.29733758043389
0.914204003813155,2.34528416510614,2.30118346244812,2.32861073580838,2.30372624544504
0.915157292659676,2.35304778837156,2.30825120633664,2.33444357646941,2.31030400350317
0.916110581506196,2.36275422269802,2.31473872565861,2.34331063514823,2.31747230747064
0.917063870352717,2.37194110483888,2.32312231015975,2.35004275581796,2.32653092407614
0.918017159199237,2.37779961870378,2.3346422216279,2.35712818534893,2.33393687394075
0.918970448045758,2.38755993245248,2.3402177199663,2.3685002713721,2.34131098548841
0.919923736892278,2.3947913871761,2.34848216821327,2.37812447391202,2.35074499318755
0.920877025738799,2.402158451481,2.35514673970675,2.38538041671829,2.36099377069245
0.921830314585319,2.41137560745223,2.36249094176473,2.39239630430981,2.36887381486076
0.92278360343184,2.42049466020673,2.37332928512207,2.40656386916847,2.38197781102254
0.92373689227836,2.42904808692112,2.3818626959074,2.41930394231057,2.38715244107019
0.924690181124881,2.43659296482778,2.39186771166431,2.43308239975738,2.39848974325893
0.925643469971401,2.44322130367879,2.40505042991175,2.4411850348877,2.40713871926388
0.926596758817922,2.45105673764443,2.41598997217626,2.44888107157765,2.41277022347488
0.927550047664442,2.46470789703276,2.42468464187411,2.45929672556125,2.41918520569516
0.928503336510963,2.47650979854911,2.43321537897623,2.46569929734623,2.42877816992564
0.929456625357483,2.48913054493994,2.44143201049191,2.47255223875022,2.43832050251122
0.930409914204004,2.49746021350417,2.45065139873012,2.47796585204102,2.44630604508165
0.931363203050524,2.50817736630013,2.46124063887565,2.49079210509949,2.45630575242283
0.932316491897045,2.51726044506522,2.47168573931134,2.50407169482181,2.46960933822611
0.933269780743565,2.52566738126121,2.48009195403999,2.5124233063479,2.47998909944721
0.934223069590086,2.53432494044508,2.49639331570932,2.52994259379099,2.4924239405613
0.935176358436606,2.54332289298532,2.50708770951677,2.54198218836761,2.5048327849703
0.936129647283127,2.55134306327064,2.51658309696581,2.55713091137841,2.5182269840323
0.937082936129647,2.5622011301221,2.52717332322491,2.56891404306386,2.53189635882618
0.938036224976168,2.57676687815708,2.5363682365364,2.58443429291724,2.54327047879473
0.938989513822688,2.59198173297337,2.54614538563713,2.5940227577271,2.55781612252679
0.939942802669209,2.60797534497674,2.55996785713941,2.6119787210279,2.57313000596355
0.940896091515729,2.62785946787789,2.57907673365766,2.63450276076222,2.5851253476667
0.94184938036225,2.64451343533123,2.59279061407829,2.64723297678341,2.59359297069265
0.94280266920877,2.66642253483336,2.6053598369419,2.66265637739707,2.60753012597815
0.943755958055291,2.68418244870816,2.61834872381316,2.68506132260702,2.62342059933665
0.944709246901811,2.71354737164466,2.63671817554835,2.71853875136174,2.6441393900774
0.945662535748332,2.73578792933444,2.65598261908359,2.74362405452585,2.65869129069758
0.946615824594852,2.75187392570135,2.67603071574456,2.76640482529928,2.67137456424446
0.947569113441373,2.77666783238846,2.6961151364553,2.78407399935293,2.69182695332037
0.948522402287893,2.79539364440357,2.71802588261878,2.80634078123308,2.70723958472222
0.949475691134414,2.81352267899309,2.73728046168442,2.83867447128921,2.72893105522076
0.950428979980934,2.83965940964212,2.75056148362241,2.86904462870118,2.75313704023211
0.951382268827455,2.86717915553252,2.77543369348678,2.89263955390365,2.77345125446494
0.952335557673975,2.90540634795049,2.79512160966492,2.91697483970632,2.80796553765601
0.953288846520496,2.93135785330968,2.81835251107881,2.9581594710316,2.8349904593667
0.954242135367016,2.95877731388739,2.84246423418769,2.99286762597271,2.86414387013905
0.955195424213537,2.98258070825373,2.86694975876595,3.0390039886453,2.88881137453994
0.956148713060057,3.0014501132867,2.90850200289094,3.07936535547598,2.91095422014869
0.957102001906578,3.01953777958627,2.92857045542838,3.11553015391958,2.93731546612774
0.958055290753098,3.047597401373,2.94824003268759,3.14250038957657,2.95851834644307
0.959008579599619,3.08220967206793,2.97518933764703,3.18393354819259,3.00122186917145
0.959961868446139,3.10759011635317,3.01280759178979,3.22274805780274,3.04524026847578
0.96091515729266,3.13901335890391,3.06122608110047,3.2607811716628,3.07151350713459
0.96186844613918,3.17803265848802,3.09304282541164,3.31532053394709,3.11461375399247
0.962821734985701,3.22066943974817,3.1306556309928,3.35474584366989,3.15078776885155
0.963775023832221,3.26204436288728,3.1843517620439,3.41798484729391,3.18981579692112
0.964728312678742,3.3011673236465,3.22915985406332,3.45935668729302,3.23105166011893
0.965681601525262,3.33534028381827,3.29156273561265,3.50950998200121,3.28666279414606
0.966634890371783,3.3986166963014,3.33320809158627,3.59143796800256,3.33879085844947
0.967588179218303,3.4365791378851,3.39867393071411,3.64388098278388,3.39313530561819
0.968541468064824,3.46913699196167,3.47995929981388,3.71000447099924,3.43747793268195
0.969494756911344,3.52779929580761,3.55133582535723,3.75495681617848,3.49765611984159
0.970448045757865,3.58089837224051,3.61335034878409,3.82872737479009,3.54164335764482
0.971401334604385,3.6536093034311,3.68948961109098,3.88035802837421,3.61137556158986
0.972354623450906,3.71078887873188,3.75835744301724,3.95465257234937,3.7159797266271
0.973307912297426,3.76604969615833,3.82387571601862,4.02996140678959,3.77442592662948
0.974261201143947,3.85794544437154,3.91493264184384,4.11802553236537,3.85826550044681
0.975214489990467,3.94781691904909,3.97630561142563,4.21820346992473,3.95624969421011
0.976167778836988,4.04494627216246,4.04629388677333,4.33413571756113,4.05068571821233
0.977121067683508,4.13339156246339,4.13441276966245,4.44536264976874,4.13985690576182
0.978074356530029,4.20553438203667,4.19435888512443,4.57926780297652,4.23092849236319
0.979027645376549,4.31791772071405,4.26219769278531,4.66163920000323,4.32620679562606
0.97998093422307,4.43204304949149,4.3747676859507,4.77620010150218,4.47111553343046
0.98093422306959,4.51645270169416,4.52758989174733,4.91974611435371,4.61829518707399
0.981887511916111,4.63762951978316,4.63178334576323,5.06555888084539,4.71055834989166
0.982840800762631,4.82186237570092,4.71392226081605,5.2283049808812,4.8149679990152
0.983794089609152,4.95778689547944,4.85727071535651,5.48283103160041,4.95918476285794
0.984747378455672,5.12451801591045,5.07567153416827,5.67241875572186,5.1115281903563
0.985700667302193,5.35048875182446,5.19678833370719,5.82190464292069,5.32155636585112
0.986653956148713,5.50652610903313,5.36933677268793,6.04662229317512,5.52320712634575
0.987607244995234,5.76257686732637,5.66704466993883,6.20340476551365,5.71698997301334
0.988560533841754,6.0239402446801,5.84228914862211,6.51095358098452,5.96382472783034
0.989513822688275,6.37768930704564,6.03609368447939,6.73742806797598,6.32660711607798
0.990467111534795,6.8533603261097,6.4794926464343,7.08609310869431,6.68969253875442
0.991420400381316,7.17198269269728,6.83826905648472,7.51096721945685,7.00535730293047
0.992373689227836,7.60445481752412,7.21664397141287,8.01954120325038,7.33146935359254
0.993326978074357,8.23578828419648,7.77186877828042,8.4446522015166,7.68713335469107
0.994280266920877,8.73589993728948,8.38269386975832,9.09594933110979,8.22084482075499
0.995233555767397,9.59781990297951,9.11329609111199,9.76385858617036,8.91743825326592
0.996186844613918,10.4446744279645,10.1478106220311,10.6771843812183,9.76982638238726
0.997140133460439,11.2017724405989,10.8544846561594,11.2106591738387,10.970675645567
0.998093422306959,12.7884473303546,12.2423436130849,12.3642210351435,12.9059743047703
0.99904671115348,14.7303979659864,14.9636903021259,14.1914943152821,15.43577693764
1,17.4184720701729,17.3570845133017,16.0394309849285,18.4191598539968


==> figures/resultsFinal/APCentricCDF1.csv <==
CDF,1,2,3,4,upper,lower
0,0.377435653333578,0.316935024529977,0.359363413406579,0.343983015068795,2.32270605440596,0.00534492951366895
0.001001001001001,0.423544573492134,0.468923885881553,0.360480166533585,0.379458344319737,2.45575765667321,0.0164331548452881
0.002002002002002,0.534657803950983,0.495326977289605,0.438083234025998,0.450392488860739,2.47143219659155,0.0182807974991195
0.003003003003003,0.609622279865216,0.564354565782819,0.499027276605279,0.484072587545463,2.51854691910618,0.028506243620554
0.004004004004004,0.627140737646133,0.567596893440191,0.516138717568996,0.490342557577574,2.53097217473729,0.029791339388457
0.005005005005005,0.630826407061025,0.600712179096381,0.533324413911386,0.49368465855321,2.53266591944598,0.0303922366038515
0.00600600600600601,0.63592913971847,0.604731857396433,0.557443115529363,0.500731025557048,2.53962467425582,0.0327367681681297
0.00700700700700701,0.636419292262639,0.6186482069655,0.575540408209753,0.531198938703518,2.56215059019782,0.0376203194674987
0.00800800800800801,0.64023375947158,0.630571226434533,0.578230801785487,0.53321176039718,2.56774269159898,0.0388445604777974
0.00900900900900901,0.642596013924122,0.651333964255359,0.584835042620359,0.54253935419308,2.57061208613475,0.0430254345223012
0.01001001001001,0.652669655090339,0.6743648329485,0.638717623781988,0.590820074039351,2.5769614828276,0.0507239876674647
0.011011011011011,0.655776057266116,0.678937214367602,0.663438647430264,0.604201164011926,2.59197734596448,0.0534464549300217
0.012012012012012,0.660057050916208,0.683133260610594,0.664880197868475,0.61740116550184,2.59514708111766,0.0641308088858913
0.013013013013013,0.66673454380855,0.687431572756215,0.665741566409571,0.62081079874631,2.59730304915328,0.0687578966173659
0.014014014014014,0.66759354126184,0.688502135141664,0.685891208835744,0.629959996448498,2.60598090507701,0.0748059411685398
0.015015015015015,0.672552409170002,0.69139162755264,0.69170494574069,0.631602368396761,2.61176851104361,0.077440363859666
0.016016016016016,0.689606282561287,0.697185076249693,0.693414825349331,0.642054960060341,2.63687126591126,0.0793808370877468
0.017017017017017,0.693887552269439,0.702139267455707,0.702600805927681,0.644613491364256,2.64519435647574,0.0843314796223919
0.018018018018018,0.694746481664463,0.711284322570996,0.704316440770825,0.646876655094331,2.65881200776408,0.0849863649820136
0.019019019019019,0.695403673125296,0.734270740185176,0.7077326194822,0.646953000938436,2.66185057674776,0.0865623628326173
0.02002002002002,0.702597326544819,0.743182224511403,0.708685312873761,0.658632560924623,2.66481507554368,0.0869721649817986
0.021021021021021,0.71005978028762,0.748610116851809,0.725662443602616,0.686796296312644,2.66681453770226,0.0883411348640426
0.022022022022022,0.714244910737381,0.753029953619613,0.731627270353195,0.689543572757983,2.66939663350393,0.0935520100459941
0.023023023023023,0.725353175355258,0.75727420594965,0.73270399832352,0.695827049990783,2.66975292751913,0.102427750332534
0.024024024024024,0.730429546133066,0.763110009644963,0.735807402462111,0.699937437945472,2.67029356015505,0.107028074060881
0.025025025025025,0.762049773756025,0.770065059986767,0.736133741892096,0.702275360056987,2.67315517591168,0.10958768541469
0.026026026026026,0.796557611170202,0.771416376241324,0.736670898048435,0.703585826972608,2.67385867387211,0.109856383860485
0.027027027027027,0.798865344630928,0.778025822717441,0.740095202395776,0.704911305768353,2.67698504091558,0.111680071167064
0.028028028028028,0.80211430618428,0.77963602073566,0.743819061446394,0.71009878674035,2.68139705253799,0.113777578592708
0.029029029029029,0.808487967758363,0.789917252038919,0.748473268532581,0.720715302824654,2.68172731592238,0.116483817729167
0.03003003003003,0.813256071950441,0.801688964882511,0.749191300975131,0.721484965181605,2.68624296061596,0.117794375747244
0.031031031031031,0.813869575366377,0.802875691122026,0.757316592711396,0.727173510183246,2.69544994604321,0.128448443372877
0.032032032032032,0.815968528724736,0.804359409918846,0.760320972094808,0.73064048483674,2.6954902277791,0.133561901374217
0.033033033033033,0.818325929811254,0.811601912773877,0.762854098670185,0.735343455717038,2.69577345208076,0.134233142874824
0.034034034034034,0.820271725786376,0.8141534229838,0.773199016907906,0.735522060320426,2.69962041840207,0.13787541711256
0.035035035035035,0.821865817098422,0.816853325142785,0.773588933588176,0.73557911476045,2.7004567186761,0.140288223227158
0.036036036036036,0.82281740372974,0.819127075697974,0.779077988352212,0.735806196612539,2.70881535934861,0.145310836487598
0.037037037037037,0.824069595161639,0.82338796266667,0.783249915328536,0.739344425536032,2.71420777426695,0.146392874420573
0.038038038038038,0.824264051493141,0.823873165842208,0.785113039418202,0.74302838368319,2.71440973558642,0.146880172393615
0.039039039039039,0.825314531019419,0.824690372720046,0.78815091000396,0.759852951570012,2.71592427821838,0.147355214437492
0.04004004004004,0.826681327630057,0.834323727214557,0.792845407717992,0.761912258550999,2.71998868333462,0.151236144418775
0.041041041041041,0.829507577568845,0.835894300195027,0.795582655073738,0.765889408528046,2.72922157185445,0.154893767994851
0.042042042042042,0.8295967128644,0.83958745220741,0.8000476886114,0.784295772779365,2.73343090316678,0.158391222445014
0.043043043043043,0.829712856233028,0.842736121806253,0.801897457689553,0.796662387918123,2.73777771197652,0.16225167928514
0.044044044044044,0.844838535845232,0.848881836649762,0.802856485613992,0.797935708906676,2.73808410234787,0.163093989585045
0.045045045045045,0.849994188325658,0.849075521029087,0.814140620404203,0.799348478376855,2.73809240401268,0.168537950516447
0.046046046046046,0.850086009529447,0.849172241392266,0.815967223527149,0.800738951738932,2.74331363509918,0.169833002561242
0.047047047047047,0.853980848447225,0.850216606115545,0.817052914450287,0.806234370494367,2.74415875352453,0.173643765405368
0.048048048048048,0.855440446880848,0.851605043823521,0.820596845826087,0.806329541205972,2.74425035203671,0.175682678007219
0.049049049049049,0.857260211097178,0.858840427532533,0.822432655752186,0.807300803089186,2.75122207037967,0.176102410681974
0.0500500500500501,0.861877893382543,0.87067821506535,0.82301408919399,0.80842063130871,2.75547369772397,0.189938027966606
0.0510510510510511,0.868471747703344,0.873274856387024,0.823700371353715,0.814899485304075,2.75648233532786,0.190632548899951
0.0520520520520521,0.871559570971072,0.875101088298075,0.82891591619345,0.819912260679376,2.76110364881691,0.196981707308394
0.0530530530530531,0.875603057684101,0.879454806674101,0.828983492042303,0.823781390006098,2.76276592085768,0.197236020790927
0.0540540540540541,0.875929595514355,0.886101848052712,0.829006888767229,0.826142932669315,2.7630155296043,0.200985859054648
0.0550550550550551,0.885135835411971,0.888914717085767,0.83692479595991,0.83339155876258,2.76434149235757,0.201860255011078
0.0560560560560561,0.886699031681064,0.895057608994623,0.839068362725935,0.833663156067959,2.76510221930282,0.204357273655051
0.0570570570570571,0.893785220094066,0.895419962547935,0.8422638822545,0.834372324746634,2.77171015219443,0.204810077108321
0.0580580580580581,0.899934842456179,0.895458901005752,0.843426919484001,0.836470056711011,2.77337366594316,0.205145684836727
0.0590590590590591,0.900505114050064,0.897534428094955,0.843626266787102,0.842658956216738,2.7754879065624,0.206587254562317
0.0600600600600601,0.902536583169204,0.900647968156113,0.849547192609316,0.842846946406968,2.78187730006712,0.211281479781389
0.0610610610610611,0.908327314060642,0.905626988674896,0.85034772770156,0.850612181445212,2.78330265021155,0.220545219688783
0.0620620620620621,0.910510004535985,0.906112797107695,0.864084467558696,0.850807426211543,2.78524712317911,0.220834325290072
0.0630630630630631,0.912645354677457,0.907499259204452,0.869232495869357,0.856478994573753,2.78694496359357,0.220853527315654
0.0640640640640641,0.924855136280132,0.916632660757644,0.871189462324722,0.857469233688115,2.78735389224952,0.224052943818817
0.0650650650650651,0.925490333009459,0.918915341852262,0.873204480771763,0.859738135237463,2.78885754411545,0.23245404822234
0.0660660660660661,0.926997143049698,0.926585389754156,0.873703837341037,0.86179810269603,2.79469337099601,0.235315335310738
0.0670670670670671,0.942310373932129,0.928288558927712,0.875911310330648,0.866240840681941,2.79631203103384,0.235641172130953
0.0680680680680681,0.943098098167984,0.934189281518829,0.880946264564945,0.866875923334949,2.79724021436881,0.237313545871807
0.0690690690690691,0.944465566417463,0.934861039388867,0.890915461469288,0.867150323781942,2.79780655372429,0.237813352893753
0.0700700700700701,0.948628863995397,0.936452867491467,0.891227795191437,0.869910319769794,2.8003147920252,0.242213087787749
0.0710710710710711,0.954634634792491,0.939043135069622,0.891816464666994,0.872766431932273,2.80118517601226,0.24581138918129
0.0720720720720721,0.959800914956831,0.942636091428635,0.901154694565738,0.875470930684402,2.80383875898354,0.24643005981416
0.0730730730730731,0.960400842402378,0.943237526823787,0.910025912777652,0.87549557119278,2.80403029983678,0.247414588270307
0.0740740740740741,0.967959018722548,0.944201418320314,0.915964121579475,0.878550304782094,2.80406034384656,0.24813821746008
0.0750750750750751,0.968514510019808,0.944260383876802,0.916504546255803,0.880731452442215,2.81056610625504,0.248495832137954
0.0760760760760761,0.969169692496629,0.945901154689315,0.91709803420074,0.882418178677768,2.81198777041688,0.256342385603717
0.0770770770770771,0.973568092617737,0.946166872388936,0.921253481346294,0.88594640732624,2.81334793692905,0.259160268614754
0.0780780780780781,0.978183220178153,0.949515874333798,0.92192613989753,0.888091790602183,2.81507995128127,0.260740537107779
0.0790790790790791,0.980238641553124,0.956657164421901,0.92397697641313,0.889333307613642,2.81890387277932,0.261479764495952
0.0800800800800801,0.986142960671785,0.958555819501991,0.926179215809866,0.890733549389691,2.8191366726786,0.264317854479658
0.0810810810810811,0.98751409478937,0.961787886393555,0.929143871052391,0.890990364241524,2.81984451759618,0.26543202295167
0.0820820820820821,0.988893708742055,0.963868579490733,0.929688400151045,0.891695712903908,2.8206919239783,0.271627428805594
0.0830830830830831,0.997071185673936,0.971998886029787,0.932730597016826,0.896229694772713,2.82098533495426,0.272408472975858
0.0840840840840841,0.999350568783832,0.972304077550642,0.935845125738883,0.896367351831412,2.82197587236517,0.274589336875985
0.0850850850850851,1.00139971182116,0.978802862052098,0.936021810229193,0.896703498706453,2.82423470180569,0.27566634543957
0.0860860860860861,1.00717892675854,0.982463801860295,0.942445634989343,0.897769837471347,2.82624752176438,0.277085893283929
0.0870870870870871,1.00917216426398,0.983533121592042,0.943837077750197,0.904042054359332,2.82773202098521,0.278929878947732
0.0880880880880881,1.01010895208041,0.98466828380547,0.948999688449342,0.905613619197319,2.83005367060198,0.279337318967143
0.0890890890890891,1.01429926466579,0.98575559802499,0.952173670475878,0.906250146933595,2.83776400220149,0.2810037973184
0.0900900900900901,1.01531883249862,0.987830631505675,0.954860495928155,0.916680505674675,2.83819740481205,0.281550186779382
0.0910910910910911,1.01933395654804,0.991031101719742,0.974236354436335,0.916806569698636,2.84089339985848,0.281606120919587
0.0920920920920921,1.01936916784901,1.00049871135317,0.974642160189574,0.922356340186673,2.84120654300052,0.282428963311496
0.0930930930930931,1.02183724077085,1.00143102078007,0.975414183300592,0.927960619798777,2.84181898918199,0.288650003079688
0.0940940940940941,1.02640924797483,1.00547604746111,0.976498320850809,0.929944065655404,2.84234259516185,0.290099605948572
0.0950950950950951,1.02962126103078,1.0058785384423,0.981295674049145,0.936855366416092,2.84245026940708,0.291082872236938
0.0960960960960961,1.03343545460638,1.01023029602802,0.982765291613986,0.937023221609153,2.84247180434333,0.295170320315585
0.0970970970970971,1.03889017800921,1.01397761234664,0.987666571064117,0.937271019122466,2.84415404922904,0.295548765939456
0.0980980980980981,1.04300353521424,1.01709386107691,0.990479780124561,0.940895996666664,2.84436098530312,0.298073199100225
0.0990990990990991,1.04346713708307,1.01745783670332,0.99623486128229,0.945070334752302,2.84454178020063,0.302676342309821
0.1001001001001,1.05915920741206,1.02606698691867,0.996392468907543,0.94544623816271,2.84496334859336,0.302876799568472
0.101101101101101,1.06381313361007,1.02654013620392,0.998395509364033,0.947535486125015,2.84515056035421,0.303813926129676
0.102102102102102,1.06607100011489,1.02751391081834,1.00072629120338,0.948213455588927,2.84994977688718,0.305816146235812
0.103103103103103,1.06610550577386,1.02782197943946,1.01320019364615,0.949075822853349,2.8502723214967,0.310852380176538
0.104104104104104,1.07495505299506,1.03107752783579,1.01441366897103,0.955647467789224,2.85200846224741,0.313470381702663
0.105105105105105,1.07647227050214,1.03421372489468,1.01751923776741,0.957992354523823,2.85440666031359,0.317751418687103
0.106106106106106,1.07798316805513,1.03819315621534,1.01874730560809,0.963920726419589,2.85760537243786,0.318773834098776
0.107107107107107,1.07850399200052,1.04331693179801,1.0224119237647,0.966382400872402,2.85814773088398,0.319011113341497
0.108108108108108,1.07865929854697,1.04827856795404,1.02482572698661,0.969108432679154,2.85914088211732,0.319431916090257
0.109109109109109,1.07910381626764,1.04958074740099,1.02603684649597,0.980204456943623,2.85955947699981,0.321340266187884
0.11011011011011,1.08130826300831,1.04964423090497,1.03167088804658,0.985621131572164,2.86342881887918,0.324708078846926
0.111111111111111,1.08772016378346,1.05040764126842,1.03233480483959,0.986128185412035,2.86450899910049,0.325256621697258
0.112112112112112,1.0878430636792,1.0519921706647,1.03330118049356,0.986190197575975,2.86637561557506,0.327553440648009
0.113113113113113,1.09005831115407,1.05451454337197,1.03337402268992,0.987661840538936,2.86904192326813,0.328749289726715
0.114114114114114,1.09095334224284,1.05734905897731,1.03360246058051,0.989607407900587,2.86946481392892,0.329314675470391
0.115115115115115,1.09095919422248,1.05807167376519,1.03741074088332,0.990147927933517,2.87120098253831,0.334834959223079
0.116116116116116,1.09309175107088,1.07138083574561,1.04777165665519,0.993004009211677,2.87222004472408,0.335492162292951
0.117117117117117,1.09636422537341,1.07201499680846,1.04881373016287,0.998762774065654,2.87505454788626,0.33681747705594
0.118118118118118,1.09685208591194,1.0754058181759,1.05074745131399,1.00164118944438,2.87564646926444,0.338923595420782
0.119119119119119,1.0998798114829,1.0775193014069,1.05200160549024,1.00235141508444,2.87658668995781,0.340471292256023
0.12012012012012,1.10603391059296,1.07873210295029,1.0552620670288,1.00370853070834,2.87692417116813,0.341490068481204
0.121121121121121,1.10816690378502,1.08061416935419,1.05734132584198,1.01008716445095,2.87874365293988,0.343546136278888
0.122122122122122,1.1106789209539,1.08511365285417,1.06020006640853,1.01032096770885,2.88048482518853,0.347583570470679
0.123123123123123,1.11281688711885,1.08547459948021,1.06205226491948,1.01273515283867,2.8813992711332,0.349896018408707
0.124124124124124,1.11495434200483,1.08681040458558,1.06286043709861,1.01277810640946,2.88153121147929,0.350822190687
0.125125125125125,1.11641397002664,1.0893174236054,1.06363496096932,1.01487962428011,2.88166059410507,0.355971467929145
0.126126126126126,1.11662500150141,1.09225998153125,1.0644031203277,1.01548684133365,2.88170089403455,0.357418835617358
0.127127127127127,1.11815048731906,1.09521431258899,1.06569846481161,1.0172985857471,2.88617526559012,0.358104681829976
0.128128128128128,1.11880942569721,1.09619504406224,1.06691906254425,1.01954322115306,2.88826724816579,0.360814341669595
0.129129129129129,1.11895301258434,1.09868702337082,1.06705500487612,1.02478269562818,2.88991657504089,0.361412879503295
0.13013013013013,1.12081329434021,1.10095010245448,1.07014352738209,1.02694943534753,2.89068578616451,0.361695750948722
0.131131131131131,1.12196566955073,1.10225991627866,1.0720542879569,1.0305797320393,2.89289167469443,0.364647200129208
0.132132132132132,1.12611853983072,1.10233384570901,1.07835584551535,1.0318962672612,2.89293068964532,0.366034798494514
0.133133133133133,1.12779340741269,1.10391764712051,1.08440434716555,1.03357281377455,2.89359509158171,0.369809397902506
0.134134134134134,1.13074047245869,1.10900139206629,1.084895943109,1.03975648192629,2.89500067441707,0.37506954894965
0.135135135135135,1.13384912474303,1.1098751987643,1.08732214405728,1.03989642770941,2.89697290295673,0.378485549391483
0.136136136136136,1.13695526163067,1.11000239689136,1.09065665600481,1.04017121425739,2.89705171712952,0.381762061997306
0.137137137137137,1.13802475692689,1.11455724208576,1.09150501246887,1.04297877611884,2.89713644217475,0.3845615206129
0.138138138138138,1.13809153680079,1.1190992724276,1.09167921857082,1.04347902048516,2.89739078386521,0.386908005715114
0.139139139139139,1.14745142357501,1.11974637214102,1.09464736461002,1.04734701417427,2.89741019912607,0.389994771951208
0.14014014014014,1.1520501512364,1.12163055315395,1.0952716148555,1.05105281000468,2.89931151487743,0.394087287374273
0.141141141141141,1.15212131182394,1.12550729647893,1.09984277059333,1.0528787428016,2.90890065524787,0.397505190222643
0.142142142142142,1.15217920789264,1.12686236778138,1.10465875077796,1.0532343653833,2.91069103595313,0.398454278583056
0.143143143143143,1.15485401114231,1.13035840202919,1.10704636764272,1.05362972322231,2.91246210429666,0.399835984541214
0.144144144144144,1.15552435163932,1.13457153093455,1.10769206037573,1.05618749500163,2.91316512365038,0.405655313147171
0.145145145145145,1.15687345038445,1.13622332637374,1.10821124892959,1.05818578054526,2.91416625834064,0.406076711299838
0.146146146146146,1.15864287458105,1.1401631637004,1.10892802304639,1.05850188187758,2.91486434204371,0.406439121253778
0.147147147147147,1.1628729892219,1.14054691959923,1.10966642426196,1.05877667767228,2.91569888237745,0.410058786794026
0.148148148148148,1.16813232212249,1.14097534065527,1.11194398120305,1.05895882898707,2.91717150065077,0.411891887001311
0.149149149149149,1.16937995396134,1.14119772732571,1.11286494659059,1.06129726326293,2.91739340996827,0.415078910815121
0.15015015015015,1.1695959734638,1.14370460736823,1.11436651862972,1.06143205420357,2.91883018003834,0.415964417492705
0.151151151151151,1.16961156638714,1.1488054187977,1.11679513787807,1.06402700700158,2.92088325661176,0.419866038403075
0.152152152152152,1.17317403375132,1.15448078395345,1.11682174924406,1.06420836182621,2.92137612502736,0.420286438720833
0.153153153153153,1.17844201272168,1.15462642203864,1.11732399019346,1.06474753065057,2.92202081461819,0.421202018847426
0.154154154154154,1.18107389635637,1.15544130809954,1.11732683667833,1.06485971007058,2.92256375917023,0.422453783602076
0.155155155155155,1.18399709544777,1.15611612618202,1.11789543918944,1.06980395841132,2.92446164473994,0.42257549170027
0.156156156156156,1.18497421095338,1.1565570355434,1.12305084782239,1.07776410348164,2.92515829216907,0.431332173589513
0.157157157157157,1.18718721058776,1.15658059621242,1.12387622988968,1.07920568567305,2.92551511006169,0.431645025149034
0.158158158158158,1.18949280512289,1.15853939576198,1.12440730962779,1.08247581209271,2.92584216367947,0.432964233845227
0.159159159159159,1.1903279522761,1.16014488688615,1.12910828928413,1.08283075321547,2.92819331218215,0.435272716918977
0.16016016016016,1.19034427020144,1.16146518636633,1.13079545435881,1.08467600439037,2.92858747458828,0.436301185464796
0.161161161161161,1.19115333296244,1.16389068260296,1.13340515059744,1.08529453041262,2.92865500988334,0.436375884690897
0.162162162162162,1.19132154645818,1.16566870150263,1.1334680092517,1.08685478129957,2.93079826425001,0.440368734525752
0.163163163163163,1.19297009401398,1.16620602733461,1.13418935526819,1.08756643540732,2.9318525606216,0.440983580834431
0.164164164164164,1.19387895843357,1.16764135932339,1.13678456690596,1.09048153655588,2.93210676123512,0.442834253659682
0.165165165165165,1.1970226648633,1.16899108807338,1.13678654411188,1.09203943077381,2.93268289578993,0.444678038327547
0.166166166166166,1.19755087572902,1.16953462540914,1.13863090736185,1.0938581634182,2.93309792520382,0.44632115416364
0.167167167167167,1.19827235873537,1.16966787318158,1.13996732851457,1.09407433558633,2.93545983486772,0.446723083000029
0.168168168168168,1.19881896484001,1.17074248767826,1.14012727317697,1.09544463927966,2.93748842544348,0.44948637679819
0.169169169169169,1.2009017599238,1.17077219765481,1.1427071750634,1.09554766284494,2.93760748397802,0.451653049845304
0.17017017017017,1.20142951178259,1.17265325186598,1.14356847339845,1.09602377346351,2.9376691262349,0.453328794715916
0.171171171171171,1.20177329965008,1.17297534951377,1.14670773064349,1.09769554464532,2.94525642766999,0.453738103384963
0.172172172172172,1.20210299624135,1.17787140478489,1.14751262172083,1.09823509864297,2.94537651236387,0.454532157846738
0.173173173173173,1.20244425588381,1.17835929968017,1.14880371321055,1.09901910802364,2.95051970746523,0.457137796813133
0.174174174174174,1.20279506410387,1.17999743358909,1.14956259397193,1.09917800255236,2.9508540817114,0.459898821812197
0.175175175175175,1.2037685577345,1.18349004664155,1.15001759790026,1.10094629469311,2.95131963069736,0.465098201120304
0.176176176176176,1.20479214229612,1.18373945333738,1.15492617727469,1.10287707974835,2.95340970267755,0.466267224349612
0.177177177177177,1.20698086808203,1.18741735702158,1.15538152256552,1.10417115093989,2.95400767359916,0.467763517088497
0.178178178178178,1.20781909119093,1.18747505161267,1.15654163102793,1.10709205433492,2.9541534781794,0.470542894773484
0.179179179179179,1.20811986822518,1.18953290855186,1.1572127925483,1.10785141351065,2.95437593133301,0.470701968949623
0.18018018018018,1.20908455839544,1.19254970151246,1.15864425332256,1.10901126365144,2.95536884446915,0.472489882587849
0.181181181181181,1.20942587792131,1.1943420734468,1.16201361693817,1.10952895721132,2.96006005427433,0.473751695125484
0.182182182182182,1.20986360963266,1.19460081859586,1.16310221722507,1.11202875145692,2.96015244357374,0.474174024273587
0.183183183183183,1.21219635828798,1.19782166901982,1.16414171551179,1.11214245826058,2.96018160619086,0.474631919577594
0.184184184184184,1.21379021805615,1.20106933623522,1.16702553662085,1.11224940385937,2.96170387248818,0.475411513134723
0.185185185185185,1.21858833431461,1.20311060054918,1.16725274025458,1.11567275687701,2.96204189164397,0.477356852208009
0.186186186186186,1.22017889349152,1.20395281068983,1.16941509922463,1.11630853906138,2.96278095175641,0.480084032270219
0.187187187187187,1.22067737128247,1.20422252650711,1.17002643148537,1.12044928145957,2.96364865177399,0.487068385506589
0.188188188188188,1.22151215652901,1.20580714736433,1.17607818019569,1.12177322690306,2.96372612595869,0.48800675774895
0.189189189189189,1.22219046724166,1.20678151654772,1.17643203582619,1.12188602896142,2.96484226760441,0.491610476513743
0.19019019019019,1.22268534394832,1.20697834413099,1.176758927611,1.12216505447419,2.96574879016295,0.494991237070699
0.191191191191191,1.2248849798359,1.20815809158046,1.17765758862902,1.12423897909057,2.96608064354621,0.495603454296353
0.192192192192192,1.2270490920745,1.20939302273611,1.17773977532372,1.12428322202823,2.96721206300166,0.496125922439259
0.193193193193193,1.22710669862131,1.21418732224441,1.17826467417609,1.13113417778203,2.96740215835274,0.497182562790137
0.194194194194194,1.2274667234641,1.21445210521143,1.17950887192725,1.13225242894149,2.97041552958878,0.499585365236849
0.195195195195195,1.2283763069463,1.21521551083751,1.17964266307111,1.13358739528582,2.97194484926368,0.501031052115517
0.196196196196196,1.22839358136635,1.21703269884973,1.18061567618721,1.13435996443695,2.97239399476104,0.503093555208885
0.197197197197197,1.23529094625331,1.21799815258221,1.18100374249714,1.14004018753912,2.97318766570319,0.504405603045097
0.198198198198198,1.23715633757569,1.21893475112317,1.18605322409921,1.14109051274059,2.97324281678692,0.504833961527743
0.199199199199199,1.24006210893006,1.21949792266254,1.18629157635111,1.14297612694483,2.9741841319266,0.505259102508459
0.2002002002002,1.24080908259957,1.21959849634104,1.18713798879845,1.14403356308778,2.97558901301228,0.507164886127525
0.201201201201201,1.24088864019977,1.22047020424337,1.18863348242179,1.14405610944136,2.9767760304334,0.507730327100949
0.202202202202202,1.24364752550669,1.22081631731932,1.1886906701614,1.14485542910938,2.97784654236741,0.508354489984237
0.203203203203203,1.24409539409025,1.22192314148756,1.18987551945328,1.1463642030663,2.98018033776852,0.508459691536431
0.204204204204204,1.24738172584706,1.22745326548722,1.19082197140317,1.14728154744648,2.98060828656412,0.51088715520595
0.205205205205205,1.24976615297393,1.22750776280621,1.19092074283105,1.14841436467517,2.98361015556485,0.511832207395529
0.206206206206206,1.25773274933197,1.22870315779825,1.19287201865616,1.1500896568192,2.98426533893821,0.513302487753666
0.207207207207207,1.25974699993376,1.23007061516528,1.19498698709074,1.15562615437131,2.98477313615801,0.515070332715938
0.208208208208208,1.26031003566361,1.2311537266792,1.19938478717047,1.15594552062814,2.9851551797348,0.518415284143934
0.209209209209209,1.26289074009822,1.23516847458769,1.20022070082684,1.15600334610076,2.98530950876722,0.518792212259044
0.21021021021021,1.26611941985461,1.23895118478997,1.20045955764949,1.15750239096743,2.98689345056228,0.519462411704927
0.211211211211211,1.27065942091742,1.24136919343958,1.20327986478273,1.16187746352745,2.98700405204168,0.519504504334134
0.212212212212212,1.27173887615817,1.24386825387301,1.20395588899247,1.16398177610244,2.99007561685888,0.519924699717715
0.213213213213213,1.27575193255013,1.24425805326698,1.2048383545147,1.16407398667759,2.99214470574832,0.527037444366837
0.214214214214214,1.27682454458546,1.24521835896931,1.20535215700015,1.16668715569503,2.9922522764099,0.528760068368855
0.215215215215215,1.28597379796471,1.24631763286572,1.20568751892187,1.16683998077445,2.9924543805912,0.538222444820222
0.216216216216216,1.28650709615748,1.2467857289469,1.20622171908066,1.1675485626424,2.99259190967478,0.538907172750201
0.217217217217217,1.28735202039216,1.24860601188169,1.20948310614821,1.1689477495696,2.99358082294796,0.539660390317519
0.218218218218218,1.28746587687446,1.25132219105894,1.2107862697009,1.17151294614458,2.99361408343638,0.54293238769396
0.219219219219219,1.28754835778063,1.25154101472685,1.2120071178322,1.17251689779207,2.99413526595035,0.54751989101579
0.22022022022022,1.28833589499415,1.2526546735209,1.21239309676552,1.17259269880681,2.99485614356997,0.548353548396304
0.221221221221221,1.28904911831458,1.25443048011118,1.21424149683079,1.17456273093816,2.99489681617521,0.550876850566384
0.222222222222222,1.29028785899133,1.25476922419744,1.21431785415871,1.17479683948683,2.9958671415289,0.551448733381921
0.223223223223223,1.2912194000411,1.25540267027548,1.21450541672592,1.1754756223087,2.99597178733013,0.552504868391641
0.224224224224224,1.29597168491641,1.25855701613881,1.22026952469839,1.17590621560936,2.99657775697509,0.5540124883259
0.225225225225225,1.29645765373165,1.25857459210741,1.22234667638937,1.17717518633772,2.99728646494883,0.555012475529842
0.226226226226226,1.29898444379886,1.25897673620155,1.22346815648823,1.17832009727195,2.99955065873451,0.557796429646605
0.227227227227227,1.30153348968713,1.2593807951717,1.22370449172148,1.17861706724249,3.00213470442077,0.560816302155255
0.228228228228228,1.30371280459151,1.26003065128247,1.22405438726827,1.17954987809544,3.00280940078389,0.561045062919384
0.229229229229229,1.30375830604136,1.26210509692465,1.22540069115256,1.18062643134549,3.00320808965174,0.563223685845353
0.23023023023023,1.30625114931624,1.26313518933794,1.22670092302975,1.18347825669281,3.00390556931064,0.563380565771729
0.231231231231231,1.30639088861205,1.26367941109823,1.22782670092874,1.18351287697938,3.0039921365047,0.565961600290428
0.232232232232232,1.31054261849489,1.26505378517489,1.22825334618315,1.18960690629815,3.00455544142777,0.566060503900339
0.233233233233233,1.31065500333821,1.26816148444387,1.23108282446612,1.1925398466037,3.0066793408867,0.566838365515667
0.234234234234234,1.31109024983474,1.26949912502372,1.23351429721604,1.20257312782653,3.0071794949844,0.569121573879603
0.235235235235235,1.31387148668361,1.27290894060563,1.23386554192085,1.20595947321311,3.00728642527106,0.571811893114607
0.236236236236236,1.31421398369475,1.27576308436524,1.2357512853686,1.20743705045641,3.00926677360292,0.573108611651079
0.237237237237237,1.31502107845044,1.27633953017709,1.23727929714069,1.20949624157422,3.01090692420217,0.573203470357194
0.238238238238238,1.31553865065944,1.28561103775474,1.23800511285872,1.20983436755595,3.01177195775111,0.576106662891589
0.239239239239239,1.31607212515307,1.28595965410987,1.24265989868935,1.21154259323525,3.01253653452022,0.580725278901618
0.24024024024024,1.31622621420023,1.28655053335222,1.24299869098468,1.21185046508399,3.01292178301297,0.581185867397209
0.241241241241241,1.31864012881792,1.28845413530357,1.24609519669393,1.21244093211251,3.01417082579374,0.581778839638343
0.242242242242242,1.32009182519365,1.28864281444843,1.24639236223897,1.21291220335326,3.01422455380007,0.584478545698859
0.243243243243243,1.3233103456625,1.2890782674095,1.24738121440203,1.21369172496027,3.01537376381168,0.584748506863119
0.244244244244244,1.32459938977481,1.29201295239606,1.25281838959522,1.21396875664567,3.01654073667594,0.589081757098906
0.245245245245245,1.32559751486439,1.29413131094583,1.25439378261725,1.21425978237134,3.01684043942777,0.590983883691512
0.246246246246246,1.32867529519424,1.29516372499917,1.25528493999589,1.21447427682889,3.0171492744345,0.593640256247389
0.247247247247247,1.33416005098834,1.29764983103594,1.25822034292568,1.21754552211934,3.01888173562814,0.594816634702466
0.248248248248248,1.3343861199889,1.30209305623027,1.25932116131782,1.21876231631924,3.01986651242957,0.598324701854658
0.249249249249249,1.33686435431997,1.30346289787201,1.2633109999863,1.21963869269099,3.02009856031145,0.599161845539361
0.25025025025025,1.33748530008573,1.30463327975895,1.26611989637087,1.22114519489822,3.02118332385679,0.601003699747305
0.251251251251251,1.33759517071092,1.3049026519714,1.26852783027898,1.22244751091157,3.02132874112679,0.603946276054864
0.252252252252252,1.33872144893693,1.30549929906054,1.26907168724972,1.22261132541869,3.02144767195414,0.604616174251022
0.253253253253253,1.34066408479867,1.30740925342298,1.27173534418763,1.22287721999392,3.02385116550305,0.60723602870558
0.254254254254254,1.34253240314257,1.30889343057294,1.27333928604088,1.22487482948417,3.02404615300433,0.608424712757829
0.255255255255255,1.34266093257617,1.31191438727428,1.27463578626595,1.23078952921157,3.02510949725379,0.608990588832208
0.256256256256256,1.34279101998844,1.31246914057229,1.27469074724688,1.23097986600796,3.02892852788233,0.609896059126111
0.257257257257257,1.34396619719003,1.3131499782919,1.27544541228785,1.23382521680053,3.03039667476505,0.612527144474225
0.258258258258258,1.34464618973122,1.31605589586873,1.27558131320535,1.24030021610323,3.03541116261289,0.616720366578961
0.259259259259259,1.34477418150593,1.31666633558179,1.27591269420885,1.24234171584649,3.03808247370754,0.618824792874753
0.26026026026026,1.3471593771741,1.31693848786269,1.27729429102829,1.24273892203273,3.0425054131261,0.62159054618879
0.261261261261261,1.34722781990852,1.31783976780684,1.27755492502721,1.24503782576058,3.04294130653613,0.622613216085277
0.262262262262262,1.34736099513436,1.31784656443744,1.28071958204479,1.24622031450784,3.04358077247266,0.623287692787028
0.263263263263263,1.34773052442262,1.31796381698725,1.28144993620405,1.24791369365007,3.04491051964052,0.625053568060533
0.264264264264264,1.35015570402889,1.3197809365916,1.28551503558939,1.24879780890307,3.04574551514131,0.626595205255889
0.265265265265265,1.35143903335625,1.3242991697191,1.28926148753279,1.2505366716656,3.05041585328332,0.627109804816745
0.266266266266266,1.35565041133141,1.32593342847606,1.28968000190554,1.25091737106294,3.0506983577516,0.627406030777521
0.267267267267267,1.35816489714572,1.32619397718434,1.29187393323781,1.25192957795353,3.05201440049076,0.627724788025786
0.268268268268268,1.35954140552809,1.32638948342338,1.29246232479764,1.2528626986876,3.05355383454576,0.630142117532467
0.269269269269269,1.36018182984426,1.32675732101195,1.29290684073869,1.25302480022029,3.05509329213229,0.631165892772856
0.27027027027027,1.36191813674385,1.3268024972949,1.29304222188069,1.2539197536586,3.05525176373306,0.634007681642456
0.271271271271271,1.36248706445231,1.32812063130605,1.29386320693807,1.25464126252738,3.0557413782203,0.634922123303665
0.272272272272272,1.36398515651991,1.33183446279082,1.294213280851,1.25551648006137,3.05782262290076,0.637551570500804
0.273273273273273,1.36855338850555,1.33440587810326,1.29675201873256,1.25627961156892,3.05868397569571,0.640544240752959
0.274274274274274,1.37057188953062,1.33997604030508,1.2988949173213,1.25648510218882,3.06004534002644,0.640992657569425
0.275275275275275,1.37212247513544,1.3408858525277,1.30009850130112,1.25705371229918,3.06106443239824,0.641065194959877
0.276276276276276,1.37297228863529,1.3412696491046,1.30017603451259,1.2573700084205,3.0614962411592,0.6421486406915
0.277277277277277,1.37418087463751,1.34230924406225,1.30155846313707,1.25737567679283,3.06207126321473,0.642255340463118
0.278278278278278,1.38077810687973,1.34276029221101,1.30174268678155,1.25844149560676,3.06398844138194,0.642346129633284
0.279279279279279,1.38142360933779,1.34305948694,1.30296029145876,1.25987122692364,3.06606903082815,0.642829413737684
0.28028028028028,1.38410500709905,1.34847754677736,1.30365842359853,1.26190973051234,3.0662147940345,0.643686994373487
0.281281281281281,1.386215146935,1.3495467089454,1.30377204462196,1.26197013666582,3.06717492022849,0.644609825244628
0.282282282282282,1.38646055806995,1.35075419559946,1.30406279478262,1.26736246755812,3.0695069436831,0.650680966547086
0.283283283283283,1.38931285646032,1.35376386100327,1.30457242132674,1.26774613497486,3.07441962680216,0.655258695971628
0.284284284284284,1.39044671642004,1.35386182660537,1.30938098359469,1.26803875853455,3.07650144964425,0.65549052872914
0.285285285285285,1.39162715115337,1.35509760977,1.3123908855397,1.26819501003441,3.07654358413616,0.655794163047974
0.286286286286286,1.39382755571013,1.35646873547596,1.31428525888765,1.27064117414444,3.07772252559132,0.656017548277094
0.287287287287287,1.39469852725437,1.35974712635936,1.31457279659803,1.27369603501711,3.0790630830488,0.658964074584977
0.288288288288288,1.3978809459364,1.35977519537725,1.31727771661166,1.27462764232073,3.08010864292018,0.66107406212556
0.289289289289289,1.39903304634842,1.36155230740593,1.31907338806201,1.27596451928774,3.08126077015934,0.664830593161904
0.29029029029029,1.40034925347545,1.36267373601801,1.32115230899767,1.27717134761361,3.08242747193648,0.666135157145844
0.291291291291291,1.40053310758164,1.36347233011754,1.32168707702061,1.27764840961502,3.08276497734488,0.668252099970484
0.292292292292292,1.40089576817969,1.3642578867889,1.32223103680741,1.27788774222074,3.08596957295712,0.671430375694967
0.293293293293293,1.4010033486945,1.36678684032467,1.32503476784521,1.2790573567387,3.08794891400253,0.673769408225922
0.294294294294294,1.40130956132477,1.36755588170116,1.3265992415236,1.27932856362321,3.08959924264134,0.674911665746636
0.295295295295295,1.40140735074155,1.3677977872198,1.32782856142501,1.27978908124097,3.09053620315639,0.677171293858689
0.296296296296296,1.40283029318726,1.36846397482781,1.33009658921554,1.28086256493461,3.09125932272106,0.677634459382784
0.297297297297297,1.40319592268019,1.36852965934028,1.33272205894336,1.28125623811605,3.0926376961333,0.678366205099139
0.298298298298298,1.40322422947889,1.36970872953091,1.33405100678195,1.2822005753914,3.09503430443005,0.679715970232745
0.299299299299299,1.40458407844538,1.37086641493471,1.33433324808286,1.28336748131276,3.09633021939676,0.684003403274167
0.3003003003003,1.40524258898181,1.37120609365463,1.33773055515966,1.28363713788044,3.0967865039237,0.687766402284395
0.301301301301301,1.40749010843009,1.37183453020076,1.33949790194901,1.28411532366771,3.09682702733967,0.688511799737306
0.302302302302302,1.40776036814445,1.3719550059861,1.33962592039757,1.28435987958143,3.09716445659104,0.691491394184174
0.303303303303303,1.4083656073045,1.37339629247974,1.34050499485598,1.2855903964514,3.09805391214516,0.691706035019085
0.304304304304304,1.40998577581776,1.37403625043315,1.34110066887964,1.28722972446634,3.09815451114249,0.692051745472574
0.305305305305305,1.41061119873994,1.37484109513692,1.3427673275034,1.29048313612252,3.09826295773577,0.692490488087189
0.306306306306306,1.41099022083681,1.37520452863168,1.34316543897098,1.29077792072751,3.10010696571778,0.694185188960921
0.307307307307307,1.41105397287116,1.3752572556889,1.34336661451115,1.29123248557371,3.10016503783437,0.69474336016541
0.308308308308308,1.41219648566548,1.3756982942471,1.34384846106269,1.29275268210374,3.10041870665904,0.699066928371905
0.309309309309309,1.41246914805087,1.37614930006769,1.34629101896701,1.29500004566458,3.10190600201167,0.70726068628551
0.31031031031031,1.41425612383373,1.37700859423864,1.346520203543,1.29569930904344,3.10205219657712,0.70823207628811
0.311311311311311,1.41728446456667,1.37909244398909,1.3480883536831,1.29806041667117,3.10210057457651,0.709552324299458
0.312312312312312,1.41784564768382,1.38132967901995,1.34823138998681,1.29810662637396,3.10265703323775,0.712958982479146
0.313313313313313,1.42169709974327,1.38223540931347,1.35019319434451,1.29943572319292,3.10291419067793,0.716661545815211
0.314314314314314,1.42185623503623,1.38375529785282,1.35296553583953,1.30238363196345,3.10307080192986,0.719527849033451
0.315315315315315,1.42187451046687,1.38443037986631,1.3529936992938,1.30387746482111,3.10370423821004,0.720478095244504
0.316316316316316,1.42211857149116,1.38562891185296,1.35462166540777,1.30565273627476,3.10519132160038,0.721313029025987
0.317317317317317,1.42383010314302,1.3857701446753,1.35823874868237,1.30764040551062,3.10528556993504,0.722386035635402
0.318318318318318,1.42420357144653,1.3873217302638,1.3583306855535,1.31064556565507,3.10555101566932,0.723071019131946
0.319319319319319,1.42596781499351,1.39245792256722,1.36234475631556,1.3120057310577,3.10594670541468,0.727811891941408
0.32032032032032,1.42654696742359,1.3926171242155,1.36241211653272,1.31413722198056,3.10604861191926,0.731505657050212
0.321321321321321,1.42687964091567,1.39488151436674,1.36519664590212,1.31536125947671,3.10641196234152,0.732271181776078
0.322322322322322,1.42690338201629,1.39540923652219,1.36526950442704,1.31590597185708,3.10662979471127,0.733399057404816
0.323323323323323,1.42793696449206,1.39625830972121,1.36742960930004,1.31713950773487,3.1068609833138,0.734653446005618
0.324324324324324,1.43032850474164,1.39729931052746,1.36962699060862,1.31839050074842,3.11124334942275,0.736413432047656
0.325325325325325,1.43033383689633,1.39908323918195,1.36972809676622,1.32130439614265,3.11225028435794,0.736843621280608
0.326326326326326,1.43061596185113,1.40208511833413,1.37066219636061,1.32161040236503,3.11394554896508,0.737783309233716
0.327327327327327,1.43126231523581,1.40270683654935,1.3721966697709,1.32464219343732,3.11437813924649,0.74117393820246
0.328328328328328,1.43344850686894,1.40406836467777,1.37311244845038,1.33057922384443,3.11663443890729,0.74184728868965
0.329329329329329,1.43493966122192,1.40447198719351,1.37339943973768,1.33539174145668,3.11732484296486,0.741966334887839
0.33033033033033,1.43774295182966,1.40483901044621,1.37389250937144,1.3372145912503,3.1181459109697,0.742580547081301
0.331331331331331,1.43932007036007,1.40534298982634,1.37532624598935,1.33758076393632,3.11850345402319,0.742953357538949
0.332332332332332,1.43940241002081,1.40555917082074,1.37771000534769,1.33902521843839,3.11879831904976,0.746732092551441
0.333333333333333,1.44034495100531,1.40678833334942,1.37926722254879,1.33967398529018,3.11991601862088,0.74808446251295
0.334334334334334,1.44225225956158,1.40886600706833,1.37987134674697,1.34066599328529,3.12009344759999,0.749174650434175
0.335335335335335,1.44271830979767,1.40970644046949,1.38035567809752,1.34185151094419,3.12149734148757,0.752860737992129
0.336336336336336,1.44471379020073,1.40971965652184,1.38299938762318,1.34213126647407,3.12214582242443,0.753548003012037
0.337337337337337,1.44500838764882,1.4146802702846,1.38565229956538,1.34373607345077,3.12301351110081,0.755682878557912
0.338338338338338,1.4458623967666,1.41735984680077,1.38587969442544,1.34599599251448,3.12324696410463,0.763670917063445
0.339339339339339,1.44612062748035,1.41803395882164,1.38651185552401,1.34915755464048,3.12709558165718,0.771999070675707
0.34034034034034,1.44734437668972,1.41906361135692,1.38679272279514,1.34925517975398,3.1275339489082,0.772187659116439
0.341341341341341,1.45009107096551,1.42030858402589,1.38680767448749,1.35056513986409,3.12955214539667,0.774836904476971
0.342342342342342,1.45281938847616,1.42119760805466,1.39075561537693,1.35136088714541,3.12963105725008,0.777098386993059
0.343343343343343,1.45543570985483,1.42225562920198,1.39105252194739,1.35166251741275,3.12984095672891,0.777151772934857
0.344344344344344,1.45599555807019,1.42330453394343,1.39151664825384,1.35198867092023,3.12991138231337,0.777230642977748
0.345345345345345,1.45617232653809,1.42550949518977,1.39201543154018,1.35290230494975,3.12995975930261,0.778095528354754
0.346346346346346,1.45738282419854,1.42586686372236,1.39211998257485,1.35399431737278,3.13087813082281,0.778412185883576
0.347347347347347,1.45972204845904,1.42917177426893,1.39305188414382,1.35426849975054,3.13088697158992,0.778643494971375
0.348348348348348,1.46070025424618,1.43095302429917,1.39474085185581,1.35594628256257,3.1331762193529,0.780035190479302
0.349349349349349,1.46218187947013,1.43198080305846,1.39543158625025,1.35686604149434,3.13417946343262,0.781005217172527
0.35035035035035,1.46323868234155,1.43225426923153,1.39570808573932,1.35814163556912,3.13433805702476,0.782054135701976
0.351351351351351,1.46531212294238,1.43342245942931,1.3960380830888,1.35817281413555,3.1364667242383,0.783775620038982
0.352352352352352,1.46580447129723,1.4341503972868,1.39643328877555,1.36132348561821,3.13744312479538,0.783904463587148
0.353353353353353,1.46625997478456,1.43458076057852,1.39739586818263,1.36185599219202,3.13832519034043,0.785363243239678
0.354354354354354,1.47096284053171,1.43592389347673,1.39896910086137,1.36353548407532,3.13844641580751,0.786947821551474
0.355355355355355,1.47102769418494,1.43636419631204,1.40209126907159,1.36461947095817,3.1401131211918,0.790113658666857
0.356356356356356,1.47361795760263,1.43673160033062,1.40412068282759,1.36483824644999,3.14103720663648,0.790255738575574
0.357357357357357,1.47453349666877,1.43746417611672,1.40488861394576,1.36540876133343,3.14199211216541,0.790855038494602
0.358358358358358,1.47482032175675,1.43864983339492,1.40558963132458,1.36829044138921,3.14236757655905,0.793932831539392
0.359359359359359,1.47625291536607,1.44175116715099,1.40614022869129,1.36874679802794,3.14250278406239,0.796851113649458
0.36036036036036,1.47628502493306,1.44275719812227,1.40764399529612,1.36981762982671,3.14252344548039,0.796960354249419
0.361361361361361,1.47651231536491,1.44362557198299,1.40787398160195,1.37052440601082,3.14258297625145,0.798214097583411
0.362362362362362,1.47870536301441,1.4439244813216,1.40852478134546,1.37211519885138,3.14343839396774,0.799944619276103
0.363363363363363,1.4793338109183,1.44443859017304,1.41412446373813,1.37457681529284,3.14385785043249,0.802942100840349
0.364364364364364,1.48021652536744,1.44578270977837,1.41416381219673,1.37505002903381,3.14604047954761,0.806880241740001
0.365365365365365,1.48495994675841,1.44966905147996,1.41463567814261,1.37537539934116,3.14607780366581,0.808580210339219
0.366366366366366,1.48555916035094,1.45044614517472,1.41690612417073,1.37723951252468,3.14656948289166,0.808979943152413
0.367367367367367,1.48712339728932,1.45550458801914,1.41851020907488,1.37754633109811,3.14729901998837,0.809086298481258
0.368368368368368,1.48795483705588,1.457244328188,1.42303096730008,1.37839226304252,3.14784791791708,0.80954088482018
0.369369369369369,1.48894658663248,1.46233859544898,1.42362362889903,1.37898504465517,3.14867635071781,0.81125071781564
0.37037037037037,1.48965500216117,1.46241851639775,1.42373980632626,1.38453442182782,3.14886615193479,0.812041935342139
0.371371371371371,1.48997193157868,1.46323058785372,1.42432845064167,1.38505111237384,3.1491374238784,0.814983323296402
0.372372372372372,1.49115152101502,1.46327085165069,1.42518476075457,1.38534419986344,3.14976864940717,0.818312915067516
0.373373373373373,1.49127991981146,1.46620427547013,1.42614463233509,1.38676546861887,3.15084203276637,0.820321404530763
0.374374374374374,1.49300886097281,1.46818463270889,1.42860167598221,1.38721852473057,3.15268004437501,0.824429789271169
0.375375375375375,1.49408894213205,1.46831628086538,1.43194118755865,1.38924059794349,3.15285807757874,0.824912180885188
0.376376376376376,1.49722533704252,1.46882831022664,1.43260115301211,1.39087364036106,3.15353067212804,0.825615308714656
0.377377377377377,1.49984001524204,1.47114239316605,1.43279547253646,1.39161368731134,3.15571567463444,0.82850225606299
0.378378378378378,1.5007201801731,1.47253063604866,1.43298697724323,1.39423446688769,3.15758515594457,0.828596923713888
0.379379379379379,1.50186201804811,1.47341058269546,1.434236768694,1.39436995173431,3.15770134171551,0.828990556267686
0.38038038038038,1.50230761398324,1.47456344343434,1.43468131429563,1.39479571745415,3.15818127219684,0.8320887421219
0.381381381381381,1.50384955677832,1.4780426013611,1.43474834581194,1.39484862724052,3.16139319607131,0.833143995934878
0.382382382382382,1.50639789437805,1.47960942272288,1.43578075715141,1.39796927770078,3.16264609386826,0.834978443425635
0.383383383383383,1.50945135446047,1.48125245712804,1.44148787731806,1.4001861212759,3.16356694097626,0.835817430814466
0.384384384384384,1.50993240357465,1.483339862665,1.44209032015154,1.40084574931309,3.16473882108079,0.836186882663949
0.385385385385385,1.51085040468185,1.48348296027839,1.44242460707081,1.40098326409027,3.16832890311312,0.8384995367505
0.386386386386386,1.51196001338356,1.4837662957764,1.44407513739795,1.40279048563141,3.16900190504834,0.839781743720825
0.387387387387387,1.51206282513235,1.48611389536496,1.44613298854107,1.40307506550647,3.16932488008561,0.84363048379587
0.388388388388388,1.51262266534652,1.48650377543705,1.45237872721158,1.40424440236227,3.17097833889378,0.845965876148276
0.389389389389389,1.51461164046947,1.49216504123673,1.45276901265397,1.40438352990707,3.1717331692607,0.846967692287006
0.39039039039039,1.51702468527094,1.49227046762733,1.45300700673368,1.40643735622181,3.17321347941854,0.84751360867506
0.391391391391391,1.51766920374225,1.49232912347599,1.45367790982439,1.40645609682563,3.1736837377067,0.85156757766286
0.392392392392392,1.51992287344403,1.49273639873434,1.45803396129802,1.40765558945259,3.175422831486,0.852194474147142
0.393393393393393,1.52034757230486,1.49317058327642,1.45829543160648,1.40852341464049,3.17703821374411,0.856307915237488
0.394394394394394,1.5232785180099,1.49329327428162,1.45861003165004,1.40902646769917,3.17809474776847,0.85979635697831
0.395395395395395,1.52514018179551,1.49336373957485,1.45861575433569,1.40977374360468,3.17882693525358,0.861084103759897
0.396396396396396,1.52536611155301,1.49366346932261,1.45923666809303,1.40984153562064,3.17946891348106,0.862150924236167
0.397397397397397,1.52781062141117,1.49601439273286,1.46025372638502,1.41113163981509,3.18104851958536,0.86225804682328
0.398398398398398,1.52793874241223,1.49761878379231,1.46222727604851,1.41145303113014,3.18550746819084,0.864094510514622
0.399399399399399,1.52884401461991,1.49919027315919,1.46422792358303,1.4130142931974,3.18804428754792,0.865467458059789
0.4004004004004,1.53004605335541,1.50043305241062,1.46567325443913,1.41561020571929,3.188607932951,0.86576913521766
0.401401401401401,1.53207263166305,1.5016005905989,1.46567807473472,1.41812902103327,3.18947365007932,0.866173596093867
0.402402402402402,1.53245883337858,1.50500662597914,1.46755908513041,1.42000767833424,3.1895574435278,0.866852134310102
0.403403403403403,1.53337516487661,1.50522448830393,1.46837890043269,1.42031943048462,3.19019659668312,0.87013410717983
0.404404404404404,1.53686077409105,1.50530348412792,1.47133999385897,1.42087776755573,3.19124996104005,0.871084720032724
0.405405405405405,1.53702782920236,1.50651531867327,1.47347263555502,1.42127303490305,3.19257129239722,0.87158229407258
0.406406406406406,1.53900048001152,1.50896512115249,1.4755814520163,1.42283398278908,3.19393200457279,0.874700719974987
0.407407407407407,1.54130720051075,1.51032625135374,1.47603129977874,1.42626611527582,3.19465214821841,0.874786719585669
0.408408408408408,1.5425530261853,1.51158963664688,1.47653056898808,1.42729650963647,3.19672629574244,0.875686696057094
0.409409409409409,1.54376067311676,1.51291113428487,1.47798678618614,1.42743214450571,3.19758516609549,0.878109670262812
0.41041041041041,1.54473732273513,1.51404816683092,1.47813504521446,1.42801867961604,3.19812900364729,0.878865281429506
0.411411411411411,1.54491359023023,1.51468043610505,1.47858771192948,1.42930568640894,3.19816591768075,0.881388096735716
0.412412412412412,1.54516258509016,1.51561173470064,1.48071577565187,1.43052332853886,3.19854140706423,0.881618140554434
0.413413413413413,1.54591114186698,1.51840769539799,1.48083233522616,1.43161890929712,3.19874370879072,0.881933094286861
0.414414414414414,1.54678510886442,1.51864237045545,1.48210258059922,1.43409982657295,3.19986557111026,0.882399281680102
0.415415415415415,1.54696215600617,1.51912117586782,1.48542443398091,1.43465771962998,3.20170894495244,0.882935995495899
0.416416416416416,1.54960320759607,1.51933468431657,1.485511709479,1.43559461147902,3.2040250404087,0.886697961615092
0.417417417417417,1.55096372234265,1.52075942274326,1.48636291053841,1.43728483430956,3.20436357748171,0.88768587136436
0.418418418418418,1.5510661547942,1.52143283357611,1.49109212295819,1.43949538861979,3.20612176199468,0.888715019956574
0.419419419419419,1.55441902455287,1.522999617962,1.49177959946627,1.44520487236412,3.20659291031851,0.89054356142444
0.42042042042042,1.55621398950975,1.52438586794495,1.49368725054894,1.44752663471506,3.20661778275389,0.891113760286562
0.421421421421421,1.55820256260547,1.52465709730284,1.49523078490804,1.45037089025323,3.20818947702444,0.891582363700591
0.422422422422422,1.55826835129658,1.52504691937154,1.49789577015113,1.45130359802776,3.2089263291155,0.891583373993369
0.423423423423423,1.55976181225224,1.52508964146972,1.49858852967162,1.45162813250814,3.20920570565592,0.893605650381422
0.424424424424424,1.56180522034284,1.52597811448473,1.5000844432682,1.45203693019513,3.21046354657416,0.894545613423174
0.425425425425425,1.56516401207566,1.52840757099225,1.50157576688072,1.45332418552819,3.21082750020191,0.895535637253008
0.426426426426426,1.56646378020649,1.531376830553,1.50157740467291,1.45449134235049,3.21105747529569,0.896792328766357
0.427427427427427,1.56744063822825,1.53221151034969,1.50245705315545,1.45757544764572,3.21225003440835,0.898356231732149
0.428428428428428,1.56755802584751,1.53282166849557,1.50370595314993,1.4578201332842,3.21511148383081,0.900424590513759
0.429429429429429,1.56901790795271,1.53323538996461,1.50522050004021,1.45955508734019,3.21543215179062,0.901467144392005
0.43043043043043,1.5694558895592,1.53389582198554,1.50593656379658,1.46056864738289,3.21559829366148,0.901507444909161
0.431431431431431,1.57040161705204,1.53854028642811,1.5077017062637,1.46099387890118,3.21594505967049,0.906046583612689
0.432432432432432,1.57149051891831,1.53872054011631,1.5084144774441,1.46426202004708,3.21734008572883,0.906555615157722
0.433433433433433,1.57217306305321,1.53880959981339,1.50871758218692,1.4647101099322,3.21749489873993,0.906597735357804
0.434434434434434,1.57304597882661,1.5400081443288,1.50875378832425,1.46575158169962,3.21906809888934,0.907547117687228
0.435435435435435,1.57337760035287,1.54057044032207,1.50894934190896,1.46635438785191,3.22002373730481,0.909820512321455
0.436436436436436,1.57559871996354,1.54195164126316,1.51144034246132,1.4664289885126,3.22035911011953,0.911521107802507
0.437437437437437,1.57662813494955,1.54218923329203,1.51233753754627,1.46761301114569,3.22093103407436,0.912578591750836
0.438438438438438,1.57801747885018,1.54234044922304,1.51657779261713,1.4695314269092,3.22110459447698,0.91906321259102
0.439439439439439,1.57937205510707,1.54395680763308,1.51767855055658,1.4707058727694,3.22119371812617,0.91957545942811
0.44044044044044,1.57951439223895,1.54581463303871,1.51868587946821,1.47081781055155,3.22126838263654,0.920941722657564
0.441441441441441,1.57993607813268,1.54943943457176,1.52051413621495,1.47355940800221,3.22315127426765,0.921277924722278
0.442442442442442,1.58145186377246,1.54992447748565,1.52224588765213,1.47417513693971,3.22394514025137,0.922478319368162
0.443443443443443,1.58163328583277,1.55196519872404,1.52522021836561,1.47420473820184,3.22430689822977,0.922999318217002
0.444444444444444,1.58423101756127,1.55364532701695,1.52534233305276,1.47690837002337,3.22572842028699,0.923754648511298
0.445445445445445,1.5850838722196,1.5581960516521,1.52562387521512,1.47745292641293,3.22601296215847,0.925163255389636
0.446446446446446,1.58530156049746,1.56254137713712,1.52610932746642,1.4775985896862,3.2295773968582,0.927170160225119
0.447447447447447,1.58615965119976,1.5632888730028,1.526684050182,1.4777335194458,3.22973513687426,0.92728707893934
0.448448448448448,1.58803118573818,1.56721721083921,1.52892761450817,1.47954945605006,3.22974142547647,0.928676511162496
0.449449449449449,1.58833529573127,1.56752253060768,1.5294115132313,1.48054867416537,3.23096455958736,0.929306326131542
0.45045045045045,1.58851236250895,1.57058650391383,1.53214293454937,1.48066262163688,3.23454906041793,0.929496374793367
0.451451451451451,1.58975738118288,1.57144262104166,1.53408724618643,1.48373621582839,3.2350548724968,0.930219297232697
0.452452452452452,1.590844872618,1.57259592847379,1.53617386608428,1.48486811910766,3.23549173292182,0.937446552674534
0.453453453453453,1.59241250062716,1.57301777602416,1.53649332123568,1.48672407047855,3.23561354578945,0.938255273721753
0.454454454454454,1.5929219204487,1.57325907392796,1.53702700137437,1.48751586786522,3.23631300403636,0.93863426192622
0.455455455455455,1.59331194693495,1.57340055198465,1.53858101510276,1.4877966448492,3.23640204883553,0.939914463519854
0.456456456456456,1.5948749789789,1.57418023192075,1.53962872395423,1.48813660317916,3.23650765436555,0.941374874283743
0.457457457457457,1.59496470560949,1.57673950136654,1.54037102467592,1.48813698704238,3.23705740461501,0.94179143674476
0.458458458458458,1.59504016816344,1.57831656802897,1.54291002335068,1.49133300857272,3.23794147467088,0.941842020727675
0.459459459459459,1.5952580506266,1.57888800464123,1.54362800022396,1.49149999548793,3.23872318106446,0.942002152792195
0.46046046046046,1.59577655983291,1.5802691141373,1.54863279697721,1.49225506678974,3.24468215726579,0.944179647281852
0.461461461461461,1.60060576820824,1.58029887171707,1.54927608642817,1.49259483363839,3.24688481939377,0.949953191532371
0.462462462462462,1.60448711913891,1.58068755771699,1.55004175117315,1.49426196570098,3.24700288742115,0.950735488475299
0.463463463463463,1.60457016751553,1.58322189668648,1.55053001599545,1.49443684216201,3.24802189705894,0.951672970063278
0.464464464464464,1.60674550958464,1.58334692755822,1.55109021518327,1.49618814729691,3.2497479123116,0.953120870076136
0.465465465465465,1.6077709224228,1.58539122995352,1.55116451111188,1.49745635272372,3.25128553246708,0.954229953781959
0.466466466466466,1.60972275439139,1.58682114566666,1.55163551033954,1.49748302059871,3.25142645923883,0.9553305945949
0.467467467467467,1.61205520308308,1.58769574986017,1.55319312317315,1.49758872118619,3.25275268023781,0.956276844779116
0.468468468468468,1.61272229476544,1.58804318050176,1.55452181029669,1.50102834250834,3.25385136408572,0.960641048904756
0.469469469469469,1.61428239983611,1.58815848453601,1.55512683423705,1.50143674447982,3.253934826749,0.963610538771394
0.47047047047047,1.61493069360314,1.58831365603869,1.55522065027246,1.50366321668703,3.25465654574072,0.964231434425126
0.471471471471471,1.61586818873866,1.59180460401437,1.55642178343369,1.50391643241725,3.25548214091582,0.965082290319432
0.472472472472472,1.61731192154717,1.59395689897947,1.5566562595122,1.50468036632359,3.25621890306775,0.965453676238005
0.473473473473473,1.6191391088978,1.59504731033963,1.55770037609003,1.50619610135615,3.25717611060477,0.969496657824553
0.474474474474474,1.62587674908713,1.59859123511931,1.55835136152706,1.50703296911959,3.2572108544376,0.976545666686898
0.475475475475475,1.62635301141063,1.59931436715776,1.56107083634141,1.5084707922614,3.25772261615753,0.979423031813174
0.476476476476476,1.62875833769438,1.60151101655415,1.56523440896633,1.50861593644628,3.25803173802903,0.979711909214487
0.477477477477477,1.62886593422754,1.60181709321796,1.56764902450666,1.51061207614592,3.25818204671811,0.981524617790231
0.478478478478478,1.6306377978694,1.60340804168129,1.56768829288518,1.51065841505473,3.25939522322773,0.986394481413173
0.479479479479479,1.6310850696371,1.60378596589353,1.56901517818954,1.51092858670088,3.26052047519536,0.986483401582607
0.48048048048048,1.6313764536402,1.60431218694426,1.57009277591789,1.51109634233008,3.26126568886299,0.987094335802361
0.481481481481481,1.63223629421372,1.6063323230066,1.5715408090762,1.51182914343574,3.26149709158979,0.987160414439695
0.482482482482482,1.63335634246666,1.60689909573372,1.57355611312059,1.51677251273727,3.26234966838159,0.987722748873921
0.483483483483483,1.63782260413175,1.60909414840282,1.57357306382866,1.51678477846677,3.26297122257342,0.989099075427268
0.484484484484485,1.63800997002925,1.61105697078578,1.57502741642112,1.51721749785536,3.26390288551035,0.989815475857948
0.485485485485485,1.64230644175287,1.61231359555656,1.57660854379033,1.51732662605604,3.26425465953772,0.995575691809811
0.486486486486487,1.64236887389586,1.61268959124511,1.57702656835025,1.5207786554293,3.26551894022314,0.995945027026546
0.487487487487487,1.64283800377457,1.61350958011578,1.58348134741078,1.52108417451579,3.26667373973754,0.996615974396205
0.488488488488488,1.6435711286238,1.61506546111087,1.58505470409556,1.52369209734168,3.26738428817791,0.997222108884229
0.48948948948949,1.64409239898971,1.61546902696814,1.58696350345467,1.52470839030784,3.26738494098132,0.999332819816022
0.49049049049049,1.64884935909463,1.61992313314588,1.5901257811164,1.52486852231691,3.26758228959842,0.999515467731292
0.491491491491492,1.64997272730332,1.62135440796098,1.59111757016504,1.5276077131854,3.26955650662701,1.00134709941153
0.492492492492492,1.65158396731158,1.62153733830503,1.59193050624018,1.52843798708165,3.26984760085849,1.00269327361002
0.493493493493493,1.65320249189202,1.62363900034052,1.59210693749966,1.53108199143801,3.27075683471142,1.00280751760208
0.494494494494495,1.65453795898797,1.6252480402196,1.59250193433207,1.53325352054055,3.27100310829726,1.00291870626941
0.495495495495495,1.65476239672985,1.62857672461072,1.59367986499794,1.53405798441729,3.27158300150174,1.00559048417042
0.496496496496497,1.65506720781501,1.6287758699654,1.59541957577197,1.53779078659872,3.273895138752,1.00602615335176
0.497497497497497,1.65558091854917,1.62985185540508,1.59713659131877,1.53922249541319,3.27483951857272,1.0065832379954
0.498498498498498,1.65682853330078,1.62995875909978,1.5972464314781,1.54116340797684,3.27903885057874,1.00772080891767
0.4994994994995,1.65717692254041,1.63397752481641,1.59844772194797,1.54274418320625,3.2790808182291,1.00841910296519
0.500500500500501,1.65960463503294,1.63546402140001,1.59886388922309,1.54282829206392,3.27968774327337,1.01031475230599
0.501501501501502,1.66079339055071,1.63824434801659,1.59972439642748,1.5443126459341,3.28023021737652,1.01154813013558
0.502502502502503,1.66079713644278,1.63984940753119,1.599782716587,1.54540767509242,3.28024643275496,1.01157902948018
0.503503503503503,1.66282757511025,1.64105613575482,1.60056087254357,1.54592000054555,3.28078855083597,1.01625699585247
0.504504504504504,1.66297159650322,1.64144562758615,1.60080633426756,1.54670891012532,3.28112273786212,1.01951192786386
0.505505505505506,1.66566704788767,1.64282766080987,1.60700884993745,1.54697758429788,3.28114500148944,1.02385252781281
0.506506506506507,1.66634505111517,1.64339049695946,1.60794629547558,1.54814236473491,3.28129592091092,1.02552724606521
0.507507507507508,1.66912176341832,1.64419543704312,1.60809400499669,1.54877761546582,3.28139047287175,1.02556723772869
0.508508508508508,1.67119223980487,1.64469893539086,1.60923614732331,1.55217203653716,3.28214494386516,1.02559971067603
0.509509509509509,1.67179956688515,1.6458154298722,1.61071407862519,1.55388329122395,3.28234705290057,1.0264402509306
0.510510510510511,1.67418224009578,1.64884879375427,1.61092455229634,1.5573536001762,3.28254747178497,1.02656152521871
0.511511511511512,1.67568495526325,1.65028603581087,1.61401940045287,1.55811352036943,3.28346644701416,1.03317077403471
0.512512512512513,1.67805815186905,1.65243713602761,1.61437155026878,1.55891191965958,3.28357184188312,1.03387991674825
0.513513513513513,1.67851141025221,1.65468637227004,1.61635057413258,1.56374860539749,3.28403376011458,1.03451781314766
0.514514514514514,1.67986295999608,1.65505174098925,1.61859364959664,1.56418049919849,3.28452759137019,1.03552422136001
0.515515515515516,1.68120633519602,1.655591041265,1.61999015598336,1.56533744606768,3.28663044779198,1.0356060401431
0.516516516516517,1.68166429960266,1.65616323776583,1.6235775381391,1.56731765889127,3.28711048231918,1.03567508649588
0.517517517517518,1.68461263185798,1.65959529386736,1.62548791207331,1.56767543496648,3.28953687451787,1.03649053985522
0.518518518518518,1.68639295555922,1.66097598940319,1.62705788469021,1.56780379224225,3.29347355195129,1.03665789014691
0.519519519519519,1.68659055933924,1.6627751178665,1.62729186215038,1.56825773399046,3.29382707249207,1.03964725381955
0.520520520520521,1.68832390379771,1.66541195156369,1.63041502891215,1.56829863364567,3.29450621295795,1.03991996966549
0.521521521521522,1.6896040872621,1.667348455482,1.63061948823303,1.56861403773078,3.29485425750487,1.04011176657082
0.522522522522523,1.68984393245848,1.66743701018039,1.63249309550453,1.56884609735834,3.29507682282926,1.04625959828727
0.523523523523523,1.68997637921509,1.66779683934835,1.63322258652093,1.57064868213308,3.29516201124497,1.046404212846
0.524524524524524,1.6946564611527,1.66814144186569,1.63424032785986,1.57183072003765,3.29560612305715,1.04908534414291
0.525525525525526,1.69523475013833,1.66855178045383,1.63542899743641,1.5742999581909,3.29960664520668,1.04931290299476
0.526526526526527,1.69642941524689,1.66987459300372,1.6369717997575,1.57443871122279,3.29968055009605,1.06156772336977
0.527527527527528,1.70249951131009,1.67132593053718,1.6375059301179,1.57547126961911,3.30082915380175,1.06397019574614
0.528528528528528,1.70332752109856,1.67333456160903,1.63985724677299,1.5754854681023,3.30153892178259,1.06604446028078
0.529529529529529,1.70353993199655,1.67499462537717,1.64050739457347,1.57563939670118,3.30251588729426,1.06613426820843
0.530530530530531,1.70487611741119,1.67538143107075,1.64078447560475,1.57581411881775,3.30554286796961,1.06739456508143
0.531531531531532,1.70528494868587,1.67589762565807,1.64135225390079,1.57702368211627,3.3083874331584,1.06983541616289
0.532532532532533,1.70756878952733,1.67626917603556,1.6417182006647,1.57735952190991,3.30998272597198,1.07300490656387
0.533533533533533,1.70816841729206,1.67693893145987,1.64305495856805,1.58056644601548,3.31048528540898,1.07359999507605
0.534534534534535,1.7086360451709,1.67777152628741,1.6434128045516,1.58116968288245,3.31063529634087,1.08033619059592
0.535535535535536,1.70917872835089,1.67827790127939,1.64489436433888,1.58210292773701,3.31085891549141,1.08173642273693
0.536536536536537,1.70993019519787,1.68027448374353,1.6461708899998,1.58317887756375,3.31142235256717,1.0824729995973
0.537537537537538,1.7118671843587,1.68172278604392,1.64841836525398,1.58451674399821,3.31228997670322,1.08348206840662
0.538538538538539,1.71399980784636,1.68914406286219,1.64916917144692,1.5854028635157,3.31248162999869,1.08389982353276
0.53953953953954,1.71440330928935,1.6902259282046,1.64974172986534,1.58582394411449,3.31248691144019,1.08416951370958
0.540540540540541,1.71607318109279,1.6910874918076,1.65161081717,1.58613290800799,3.31375282460109,1.08652145232945
0.541541541541542,1.71640613495264,1.69145569315803,1.65176160471782,1.59656233095516,3.31473485669276,1.08678597754491
0.542542542542543,1.71784503039692,1.69268850876105,1.65697766077267,1.59664022479448,3.31771750091757,1.08807854942576
0.543543543543544,1.71825898378062,1.69522837228919,1.66177663786568,1.59718184573278,3.31862320278114,1.09359141038313
0.544544544544545,1.71834359001505,1.6956367730313,1.66238334752364,1.59739099389273,3.32053006073901,1.0955960741465
0.545545545545546,1.71888643546369,1.69617643041805,1.66291662721698,1.59893689785183,3.32089199139199,1.09667367151843
0.546546546546547,1.71925797946751,1.69889856713858,1.66321937470705,1.60196065380091,3.32097500062061,1.09703443328103
0.547547547547548,1.71943531092086,1.69919194228681,1.66498616083895,1.60615862486648,3.32214710375548,1.09707084334064
0.548548548548549,1.71972929650934,1.70076445603398,1.66507126869847,1.60949568147274,3.32303086590784,1.09732009903921
0.54954954954955,1.72104498204172,1.70460765842653,1.66883485289682,1.61873794390892,3.32310386948074,1.09756418091675
0.550550550550551,1.72127442976985,1.70494830414652,1.67038121848691,1.61883638217217,3.32368198548541,1.10767620898627
0.551551551551552,1.72182762276413,1.70747820008645,1.67158841446816,1.61989884138172,3.32602863637598,1.10981700840987
0.552552552552553,1.72582769584015,1.7098180899921,1.67273650540756,1.62065751500119,3.32636098584397,1.11430594895271
0.553553553553554,1.72603875318166,1.7115334936841,1.67283770908755,1.62138569862284,3.32670558792087,1.11451070970344
0.554554554554555,1.72637369180124,1.71390667027704,1.67397359592844,1.62283470618543,3.32884224640837,1.11477337671327
0.555555555555556,1.72652195544323,1.71507625168341,1.67488658464251,1.62305703479788,3.33079316271994,1.11585955541985
0.556556556556557,1.72786323454095,1.71519875688125,1.67667940937,1.62355084875111,3.33130179904569,1.11633108159371
0.557557557557558,1.73151135559031,1.71708876650303,1.67761246479452,1.62360087124164,3.33132280888345,1.11823540185066
0.558558558558559,1.73168011817671,1.71836290145388,1.67918525856465,1.62433278278791,3.33507588266071,1.1195211165416
0.55955955955956,1.73373305371612,1.72002249507643,1.68030689788305,1.62449317779575,3.33572521912655,1.11993433702718
0.560560560560561,1.73488062188935,1.72059165844188,1.68133502975425,1.62718029361414,3.3359081208009,1.1199544229138
0.561561561561562,1.73562478568698,1.72252702584239,1.68165781094455,1.62753311265438,3.33800554997232,1.12267177012917
0.562562562562563,1.73645703177301,1.72528305683586,1.68515134942136,1.62991875184391,3.338573283685,1.12391554887038
0.563563563563564,1.73786557567778,1.72942278353394,1.68661341734708,1.63061830538883,3.33883543512554,1.13102425698961
0.564564564564565,1.73900353763844,1.73030643660228,1.68901605502741,1.6329013737773,3.33931160252921,1.13252935771152
0.565565565565566,1.74017859156231,1.73099295854953,1.69163119001963,1.63350740688638,3.34104667039406,1.13257455946884
0.566566566566567,1.74073196543838,1.73263251476587,1.69389989390636,1.63783206569374,3.34188084662297,1.1331733010089
0.567567567567568,1.74642112862176,1.73308623932583,1.69623947619972,1.6390671948982,3.3424517552358,1.13345996351744
0.568568568568569,1.74724494948766,1.73570008916197,1.69948103307089,1.63931545080843,3.34322278631886,1.13549757661969
0.56956956956957,1.74868819938465,1.73639812953025,1.70061989505902,1.64074255493329,3.34483962964208,1.1361180247972
0.570570570570571,1.75246438095807,1.7372362623507,1.70064234058418,1.64151114697826,3.34486792614333,1.14086059667172
0.571571571571572,1.75265028703307,1.73813088773524,1.70240077486169,1.64252441380146,3.3466342524887,1.1432733496544
0.572572572572573,1.75290844437864,1.7383882410254,1.70467049417931,1.64258949268711,3.34679560494718,1.14415483486508
0.573573573573574,1.75337150455021,1.74053552162469,1.70835177296735,1.64500312815063,3.34863133906606,1.14605264977729
0.574574574574575,1.75548548897853,1.74124915524223,1.7085947097988,1.64613973634574,3.35110476372182,1.150577956402
0.575575575575576,1.76074103015429,1.74208849597392,1.70876930764228,1.64713018071903,3.35143556348549,1.15059232879936
0.576576576576577,1.76406359753882,1.7429638632264,1.71055845533651,1.64827531148626,3.35181016534119,1.15276583376463
0.577577577577578,1.76440105026021,1.7458304528289,1.71395861241412,1.64995701980595,3.35192056260247,1.15301324634313
0.578578578578579,1.76448126262305,1.74583224054448,1.7155337701867,1.65015677315238,3.35294578894628,1.15379335602901
0.57957957957958,1.76680733683223,1.74911457075698,1.7162107842005,1.65235733602147,3.35335224518565,1.15538021065854
0.580580580580581,1.76797614076027,1.75138068912944,1.71689502901714,1.65383441614449,3.35340181701484,1.15884833159582
0.581581581581582,1.76834383469579,1.755576066655,1.71700415890314,1.65455373762842,3.35648877231071,1.1626435664741
0.582582582582583,1.77048934437213,1.75585330107694,1.72038159380503,1.65659954547871,3.35730188921218,1.16277482594032
0.583583583583584,1.77310660017034,1.75603984422806,1.72274234841545,1.65781257515907,3.3580410172291,1.16508339350258
0.584584584584585,1.78017250993915,1.75676927569307,1.7227685889795,1.66012718660476,3.36285407128651,1.16643053806974
0.585585585585586,1.78089301870563,1.75745048601041,1.72288857335348,1.66220734886806,3.36367510952187,1.16775680523929
0.586586586586587,1.78312259644525,1.75851553411647,1.72352598259538,1.66525015328428,3.36444069678877,1.16818105999889
0.587587587587588,1.78621695017754,1.75883498736504,1.72446179503076,1.66545778876919,3.36669240805495,1.16825222804889
0.588588588588589,1.78715325998079,1.76049725670619,1.72584130205814,1.66554923985887,3.36832756712686,1.16849787083594
0.58958958958959,1.78899319983776,1.76369150365203,1.73170163971961,1.66761661817624,3.36974113132748,1.16985127978195
0.590590590590591,1.78908141284829,1.76408789205885,1.73210765461058,1.67017148058162,3.36978775479364,1.17432465764037
0.591591591591592,1.79134333225225,1.7667538270773,1.73359086945562,1.67065503168515,3.37092561313336,1.17461238729698
0.592592592592593,1.79236455869311,1.76684186464121,1.73412603661254,1.67381531855316,3.37343386190712,1.17559163514706
0.593593593593594,1.79299851135561,1.76885289324579,1.73845781616575,1.67419664886819,3.37359219712607,1.17654582420015
0.594594594594595,1.79446624026503,1.77133053868805,1.73906022095059,1.67450077800141,3.3741422501301,1.17739184915911
0.595595595595596,1.79473084148692,1.77600574084295,1.73968222624074,1.67523452385993,3.37488852871149,1.17832347590075
0.596596596596597,1.79654678518296,1.77750395647561,1.73983851875475,1.67695059432772,3.37498469978951,1.18014339736022
0.597597597597598,1.79738308282888,1.77759452079456,1.74033886577976,1.67706448188557,3.37700801815907,1.18113431784306
0.598598598598599,1.7996907882028,1.77875679517643,1.74083191356832,1.67978828502353,3.37759129564548,1.1825022047922
0.5995995995996,1.80498619839694,1.77898482873642,1.74656123372161,1.68150165232125,3.37814706628698,1.18284885776053
0.600600600600601,1.80682615410005,1.77921003416484,1.74671508279542,1.68226649882335,3.37937128837143,1.18399120597365
0.601601601601602,1.80718888873498,1.7801914015074,1.74874837309627,1.68295464953265,3.38333388199664,1.18605320005306
0.602602602602603,1.80807043893852,1.7819554716599,1.74929123947309,1.68339329017215,3.38548436586956,1.18697977507977
0.603603603603604,1.80954832934626,1.78195969909752,1.75081122349421,1.68684613597796,3.38921540310332,1.18752539434533
0.604604604604605,1.81047707438514,1.78246238240575,1.75083340798978,1.68808504436965,3.3897550233316,1.18841580457728
0.605605605605606,1.81132765607029,1.78479091771222,1.75133058318381,1.68935115804481,3.39175922553139,1.18885743579878
0.606606606606607,1.81271995850234,1.78826711188803,1.75292801121965,1.69109195353983,3.39236615918665,1.18964859017683
0.607607607607608,1.8154150303039,1.78880376492729,1.75460849679986,1.69229871259087,3.39332347297897,1.19011956293451
0.608608608608609,1.8195395378364,1.79248127236719,1.75518257715985,1.69439020073622,3.39588148418108,1.19047165624322
0.60960960960961,1.81997561946856,1.79270054435594,1.75519726482372,1.69456902977308,3.39642329547122,1.19109217629346
0.610610610610611,1.82131831169008,1.7946747507261,1.75584963073324,1.69855960048938,3.39972260340512,1.19186158858622
0.611611611611612,1.8214126352059,1.79494137709928,1.75639756236592,1.69976919839044,3.39993462908897,1.19322292352918
0.612612612612613,1.82307924623646,1.79581562754039,1.75768598222555,1.70425139837201,3.40014530912145,1.19359107699129
0.613613613613614,1.8234400704907,1.79632340004895,1.75853550206335,1.70650413150625,3.40058890787465,1.19747085029047
0.614614614614615,1.82515518120459,1.79767569558536,1.75930315497005,1.70682954113986,3.40083690637637,1.19881163758545
0.615615615615616,1.82522234556227,1.79967957857993,1.76232251615474,1.70918959775874,3.40101722581989,1.19962525417592
0.616616616616617,1.82524931332717,1.80154313083019,1.76578065296904,1.71210141806624,3.40222101139888,1.20543905655811
0.617617617617618,1.8261366404697,1.80292052625915,1.76738647764994,1.71399035944164,3.40337557214464,1.20609991271133
0.618618618618619,1.82761756840829,1.80398406491362,1.76772776278688,1.7144102672059,3.40388291013035,1.20700298472933
0.61961961961962,1.82847857857437,1.80420294292717,1.76846661516984,1.71638299417984,3.40627847436652,1.20810638011
0.620620620620621,1.83080995250125,1.80683498001829,1.76925904440783,1.71831714456963,3.40654056451055,1.20829070634832
0.621621621621622,1.83094755246276,1.80895505637014,1.76968621436974,1.71832834180412,3.40655824517819,1.20840702538261
0.622622622622623,1.83244906487535,1.80966558005347,1.77066011735607,1.71881821146194,3.40934577829584,1.20870200959815
0.623623623623624,1.83513814513821,1.81027536572813,1.77143888489016,1.7202559902498,3.41152406877925,1.2087976621329
0.624624624624625,1.8360897422229,1.81099344290785,1.77301015542316,1.72087092569509,3.41214424041224,1.21283376477257
0.625625625625626,1.83821808431948,1.81367704260949,1.77303126652679,1.72487456003993,3.41622498612008,1.21303103154246
0.626626626626627,1.84065982031957,1.81548997754202,1.77594113407598,1.72500178620611,3.41717475512232,1.21320442316264
0.627627627627628,1.84291632029494,1.81596424265567,1.77704048006101,1.72612179963228,3.4191690032296,1.21410431100209
0.628628628628629,1.84472316489302,1.81613531556081,1.77893155137551,1.72615758877518,3.41923715707554,1.21521512712341
0.62962962962963,1.84478687113606,1.81653225153327,1.78156322354749,1.7261929605956,3.41975972667228,1.2165154285487
0.630630630630631,1.84788343152992,1.81730120551437,1.78192421029892,1.72692139888619,3.42012685281626,1.220382983391
0.631631631631632,1.85190180580044,1.81862220594005,1.78307376969625,1.72892406661442,3.42159623560785,1.22066326799502
0.632632632632633,1.85223902432411,1.81881121889251,1.78862707324833,1.72957867075837,3.42333121532979,1.22079310464237
0.633633633633634,1.85259327966436,1.81972564265323,1.78908983910279,1.73374276128929,3.42505157570649,1.22585122698086
0.634634634634635,1.85322723254161,1.82140270302316,1.79709345300733,1.7359725840929,3.4256377849092,1.23000555671063
0.635635635635636,1.8543998093944,1.82296813564266,1.79760288197929,1.7374714128633,3.4289667537687,1.23356171569091
0.636636636636637,1.85590559336412,1.82511769637035,1.79776980754268,1.73817803657675,3.42943358088636,1.24126135815725
0.637637637637638,1.85698278186535,1.82562542979114,1.80019088821957,1.74214255129629,3.43010889514612,1.24510959241917
0.638638638638639,1.85767060105342,1.82585659213024,1.80063193685339,1.74237938417286,3.43067238505571,1.24513714681957
0.63963963963964,1.8583976697909,1.8287314695215,1.8024481430494,1.74301501890191,3.43252790874477,1.24543238674673
0.640640640640641,1.86386759813153,1.82969596029396,1.80320422371771,1.743851147789,3.43277330800321,1.25229468687051
0.641641641641642,1.86541114777405,1.83264484156719,1.80716990544621,1.74757852034623,3.43542811349476,1.25510822570063
0.642642642642643,1.86650438524654,1.83570890085059,1.80717666287469,1.74779337408418,3.43802231828851,1.25552214689592
0.643643643643644,1.86860852683182,1.83813681066007,1.80754172119387,1.74880736787623,3.438924463997,1.25588625490517
0.644644644644645,1.868814341802,1.83918619984574,1.80768993187167,1.75235563010986,3.44292389939969,1.25757272536336
0.645645645645646,1.87622979021783,1.8392836555297,1.80798697458614,1.75295396691545,3.44377068957369,1.26249717491031
0.646646646646647,1.87776198783647,1.83991917767781,1.81007829726354,1.75504587674674,3.44503656075389,1.26510602305241
0.647647647647648,1.87788288887913,1.83994945461681,1.81150606345803,1.75795872474002,3.44594348517433,1.26777911105539
0.648648648648649,1.88024702197893,1.84034611883038,1.81250939688443,1.75952384899835,3.44667237908915,1.2686777201438
0.64964964964965,1.88093422352413,1.84232475924819,1.81476748221277,1.76070262702583,3.44752530481647,1.27393340528087
0.650650650650651,1.88220576342601,1.84575375095444,1.81580766111384,1.76138935260922,3.44821031788392,1.27448876944814
0.651651651651652,1.88232617139684,1.84630433903303,1.81625788064502,1.76288004327409,3.45007186018905,1.27727100438361
0.652652652652653,1.88294432392948,1.84661514530488,1.81861741918116,1.76298689050946,3.45052625903715,1.2795563143489
0.653653653653654,1.88417483125772,1.84690264732811,1.81881347913949,1.7639481172829,3.45067305138661,1.28095952333827
0.654654654654655,1.88419877501031,1.85192094090693,1.81893221170869,1.76457464157671,3.45302126510418,1.28218115678347
0.655655655655656,1.88457534263528,1.85270426827302,1.82110441054565,1.76539258313551,3.45367661258485,1.28438116834449
0.656656656656657,1.88565262265609,1.8530688260371,1.8214143062473,1.7662707900886,3.4543322307168,1.28947706666321
0.657657657657658,1.88659102133622,1.85357396825288,1.82151237602694,1.76694674027794,3.45459714451034,1.29185022006018
0.658658658658659,1.8915855867659,1.85420880124799,1.82263963275384,1.77032318804935,3.45471338698622,1.29316832357498
0.65965965965966,1.89215895926166,1.85598449469851,1.82279712832749,1.77058454352878,3.45508294124671,1.29686631927524
0.660660660660661,1.89238478595068,1.85809347187829,1.82717646966045,1.77178862085259,3.45700494013476,1.29996673291676
0.661661661661662,1.89265273441416,1.85925564867202,1.83058366766399,1.7719152251712,3.46061030733643,1.30221840277564
0.662662662662663,1.89567403755495,1.85928710690052,1.8312202938036,1.77266232584606,3.46093561778318,1.30758839035601
0.663663663663664,1.89631716911226,1.86308861284665,1.83148022043291,1.77382207639431,3.4615066998729,1.31079867854526
0.664664664664665,1.89823695040522,1.86349505159426,1.8330115858141,1.77531093420654,3.46269458914628,1.31478290799239
0.665665665665666,1.90068231075195,1.86417451764879,1.83340069050263,1.7753613183842,3.46585425944371,1.31972690103837
0.666666666666667,1.90408303644468,1.86438406929871,1.83417012385498,1.77592750844899,3.46666669686919,1.32358899099292
0.667667667667668,1.90878089320461,1.86659633321862,1.8354338102183,1.77671558666908,3.46737304717591,1.32872758095809
0.668668668668669,1.90916603427301,1.8670063595704,1.84321873332116,1.77684716758602,3.46816011433111,1.32898586343737
0.66966966966967,1.91045625448422,1.87022485560243,1.84355970443096,1.78010738881013,3.46840663252318,1.32965572688847
0.670670670670671,1.91134423941981,1.87112471797291,1.84420040130493,1.78261808615947,3.47102207099144,1.33134987269945
0.671671671671672,1.91329564931974,1.87375020936941,1.84530246386158,1.78613137211321,3.47144887628661,1.33242709745112
0.672672672672673,1.91362191663702,1.87550359640463,1.84565855134994,1.78639157298637,3.47330984750987,1.33406751767546
0.673673673673674,1.9145601435079,1.87708484040324,1.84702520873403,1.78697037505246,3.47356143842871,1.33598478264344
0.674674674674675,1.91512567325382,1.87724681002253,1.84774729804402,1.78697747690296,3.47369626925765,1.33776040471496
0.675675675675676,1.91661714102805,1.8772660105691,1.84892697248385,1.79447888204421,3.47502061542953,1.34161877901008
0.676676676676677,1.91985591607028,1.87950791034951,1.85106673475845,1.79488801314844,3.47659086668179,1.34190958816254
0.677677677677678,1.92179666146853,1.88272280667326,1.85148757517454,1.79605393511925,3.47903866657944,1.34245542093994
0.678678678678679,1.92264178293243,1.88279247255513,1.85159314635967,1.79695895457945,3.47923471233843,1.34814883582006
0.67967967967968,1.92373480130926,1.88415879726456,1.85203228028006,1.79844421511534,3.48002045754308,1.34828982689976
0.680680680680681,1.92586408261323,1.88442912597723,1.85237762208564,1.80064191332304,3.48083508015555,1.34886291433769
0.681681681681682,1.92783550577657,1.88656917714901,1.85285318673977,1.80338137775034,3.48224809361198,1.34932752035004
0.682682682682683,1.92884458803915,1.8888751316355,1.85386048755106,1.80557058153759,3.4838405535909,1.35177935746847
0.683683683683684,1.92949594749141,1.88895148114826,1.85529003435598,1.80610481561632,3.48431539803232,1.35622823226145
0.684684684684685,1.93022192293543,1.88953139146848,1.85645047121293,1.80683065615294,3.48643945980134,1.36525228330662
0.685685685685686,1.93223935982812,1.89134805809652,1.85656531546965,1.80683536062021,3.48750951083263,1.3658606951857
0.686686686686687,1.93345000344651,1.89160018264433,1.85684685937757,1.80833729089254,3.48751247301853,1.36633355942823
0.687687687687688,1.93366750417364,1.89286554132124,1.85809324564546,1.80954690435484,3.4884560377608,1.36647854725881
0.688688688688689,1.9345812000951,1.89544974496969,1.85866697691075,1.80981216947531,3.48876246527858,1.37033674081958
0.68968968968969,1.93537232271479,1.89934704213414,1.86081932204952,1.81372695299721,3.48940072732467,1.37040025822557
0.690690690690691,1.93747632849402,1.89982126303633,1.86352817835296,1.81469392921628,3.4902409931366,1.37664256334605
0.691691691691692,1.94025230016581,1.90375314882964,1.86473610041875,1.81629918228479,3.49081896641268,1.38096128699409
0.692692692692693,1.94222399805732,1.90395082079926,1.86606905609418,1.81669784101238,3.49092453057722,1.38324260513345
0.693693693693694,1.94675325154347,1.90569101212057,1.86609213112328,1.8196876318829,3.4925460094333,1.38467996953553
0.694694694694695,1.94739901531798,1.90850460343015,1.87262062401493,1.81981307470479,3.49546513303057,1.3852160309735
0.695695695695696,1.95056632921345,1.91205209228195,1.8735963825281,1.82147307228959,3.49662133820609,1.3859625288536
0.696696696696697,1.95127928871082,1.9141009415479,1.87812068309011,1.82357481892021,3.5005351869651,1.3886046661374
0.697697697697698,1.95154777818991,1.91641657678769,1.88154692092334,1.8243525430704,3.50095715349135,1.38935668934286
0.698698698698699,1.95246441494262,1.91936429956637,1.88162148879492,1.8260862209036,3.50108225884212,1.38955215577663
0.6996996996997,1.95348401006655,1.92030853380324,1.88254460279909,1.82676247657628,3.50228522801763,1.3904754085073
0.700700700700701,1.95375831766208,1.92221164119706,1.88416570330119,1.83194918483904,3.50422760230345,1.39061301484489
0.701701701701702,1.95584371794155,1.92590995251352,1.88820591595885,1.83237367653733,3.50613397038958,1.39343236657748
0.702702702702703,1.95662185734723,1.93002370870399,1.89268613118497,1.83341432919883,3.50682667163145,1.39358332950282
0.703703703703704,1.95729945603541,1.93024414466744,1.89389968981189,1.84213345936288,3.50736479386529,1.39393852221282
0.704704704704705,1.95780441336648,1.93064582404543,1.89700415933808,1.84600246478506,3.50744878479499,1.39505586972069
0.705705705705706,1.95795412158912,1.93134027009909,1.89756168166709,1.84627696470089,3.50815923104395,1.39561828521537
0.706706706706707,1.95800611674076,1.93225694769471,1.89959748043928,1.84655205812484,3.50826978840873,1.3962361454936
0.707707707707708,1.96007093829875,1.93248046357033,1.90132566214454,1.8482969750539,3.51213794934089,1.39790154542969
0.708708708708709,1.96106430264085,1.93267667728514,1.90222359518329,1.85423849942736,3.51326167986966,1.39792438218106
0.70970970970971,1.96106867799367,1.93648365501058,1.90276542882373,1.85704594276188,3.51333462916709,1.3979272508493
0.710710710710711,1.96109629142189,1.9404930901476,1.90286717547458,1.85725461784202,3.51369524065895,1.40415171137359
0.711711711711712,1.96392893597096,1.9411638895371,1.90340329038559,1.85824992152256,3.51466608983331,1.40571273512077
0.712712712712713,1.96404851374097,1.9427058200732,1.9047054159072,1.86154343517155,3.51503496973141,1.40804444666961
0.713713713713714,1.96987508992132,1.94488544094626,1.90807910772045,1.86232899399167,3.5162366355858,1.41025385303116
0.714714714714715,1.97239314092165,1.94560613949654,1.90926064837294,1.86279036431763,3.51624783912949,1.41158877388442
0.715715715715716,1.97374894899868,1.94576665225164,1.91030793811187,1.8638999128963,3.51718822537843,1.41159721836634
0.716716716716717,1.97492707237547,1.94680867560013,1.91153793301054,1.86539625783833,3.51735683923962,1.4185719931877
0.717717717717718,1.97580180899863,1.94959234265905,1.91327034951451,1.86610567124646,3.51748424745732,1.42339315204748
0.718718718718719,1.97933736758442,1.95049482245971,1.91619499744777,1.86676708195738,3.5204926982832,1.42712006046117
0.71971971971972,1.98144675844777,1.95054765729794,1.92546656612123,1.86697128296927,3.52253893543234,1.42942630591245
0.720720720720721,1.98382677139054,1.95231300059255,1.92622185766222,1.86808862430489,3.52284531811749,1.43162998213496
0.721721721721722,1.98704887957325,1.95532796449529,1.92832588790344,1.86831352056013,3.523029715196,1.43331887796242
0.722722722722723,1.99166614070307,1.95663805661354,1.93431696425596,1.86861282561796,3.52361883210092,1.43580133765183
0.723723723723724,1.99241943853884,1.96053049254635,1.9403008782272,1.86894716874411,3.52521462202082,1.43607078913751
0.724724724724725,1.99389929759796,1.96241743255709,1.94203729851727,1.8773974969831,3.5252582230402,1.43776573876226
0.725725725725726,1.99652054128127,1.96303387179101,1.94250818271423,1.87752214241313,3.52657400219489,1.43871215134599
0.726726726726727,1.99678650080928,1.96767829320486,1.94349497363809,1.87868833082537,3.52699112529667,1.44066823655712
0.727727727727728,1.99704551153539,1.96825674573666,1.94614933754776,1.8806027178073,3.52857983662787,1.44260790655665
0.728728728728729,1.99954678607358,1.9768853346643,1.94709496977411,1.88155214441165,3.5286528458314,1.44791726833567
0.72972972972973,2.00623088951749,1.97711965361036,1.94868503442362,1.88171640418969,3.52932301499299,1.45658364942797
0.730730730730731,2.00752432736532,1.97736387628225,1.95055376765354,1.88632050088595,3.5311639286915,1.45904027890789
0.731731731731732,2.00851783473746,1.98003854682288,1.95302070737923,1.88882604511904,3.53168075404245,1.46049655724735
0.732732732732733,2.00885547484083,1.98050989978035,1.95409686091318,1.8891375031298,3.53380286350273,1.46122458104897
0.733733733733734,2.01036627454547,1.9824820422558,1.9561843061236,1.88991678684643,3.53503129916743,1.46587894179142
0.734734734734735,2.01327151736557,1.98927653683232,1.96671726267945,1.89056506283413,3.53917778456342,1.46695538573719
0.735735735735736,2.01504485175262,1.99028835310476,1.96879619561591,1.89455880440737,3.54096016242885,1.46741994988323
0.736736736736737,2.01573937168771,1.9913444375322,1.97254324685785,1.89546748681171,3.54122181676645,1.47033254617503
0.737737737737738,2.01757368827665,1.99155267360857,1.97274219032035,1.89803580142099,3.54563710610423,1.47080947334808
0.738738738738739,2.01801525352029,1.99369333772982,1.97398885663689,1.90087245336476,3.5487040007003,1.47204027735678
0.73973973973974,2.02350435916977,1.99786888141602,1.97627571348465,1.90127142590551,3.54984781584965,1.47316790657968
0.740740740740741,2.02376482108385,2.00150841405254,1.97658373172922,1.90400657708301,3.55155515687106,1.47604134981983
0.741741741741742,2.02753803371625,2.00288829225129,1.97718790055794,1.90401626713262,3.55156085630186,1.47848054404836
0.742742742742743,2.02964338455661,2.00422418281871,1.97834113586908,1.90592270186987,3.55183740254645,1.47983489798666
0.743743743743744,2.03008126563923,2.00478712918487,1.97951730696821,1.90865350896789,3.55501348490711,1.48022500532133
0.744744744744745,2.03027098104201,2.00868715406008,1.98026908568326,1.90941446542983,3.5603993704505,1.48059705096181
0.745745745745746,2.03608315442283,2.01205249088329,1.98383633977059,1.91082247350052,3.56092501150993,1.48091214700815
0.746746746746747,2.03782548863049,2.01401259290547,1.98862120876721,1.91544325628707,3.56254806363958,1.48242406651245
0.747747747747748,2.03892251371447,2.01554867469108,1.98943487061611,1.9195679857749,3.56277307569504,1.48353211850842
0.748748748748749,2.04159089844368,2.01751689093729,1.99079351246018,1.91988594762632,3.5666830455486,1.4846248997894
0.74974974974975,2.04826586156924,2.02068266592153,1.99086786646593,1.91999889907601,3.56753260568402,1.48910815684471
0.750750750750751,2.05439039088911,2.02782453010336,1.99107184164882,1.92127514286755,3.56785569914326,1.49016344049681
0.751751751751752,2.05941082291051,2.02863912097175,1.99394710982367,1.9219258461834,3.56897603546584,1.49022102546245
0.752752752752753,2.06004778552181,2.02937937885922,1.99599490857848,1.92196274712037,3.57169628696414,1.49850457211796
0.753753753753754,2.06154090492507,2.02980703202232,1.99965578714364,1.92253351811595,3.57302576247375,1.49913434210769
0.754754754754755,2.06496617132819,2.03199349363051,2.00039486191472,1.9239388302918,3.57330632048811,1.5002362978183
0.755755755755756,2.06773534392366,2.03729339027811,2.00050609666195,1.93240468493437,3.5748315022031,1.50231951973377
0.756756756756757,2.0720317883513,2.03772081915297,2.00107195939662,1.93690688979012,3.57485339582227,1.50262184752736
0.757757757757758,2.07358362545229,2.04054864299463,2.00219722022056,1.93825221005401,3.57620742345861,1.50651128646833
0.758758758758759,2.07378767365333,2.04060552820169,2.00363449207768,1.93875068248788,3.57624005189614,1.50783326164024
0.75975975975976,2.07779801782547,2.04377666183777,2.00403165894606,1.93964152796582,3.57725230565363,1.50843099539277
0.760760760760761,2.08008503317795,2.04563586436747,2.00453211366694,1.94234652066834,3.57775410312851,1.50846325782514
0.761761761761762,2.08106313572253,2.0457894698896,2.00495391119949,1.94575374688473,3.57843861830909,1.51130135935349
0.762762762762763,2.08319004530991,2.04786945872517,2.00571598261068,1.95075852217838,3.57915037540212,1.51279174273001
0.763763763763764,2.08396006899418,2.05070530704915,2.00688284536537,1.95718679878376,3.57981627634246,1.51620478266819
0.764764764764765,2.08401612628593,2.05192656108514,2.00923023658517,1.9599230979434,3.58014049413361,1.5173673458003
0.765765765765766,2.08472845211582,2.05307866858191,2.01190801738123,1.96151333876169,3.58414851964723,1.5177504951764
0.766766766766767,2.08961507318607,2.05384592181464,2.01270508934809,1.96383771871755,3.58417776938325,1.52301411883597
0.767767767767768,2.09054465232874,2.05527467785705,2.01329321013369,1.96734041275015,3.5849473770369,1.52800518671749
0.768768768768769,2.09176656955046,2.06017680616501,2.01421904512867,1.96775342883746,3.5860556537259,1.53239232657599
0.76976976976977,2.09297013872971,2.06283367794749,2.01861045812606,1.97177129103577,3.58640443155389,1.53282667728761
0.770770770770771,2.09421597152472,2.06307250698948,2.0188174269021,1.97191879641396,3.5877061948095,1.5341775679183
0.771771771771772,2.09736231181311,2.06365966778676,2.0192213454791,1.97596570813901,3.59079638823425,1.53438417466965
0.772772772772773,2.09737073021153,2.06500980392727,2.02055931831833,1.97692433390464,3.59145465373445,1.53460238770262
0.773773773773774,2.10117485281346,2.06782729290665,2.02355868603216,1.98028974375199,3.59341078722332,1.53737667104432
0.774774774774775,2.10132255953492,2.06806173673595,2.02477796295797,1.98155049185955,3.59448923958573,1.54632003648635
0.775775775775776,2.10339532661265,2.06973223274383,2.02529309927565,1.9821539918526,3.59654101083801,1.54742852413543
0.776776776776777,2.10754099038844,2.0726470234557,2.02730890982703,1.98627695343111,3.59697957042826,1.54848202737657
0.777777777777778,2.10868177504515,2.07307407222882,2.02974221434248,1.98969578160562,3.59849956460318,1.54947279981884
0.778778778778779,2.10915789463639,2.07436312437952,2.02975048377314,1.9900507555148,3.6017781463079,1.55319894939331
0.77977977977978,2.11060501869827,2.07567081780804,2.03026063236477,1.99027326357407,3.60245773819718,1.55410719973441
0.780780780780781,2.11101996884608,2.07693836734861,2.03059671735366,1.99361597477544,3.60245813649949,1.55414917421899
0.781781781781782,2.11234503643809,2.0777517414674,2.03264996301972,1.99708333283034,3.60306329162223,1.55863318515071
0.782782782782783,2.11425245153639,2.07831728481303,2.03746726042979,2.00302938635406,3.60497560288415,1.56338760524857
0.783783783783784,2.11629956400086,2.08094515295016,2.03806819250592,2.00351699236472,3.60774310435616,1.56408104266583
0.784784784784785,2.12725814269838,2.0864504268649,2.04259693688383,2.01564778525797,3.61205244467357,1.56853375215344
0.785785785785786,2.12801864432058,2.08716127986497,2.04766536488321,2.0165575573319,3.61232547170148,1.56882557248653
0.786786786786787,2.128225782887,2.08788814774643,2.05068556866419,2.02152697252236,3.61376631383468,1.56966154725596
0.787787787787788,2.131205839643,2.09022377955847,2.05268346699465,2.02200202349446,3.6138839746353,1.57201558587204
0.788788788788789,2.13135107617853,2.092897447778,2.05902922718041,2.02248278491515,3.61554620118582,1.57217071631126
0.78978978978979,2.13147399944561,2.09312377761204,2.05940151838996,2.02754218984115,3.61710011634995,1.57257843755478
0.790790790790791,2.13620651988402,2.09693544992799,2.06151054873806,2.02758667501861,3.61918479720372,1.57705185313805
0.791791791791792,2.13777896542787,2.10117182427351,2.06151369785026,2.02767457019696,3.62145656520465,1.57749408154913
0.792792792792793,2.13985283959543,2.10563916426518,2.072564647292,2.02994607958476,3.62186628271086,1.58147359345206
0.793793793793794,2.14175049755484,2.10591390670131,2.07312181855404,2.03048901480416,3.62195135524544,1.58372628097349
0.794794794794795,2.14255629261822,2.10907852381075,2.07718424059425,2.03074733369467,3.62322891747991,1.58619807236876
0.795795795795796,2.14299891844472,2.10980175360202,2.07818608890809,2.03220854392237,3.62398888602121,1.58641159814289
0.796796796796797,2.14347513619129,2.11252214383798,2.07839044071711,2.03234815385541,3.62474830703726,1.59017038507656
0.797797797797798,2.14524093185656,2.11366822524036,2.07955752654077,2.03303931602119,3.62818278699938,1.59583847061253
0.798798798798799,2.14752546423514,2.11579474855154,2.08026428992612,2.03748373433183,3.62868727037916,1.60275922537788
0.7997997997998,2.14977971296686,2.11663228531245,2.0874137063117,2.03877061921118,3.62895113440241,1.60664433428872
0.800800800800801,2.15303745043543,2.11697602706907,2.0898812072304,2.04457580953616,3.62925986400682,1.60904275227985
0.801801801801802,2.15308889190854,2.11832848450464,2.09522568707852,2.04904422827878,3.63140280167744,1.61220303833028
0.802802802802803,2.16190639783256,2.12081324228085,2.09522906451476,2.0506436038349,3.63253623911826,1.61748856252833
0.803803803803804,2.16202504136163,2.12101621237872,2.09524114340154,2.0527485862619,3.63362795174068,1.61949165397069
0.804804804804805,2.16636912137423,2.12123013271522,2.09748400472647,2.05392633600495,3.63899641833841,1.62606297465488
0.805805805805806,2.16978845818154,2.12160774786177,2.09934140554564,2.05558493807128,3.63910651540976,1.63344484406915
0.806806806806807,2.17033809545457,2.12590423427674,2.10355397649553,2.056361593965,3.64005531865395,1.6337170716348
0.807807807807808,2.17153419203294,2.13024278665468,2.1085464699397,2.05756548152324,3.64047425872234,1.63664476932092
0.808808808808809,2.17235078627927,2.13051472705544,2.11092323768034,2.05868366468054,3.64303692637689,1.64180845904255
0.80980980980981,2.17433538568758,2.13378618625005,2.11279207558324,2.06992168043807,3.64402417953996,1.64414320593207
0.810810810810811,2.17566038137829,2.13427066810459,2.11401960432827,2.07222796663631,3.64466966139654,1.64674902833126
0.811811811811812,2.1759016766731,2.13502547524369,2.11709057678096,2.07299314095266,3.64494815900581,1.64859822694515
0.812812812812813,2.17817551251223,2.13565986829806,2.11814844699639,2.07309328845872,3.64628620850399,1.64981138699219
0.813813813813814,2.18214265355531,2.1366352939474,2.12007455622499,2.08337313868994,3.64676912902341,1.65704742682836
0.814814814814815,2.18485230641002,2.13673944994873,2.12177392190766,2.08362701510699,3.65010060675376,1.6590253657617
0.815815815815816,2.19751151036056,2.14079422006385,2.12596335767961,2.08548930031247,3.65197488225966,1.6642165525221
0.816816816816817,2.20652417306092,2.15080675891492,2.12825014230806,2.08671162557314,3.65222567153891,1.66928160413096
0.817817817817818,2.2090775792274,2.15231820725875,2.12966310916387,2.08685609767641,3.65249422092452,1.67010451367256
0.818818818818819,2.21036347186753,2.15300454331519,2.13003459714114,2.08704906383752,3.65294635045811,1.67393127826706
0.81981981981982,2.21466086838037,2.1547810865811,2.13180547622675,2.0915042925505,3.65707261187399,1.67600178359634
0.820820820820821,2.21830665407616,2.15596458779664,2.13430602587528,2.10019490609766,3.65871517057529,1.67693381793615
0.821821821821822,2.22503945825296,2.15802854726587,2.13646307828403,2.10539123811598,3.66092610766456,1.67925183585231
0.822822822822823,2.22738980260187,2.15947317023542,2.13704857666388,2.10585248527725,3.66217546128067,1.68072928457355
0.823823823823824,2.22770014341156,2.16376419714776,2.13880521397156,2.10727890676867,3.66280430213627,1.68424244178728
0.824824824824825,2.228844149828,2.16615125566487,2.14473418683293,2.1099919217477,3.66304777462226,1.69056202913675
0.825825825825826,2.22953780918145,2.17012830182043,2.15009922521327,2.11215487262393,3.6654261460756,1.69263126824139
0.826826826826827,2.2312300786223,2.1722171560006,2.15958167387132,2.11252256650799,3.66569174580391,1.69791971842734
0.827827827827828,2.23431756598196,2.17412736399217,2.16224764512837,2.11253541224524,3.66596708853165,1.70678949333818
0.828828828828829,2.23447523093127,2.17889731599717,2.16337832465679,2.11598008189358,3.6702619761445,1.71492581339294
0.82982982982983,2.23570234792905,2.17986985123118,2.16587365932227,2.12702300609669,3.67091181102896,1.71707972914391
0.830830830830831,2.23720402369738,2.17997171595265,2.16681203255137,2.12805289077831,3.67221859657244,1.71927764779355
0.831831831831832,2.2374079484911,2.18141140978885,2.16815035471538,2.12808085884358,3.67228249897949,1.73344715026734
0.832832832832833,2.23795539633349,2.18708047979332,2.16983711507161,2.13072549288822,3.67396432836012,1.7391034970255
0.833833833833834,2.24048047070601,2.1907496152508,2.17098093683957,2.13115866061972,3.67531193023869,1.74087609992219
0.834834834834835,2.25854992877329,2.19081820870497,2.17109173285594,2.13280512417227,3.6807702762096,1.74363918822949
0.835835835835836,2.26575974390839,2.19294259089592,2.17939672328754,2.13631911861274,3.68189923311217,1.74870527515372
0.836836836836837,2.2660357302743,2.19312614366726,2.17952088070434,2.13720953646916,3.68198916090741,1.75240131548755
0.837837837837838,2.26803889456512,2.19891522238989,2.19070446115829,2.13784611232191,3.68466558949745,1.75298212883802
0.838838838838839,2.26812641624583,2.1996303621374,2.19331206963573,2.14686665242658,3.68942806860874,1.75343117852865
0.83983983983984,2.27520882117079,2.20601407050385,2.19464658993243,2.14923675893549,3.68960455324792,1.76002069483242
0.840840840840841,2.27599971377442,2.21206008744804,2.19599852920968,2.1492833222144,3.69324937699245,1.76059997171587
0.841841841841842,2.27605201462739,2.21408591731126,2.20160838581876,2.15105883919794,3.69539261062867,1.76256945669278
0.842842842842843,2.27829798525237,2.21756866021711,2.20459211754567,2.15115203433429,3.69686709268161,1.76667648949717
0.843843843843844,2.27839146780237,2.22917137600818,2.20500459556404,2.15138317386732,3.69737142039921,1.76754948543864
0.844844844844845,2.28083584883018,2.24149190407669,2.2051559923941,2.15148841405271,3.69905340704115,1.77306115216926
0.845845845845846,2.29019470464029,2.24641505288142,2.20618819429107,2.15555445243316,3.70353260045182,1.77322040284773
0.846846846846847,2.29042109855281,2.24770212256857,2.20952498606509,2.1605313556824,3.70627598792619,1.77657427951834
0.847847847847848,2.2933636224441,2.25200343910749,2.21451318557147,2.16635522054148,3.71041774227145,1.77709127914581
0.848848848848849,2.29786891182558,2.25964629979121,2.21714675305324,2.18041048876499,3.71748948360993,1.77795245699966
0.84984984984985,2.30538857880191,2.26482192488935,2.22319426456971,2.18084386622438,3.71768456640333,1.78106779964352
0.850850850850851,2.30580119658791,2.26598131846154,2.22378535016604,2.18452111096551,3.719189502332,1.78675957005164
0.851851851851852,2.31071682136855,2.2708651399175,2.22517259838469,2.18591215872895,3.71976385861825,1.79311935523725
0.852852852852853,2.31207516787335,2.27304483589848,2.23027010025606,2.20195050608978,3.72339938676924,1.79853176737609
0.853853853853854,2.3220297056706,2.27349221027404,2.23629518705803,2.2023842947011,3.72383314680416,1.79925785028396
0.854854854854855,2.32512002341358,2.27519457340768,2.23869690201694,2.20531049907688,3.7258595821742,1.79964610045674
0.855855855855856,2.32750996197154,2.28096483577896,2.24316980927057,2.20699831289768,3.72589396330852,1.8106306240146
0.856856856856857,2.33218331112641,2.28211640393705,2.24479224515704,2.22517533194123,3.72801609522032,1.81150090402658
0.857857857857858,2.34091432172926,2.2831898825936,2.24753214833449,2.22647843560233,3.73194233405262,1.82645620442471
0.858858858858859,2.34724367888857,2.28350055937208,2.26054712283147,2.22713081506165,3.73811041064795,1.83399312906596
0.85985985985986,2.34761104220775,2.28947621258565,2.26513880155987,2.22773129838729,3.73938228951633,1.83623422271348
0.860860860860861,2.34815493313202,2.29444997878841,2.2725891219701,2.22788427062351,3.74044998002969,1.83874250368875
0.861861861861862,2.35042893461469,2.29539547679578,2.27400007488717,2.22991249048061,3.74414032025236,1.84001270822904
0.862862862862863,2.36219310247386,2.29781000285884,2.27880868666966,2.23669562031042,3.74453264139918,1.8533477464907
0.863863863863864,2.36443335880548,2.29994110482486,2.28046276240321,2.23683351547254,3.74567155807223,1.86066618826971
0.864864864864865,2.36570484571355,2.30459348420981,2.28204989041914,2.23990563511618,3.74574286135479,1.86085572588635
0.865865865865866,2.36725756078059,2.30519641836061,2.28692142680831,2.24089014110515,3.74716309464238,1.86394056023268
0.866866866866867,2.36732083842073,2.30995317712743,2.29126946499162,2.25040205327003,3.74746351777036,1.8672974834461
0.867867867867868,2.37038133132876,2.31921937884486,2.29378898108696,2.25068747867683,3.75099501941186,1.87329635099796
0.868868868868869,2.37282627308139,2.32821237819174,2.29462104585294,2.25202574924994,3.75487171448986,1.87438262565235
0.86986986986987,2.37562598709355,2.3299571676835,2.29919380774115,2.25259303884546,3.75627222102268,1.88062479329241
0.870870870870871,2.3772916431441,2.33683065800903,2.30246077897327,2.25281350300467,3.75999244308268,1.89075069144689
0.871871871871872,2.37740534490595,2.349192586759,2.31043690349222,2.26375047204869,3.762358693667,1.89163865241307
0.872872872872873,2.37780816610828,2.35774543592222,2.31516020195073,2.26733185088598,3.76266488486736,1.89416191413205
0.873873873873874,2.38544186157273,2.36243419665719,2.31671375189322,2.27384251619497,3.76648443463949,1.89624161915605
0.874874874874875,2.38767576807136,2.36487327253017,2.32572309929477,2.27415171246186,3.76709309589146,1.89881502784319
0.875875875875876,2.38858436807904,2.36742725395856,2.3360132493165,2.27475052652053,3.77052892568712,1.89980004288499
0.876876876876877,2.3886392794729,2.37333413934589,2.33655950377481,2.27728573938947,3.7712200432672,1.90102854545319
0.877877877877878,2.39895533994655,2.37957056062713,2.33777815452809,2.27965485805479,3.77290168958588,1.9206749043019
0.878878878878879,2.40404873131907,2.38132869905511,2.33805748034743,2.30251222067703,3.77354906400162,1.92080094955576
0.87987987987988,2.41804159624188,2.38264799884678,2.34348570527884,2.31123733650254,3.78824686302664,1.93690170887577
0.880880880880881,2.4234724327606,2.38761891092296,2.34752400633931,2.31460477493811,3.78920974809597,1.93740530711714
0.881881881881882,2.4260458924961,2.38800943259471,2.350869575966,2.32017076838524,3.78971117865036,1.94611762719492
0.882882882882883,2.42773922674164,2.39161962685977,2.35372760997313,2.32045386195081,3.79018551343519,1.95743155401322
0.883883883883884,2.43885620150851,2.40200846241122,2.36046558180201,2.32691307674381,3.79286146666254,1.95942189358251
0.884884884884885,2.44131808382064,2.40561157152902,2.36487782188409,2.33190696645751,3.79446122618285,1.9642090566815
0.885885885885886,2.44190988763959,2.40917977518231,2.36860366034581,2.33561022825659,3.80005468729453,1.97690036819552
0.886886886886887,2.4419183094878,2.41102735029414,2.37225142597063,2.3407285523398,3.80375765813413,1.97924697844681
0.887887887887888,2.44473930569576,2.41295424100715,2.37424662609277,2.34445636032207,3.80493579234655,1.98459924559976
0.888888888888889,2.44537506185052,2.42349685158779,2.37844904103653,2.35525509895417,3.81696945221703,1.98861807470123
0.88988988988989,2.4467520662934,2.4291876892293,2.39069225623919,2.36488390433529,3.81814859583596,1.9957815987085
0.890890890890891,2.45049379766514,2.43520320028383,2.39809431055252,2.3720880465972,3.82514071473841,1.99794634111947
0.891891891891892,2.45628212075161,2.44020585329191,2.4031972065221,2.37545141707641,3.8251456720012,2.00007155594261
0.892892892892893,2.45729432926878,2.44040653767132,2.40343062536544,2.37608377541247,3.82842412246996,2.00571966010357
0.893893893893894,2.45988670481318,2.44138812586544,2.40990298827461,2.38490650361319,3.83189711673725,2.01269602057205
0.894894894894895,2.46013198416718,2.47448076172265,2.41773248985445,2.38782708569332,3.83479294076231,2.01636522383486
0.895895895895896,2.46674918555799,2.48063637238929,2.42765606155112,2.38830543394131,3.83696433543825,2.01671595498934
0.896896896896897,2.47172707103045,2.48887220036695,2.4285830993502,2.39446282880508,3.83819970070684,2.01744710120507
0.897897897897898,2.47210126322986,2.49478366410818,2.4423152350431,2.39656541723465,3.84360181812591,2.02217903006037
0.898898898898899,2.47398429034666,2.49890875579982,2.4547361793745,2.39762885766569,3.85189411200893,2.0413603262952
0.8998998998999,2.47617729032247,2.49960896672604,2.46137769102417,2.39907600954023,3.8536001049528,2.05526373718702
0.900900900900901,2.47691001204667,2.50343143629457,2.47701876773791,2.40364461807379,3.85513564332796,2.0601067114687
0.901901901901902,2.48160928765851,2.50611452100379,2.47899620040889,2.40561105701001,3.85577174291106,2.07532349724851
0.902902902902903,2.49258148350289,2.51188745454146,2.47968557277738,2.40818147217802,3.85847031116562,2.08603677436396
0.903903903903904,2.49975917148762,2.51628474117699,2.48560096550349,2.41026088734028,3.859928974948,2.09103617141201
0.904904904904905,2.50344957655172,2.52524700134466,2.49924134357577,2.41870349754768,3.86084902229276,2.10285743373429
0.905905905905906,2.50593023904408,2.53310713902682,2.50589426948,2.45755803538134,3.8654527553704,2.10368021133595
0.906906906906907,2.51499821872787,2.54530465726441,2.51155331050141,2.46176103840212,3.86780076946908,2.10682162931554
0.907907907907908,2.52208271808371,2.54822301408198,2.51505464044738,2.47947676724798,3.88587583945699,2.11107122234941
0.908908908908909,2.53503892823678,2.55954269813848,2.52363305421731,2.48526483776815,3.88939106221073,2.1166855595562
0.90990990990991,2.54740907433024,2.56208547254551,2.53062859702665,2.48884998584537,3.89835724575254,2.1179938814539
0.910910910910911,2.56264902312452,2.56714492961158,2.53673857005538,2.5107166229622,3.90375257549591,2.13082395419226
0.911911911911912,2.57243963962381,2.5672487903786,2.54330609424501,2.52436127866636,3.90636625480071,2.1382805056134
0.912912912912913,2.57252452347772,2.58676232799633,2.56146270636704,2.5562393913211,3.90858003746346,2.14612645566109
0.913913913913914,2.5749785412472,2.58909785221096,2.56362236955332,2.55637096886413,3.92135104122485,2.14815566016307
0.914914914914915,2.60078631634062,2.59006610016624,2.57059619957662,2.56255275398467,3.92247246841817,2.15370932023063
0.915915915915916,2.60632415348405,2.59115876522117,2.57337103945714,2.56267691897845,3.92647883660701,2.15408423477124
0.916916916916917,2.60764732231993,2.59234308205973,2.57694592338674,2.56593139687922,3.93117577864939,2.15814489640116
0.917917917917918,2.61250666241808,2.59666330157648,2.58270049261978,2.57015117461848,3.93209342703905,2.18441935369291
0.918918918918919,2.616684056399,2.60852943036953,2.59062883643218,2.57702849729573,3.93267091293528,2.18468511178298
0.91991991991992,2.63336656818579,2.61537246642049,2.60318289081825,2.57981589950126,3.93737991747214,2.18553831127585
0.920920920920921,2.64523950087735,2.61558293658434,2.61461302273059,2.58100665752791,3.93870012320609,2.19071559766992
0.921921921921922,2.64533137281693,2.62859173489894,2.62809806936922,2.58174999133162,3.95347044589858,2.19120880461843
0.922922922922923,2.65023634094096,2.6312152654415,2.63897903763559,2.59879807814941,3.96593615892639,2.19158982858712
0.923923923923924,2.65515064891734,2.63205026281717,2.64049414955729,2.61303598686255,3.96622192261854,2.19892716814805
0.924924924924925,2.66058122248626,2.64194942615816,2.64431624062469,2.61499853855725,3.96669238951414,2.20410825115962
0.925925925925926,2.66443751561959,2.64399284109639,2.65774577005632,2.61883294210629,3.96911768176326,2.21406380336237
0.926926926926927,2.66702607885195,2.65909274004749,2.66543473417959,2.62770562946921,3.98063317550407,2.21972900626507
0.927927927927928,2.66797369249689,2.67793965567344,2.68137274757029,2.63142244239405,3.98225250685981,2.22994462115143
0.928928928928929,2.67316594391286,2.68290309249655,2.70228112340514,2.63290796449214,3.9839411040045,2.24726507868004
0.92992992992993,2.67953839435876,2.69298566031507,2.70514790606744,2.64649435410272,3.98564998219378,2.28286227206847
0.930930930930931,2.69539975438185,2.70123847231869,2.70620717377185,2.64976578262342,3.98695135793964,2.28513816425603
0.931931931931932,2.69841394025072,2.70527780101391,2.72397797949168,2.65960651679348,3.98889683122173,2.29730025329682
0.932932932932933,2.71390678830604,2.72281924826098,2.73080510669982,2.66048795443863,3.99170471545252,2.31785918273029
0.933933933933934,2.72170556409103,2.72868023582936,2.73147069524621,2.66101616677164,4.01079266238883,2.32642929293507
0.934934934934935,2.72324920595614,2.75169096836175,2.73875060152612,2.67227459459233,4.02230814410823,2.33934433475342
0.935935935935936,2.72952369701068,2.78031899426288,2.74665255366025,2.68407938823639,4.02637374465758,2.36053748095351
0.936936936936937,2.73277189614469,2.78755672283458,2.74741559261087,2.68611969687459,4.04354866058876,2.37998916803002
0.937937937937938,2.7394537699546,2.79180002943457,2.75107660955827,2.6957880943434,4.05325746002637,2.39893573971057
0.938938938938939,2.77697996494507,2.79968866894277,2.76484934632981,2.70211546185464,4.05784425699732,2.41386831275939
0.93993993993994,2.78132819002419,2.80753639444112,2.78443442224102,2.71907311450939,4.05949733604268,2.42460712769245
0.940940940940941,2.78319437433334,2.81137584971773,2.80119073944946,2.72706202887264,4.0655807026514,2.43818916070161
0.941941941941942,2.79703760196719,2.83624876189605,2.81768039012768,2.73510429202662,4.06894391319064,2.4916086911661
0.942942942942943,2.8070699020406,2.84202056168232,2.84184605027643,2.77584542945206,4.07556089140977,2.50094896648882
0.943943943943944,2.82151830591699,2.8710818630732,2.84954596664423,2.79052622816944,4.08767012797054,2.54880067757949
0.944944944944945,2.82319262795077,2.87797692736801,2.85009122203823,2.79598470458145,4.08895728332196,2.55988171985221
0.945945945945946,2.83099933334444,2.88450374103078,2.85155248617647,2.81246616308473,4.11651637840609,2.56219551131487
0.946946946946947,2.8328281674031,2.88628106956093,2.85174553874365,2.81471004015963,4.1407931450545,2.61162908110247
0.947947947947948,2.87662944789124,2.89384780469585,2.87955010895054,2.82163798035647,4.1452378234053,2.61728411028519
0.948948948948949,2.91541916529844,2.91551419603116,2.88403417990099,2.83202215154439,4.14938860419468,2.62747933057752
0.94994994994995,2.91803282439025,2.92491083796976,2.91241547587577,2.83360224619735,4.17374917315285,2.63401795573243
0.950950950950951,2.95033353027897,2.98503660297317,2.91736598544675,2.84460050266595,4.18489748285722,2.65064598097953
0.951951951951952,2.95089994630493,3.01332280462629,2.91903186785258,2.88069456009672,4.18878449865837,2.65226900504998
0.952952952952953,2.95853805614868,3.02591458300453,2.92790932699635,2.88658893399782,4.19330268979193,2.65497266863074
0.953953953953954,3.00549954652868,3.03839156241269,2.93912773672692,2.895594036523,4.19527960493964,2.68362106844361
0.954954954954955,3.00771175630344,3.0387799945608,2.96913508972955,2.9416738437851,4.20982483788999,2.68743654982375
0.955955955955956,3.01235154138424,3.05813968094171,2.97159288173277,2.9908783318928,4.23116580736632,2.69042147371112
0.956956956956957,3.04673179163414,3.06388601994996,2.97884874764357,3.04809417339509,4.2392784988693,2.69054909514469
0.957957957957958,3.06648812212839,3.08472178111183,3.05608163054182,3.05637750164864,4.25774510887409,2.70252809876897
0.958958958958959,3.084966849099,3.08574158121458,3.07746209250108,3.07479373798261,4.27878960350651,2.75100764133577
0.95995995995996,3.10726920853387,3.09351532508124,3.10442500318203,3.08582300944066,4.28986540878368,2.80396932787656
0.960960960960961,3.1437502611816,3.09825412045171,3.10745614793857,3.09712436167337,4.29275047440972,2.81748070301843
0.961961961961962,3.14604309594804,3.15256571527952,3.15152941711141,3.10072989394888,4.31882886807935,2.90094850244182
0.962962962962963,3.18681721615859,3.1591667622491,3.16929902636217,3.13876667982052,4.3420392559464,2.92930903279013
0.963963963963964,3.25205421591044,3.17774367497046,3.1825692860574,3.15369446383848,4.34235232136425,2.94170805631244
0.964964964964965,3.33665078354263,3.19894277789866,3.1840313479197,3.18739373000388,4.3468477250656,2.98837369951821
0.965965965965966,3.37602795121119,3.21981447186454,3.19842154555091,3.22360451977347,4.39600536701223,3.0175637695359
0.966966966966967,3.40519169024372,3.26842227869596,3.23297586013959,3.25743373629002,4.43953591366048,3.05511169548218
0.967967967967968,3.4314041314691,3.30609875637313,3.25901119275687,3.4236222182849,4.48718454408166,3.10676134869701
0.968968968968969,3.45688049320571,3.38003964551095,3.35775004389919,3.43132034414945,4.49012510710119,3.14146357506387
0.96996996996997,3.47438924077268,3.39342560176087,3.40246926979131,3.43643883364061,4.51198921308892,3.15355702573676
0.970970970970971,3.49434742369368,3.62633344546905,3.54805702142141,3.44754691695408,4.53685329130476,3.26704831057223
0.971971971971972,3.49616816286948,3.6461641655631,3.59736463862102,3.62940741111963,4.62965525970649,3.27005942957838
0.972972972972973,3.51387307196059,3.6751867201193,3.61859232139454,3.68559604898441,4.65643379299736,3.35537140538075
0.973973973973974,3.82596596283883,3.74588830186413,3.83018802116345,3.69323851786325,4.78023121963556,3.42672296251742
0.974974974974975,3.88034740588525,3.86492724972266,3.89882536168571,3.71688423445643,4.79204881934955,3.49219395765881
0.975975975975976,3.90901171051357,4.04633930549357,3.92677823468841,3.77128804816233,4.86114871702931,3.57412653362667
0.976976976976977,4.03130649361218,4.1655532300788,4.00102314022961,3.84401185376943,4.88379880092308,3.59866492308634
0.977977977977978,4.04292914879315,4.19167919634499,4.11753281759963,3.97137397344576,4.90188396597819,3.68855538913542
0.978978978978979,4.11468205876926,4.20107238884036,4.21681048210935,4.13418853639305,4.90856731897418,3.75617147847837
0.97997997997998,4.12094034996774,4.20282176091752,4.22835212122535,4.21797132595345,5.03028617611806,3.7609262903842
0.980980980980981,4.20183620784942,4.232921992836,4.25691690434181,4.25342862776986,5.07234301103285,3.78751657175158
0.981981981981982,4.21501713521904,4.33218840588074,4.28597060682359,4.29873807764956,5.20822206188883,3.87253512048299
0.982982982982983,4.2173090255262,4.33331210914994,4.29721800881069,4.33876347115822,5.21458833993699,3.91275287254926
0.983983983983984,4.2843580498878,4.36089720015969,4.31310869534812,4.35530022681259,5.34332893551842,3.93694609512627
0.984984984984985,4.41498253583827,4.36991114706731,4.39370159566155,4.42047629727937,5.36993813976917,4.20145691270132
0.985985985985986,4.51437989941387,4.39893995396205,4.44047284170712,4.42869424273052,5.42120916006702,4.25502126971798
0.986986986986987,4.57481778195495,4.49052801646642,4.4438766759391,4.43610145585205,5.44037763576925,4.42112705865365
0.987987987987988,4.58120516913912,4.52771465245236,4.51207086684134,4.47424266702557,5.45621939095267,4.49539264616562
0.988988988988989,4.67985061635915,4.59531455347485,4.54790990589062,4.73542125196657,5.49234173707628,4.55537050956506
0.98998998998999,4.8446939757215,4.80065069031179,4.61322899554588,4.83204811768101,5.67369033258547,4.60586015131577
0.990990990990991,4.95459368735049,4.87485442464231,4.85322629925144,4.93918727579395,5.68662930355429,4.73271488065802
0.991991991991992,5.0291476599093,5.02322023174873,4.94644640274532,4.99662063056635,5.75046587624458,4.76349871092869
0.992992992992993,5.04248598689906,5.06593210124779,5.04888105576734,5.04031395524444,5.85063343610178,4.85698277718487
0.993993993993994,5.1196820550342,5.11916607116681,5.12563833783387,5.05466258733687,5.93983796535882,4.89408151054823
0.994994994994995,5.13962947844912,5.12011319043869,5.13397575079587,5.08707031700565,6.0062322143599,4.99919907480027
0.995995995995996,5.15975689223446,5.16471193338562,5.15701286869314,5.1282476463568,6.01249039086705,5.16284928665392
0.996996996996997,5.28381630149872,5.2154620715835,5.20450574248709,5.24923581095731,6.13863427371053,5.18380176401812
0.997997997997998,5.32850843781208,5.32370408634967,5.27727093575559,5.3828372679675,6.30371624630259,5.21405171515392
0.998998998998999,5.85518845157643,5.88666521545021,5.85321726111602,5.81041996467574,6.36781878047425,5.86930635561862
1,7.90181187545091,7.8227041787473,7.64452832866737,7.74324217210525,7.91665036676366,7.5024132064973


==> figures/resultsFinal/APCentricCDF2.csv <==
CDF,1,2,3,4,upper,lower
0,0.539875336415817,0.545923644184732,0.459753780783588,0.418895149194244,2.50815448986136,0.0062428257563177
0.001001001001001,0.672514076369612,0.587235963069161,0.47838523429583,0.430719475422175,2.62581931917912,0.0215993525900604
0.002002002002002,0.696026359430126,0.590059559985559,0.527904152213825,0.437039563506131,2.64203937836367,0.0342226429765471
0.003003003003003,0.723611309786338,0.631594208648604,0.545123852385175,0.545149064116971,2.67092459982988,0.0360413697468336
0.004004004004004,0.733076900833473,0.647427986458366,0.564713389726285,0.545456889715092,2.68311059508362,0.0434958752955177
0.005005005005005,0.739778169097112,0.693748652709529,0.580775760882312,0.563048691108026,2.68344113558269,0.0505171706776274
0.00600600600600601,0.757958339951955,0.697359101344465,0.583885595439009,0.565534074389521,2.68465012565705,0.0508210747499044
0.00700700700700701,0.761528755663308,0.699215780045397,0.607888084964358,0.569636238009159,2.68532948429335,0.0511083673955147
0.00800800800800801,0.761539098958258,0.702339451165195,0.616146066352013,0.570806922095623,2.69421321117881,0.0528405761777699
0.00900900900900901,0.764091665477667,0.715158729602532,0.628742305227344,0.573674068196104,2.70657596420951,0.0565803084201221
0.01001001001001,0.786701773409164,0.737323235958402,0.629396367159149,0.580988256494912,2.7146725007007,0.056637381062669
0.011011011011011,0.796014954679161,0.750858054650495,0.63733288911367,0.583672359277338,2.7236983192386,0.0571027725529829
0.012012012012012,0.821095935959444,0.752441490446505,0.653748455565791,0.585644459651263,2.72409632867363,0.0648715416650841
0.013013013013013,0.842248028516064,0.753915242337826,0.66049887209456,0.590661081301977,2.72859598917499,0.0657679580957948
0.014014014014014,0.844979992018993,0.761888735295544,0.668094421129298,0.598969994991405,2.73017647480472,0.0700003065033948
0.015015015015015,0.853142446987191,0.764881422376228,0.677684620629374,0.601799822233784,2.73823102451387,0.0733578962552673
0.016016016016016,0.878528686399471,0.769895913774693,0.679980366521077,0.603186787542502,2.74285660601832,0.0759070753084053
0.017017017017017,0.90241276190275,0.772110247797213,0.682730946100222,0.606984228754058,2.7517473387633,0.0760791552779376
0.018018018018018,0.904134067306312,0.779738688895214,0.686332460264424,0.618241455408036,2.75888461092679,0.0784521904153914
0.019019019019019,0.914406239974321,0.786098527742814,0.69307042680982,0.618894034068682,2.7608461617673,0.0819923689180548
0.02002002002002,0.915442659468292,0.803107693682707,0.694876291518881,0.61984308679434,2.76510404000884,0.0835181096857033
0.021021021021021,0.915612806415539,0.803664876211314,0.695434725653362,0.622886432058225,2.76601955750196,0.0865752006849034
0.022022022022022,0.915985253883568,0.820153911986474,0.696061688970865,0.631579150427011,2.76682304667594,0.0888215414764334
0.023023023023023,0.921092568037037,0.830389279214192,0.697563066223302,0.633450437499333,2.76773863476873,0.0893340591655915
0.024024024024024,0.934743360284489,0.831394578378087,0.703905540670971,0.634752765492264,2.77451527431161,0.0915703467299223
0.025025025025025,0.935045041715093,0.835054915367357,0.705144302189519,0.636348908570046,2.77482738005552,0.0927394220032538
0.026026026026026,0.937927733930819,0.838648270820762,0.707889156032247,0.642536357547687,2.78088436553293,0.0945092920890908
0.027027027027027,0.943099960167616,0.843120150356406,0.709101758676733,0.644565580990526,2.78145548467704,0.0975117112171324
0.028028028028028,0.950070200912,0.845061657006703,0.710594540388504,0.645965857150995,2.79188921736138,0.0979737415294466
0.029029029029029,0.958773720453394,0.84518308675025,0.716853880537086,0.646611623737437,2.79261313383921,0.098160330300696
0.03003003003003,0.959726186463692,0.845336756487148,0.721357026170088,0.653623852354115,2.79342683374009,0.0983463076447696
0.031031031031031,0.975111050177068,0.846305065364918,0.72286944946012,0.65423518070356,2.79348197493658,0.098863816780241
0.032032032032032,0.975704208009035,0.85404861208328,0.732990863938408,0.654393252312889,2.79388318155019,0.10386236600663
0.033033033033033,0.983434993646346,0.860704500692078,0.734560615787825,0.657567457239979,2.79406861761319,0.106979031890959
0.034034034034034,0.986400464834212,0.8623631003834,0.736826750562592,0.661120487006097,2.80359892178073,0.117403847086351
0.035035035035035,0.989079846018254,0.877815855573754,0.740471752132659,0.661935174837491,2.8282776918791,0.120105178960405
0.036036036036036,0.996024127296736,0.87828955273657,0.740931503230135,0.667095171794787,2.82992067746353,0.120392761453542
0.037037037037037,0.998460639933112,0.891648381784146,0.741819301038513,0.667479580027363,2.83195993147857,0.124070029224806
0.038038038038038,0.998924480900015,0.895479246794067,0.743916457648527,0.670167384510702,2.83277196023974,0.124257851519161
0.039039039039039,0.999514375968092,0.898565364738356,0.752943647421707,0.672146896917992,2.83433946217056,0.124660970998046
0.04004004004004,0.999686183813518,0.902484680674272,0.753812047650802,0.6739954919689,2.8359191021674,0.125092251367729
0.041041041041041,1.00247095527499,0.903254707437314,0.754508351245675,0.676605412302339,2.83892905200629,0.125622498628685
0.042042042042042,1.00883286867085,0.910493080165919,0.76062179322743,0.678605894188011,2.83918566773007,0.126415322975413
0.043043043043043,1.01042378015342,0.91071562659178,0.762591837614484,0.681491410469496,2.8408295759565,0.130452499457445
0.044044044044044,1.01378068959001,0.913926443483209,0.7628985879458,0.682608342744488,2.84459919281077,0.131411724852118
0.045045045045045,1.01853345258244,0.9155669104169,0.764028516348004,0.682707527267881,2.84692260789777,0.136170328644186
0.046046046046046,1.02382968101178,0.915832601881911,0.764273419061668,0.683063386869812,2.84774306830673,0.137925751067228
0.047047047047047,1.02593039432611,0.916043656238396,0.765200613450818,0.68349537919358,2.84907982220859,0.13882331272429
0.048048048048048,1.02721949300116,0.916284122197569,0.765216536213519,0.685995429677354,2.86145727487241,0.138867968142247
0.049049049049049,1.02739750768965,0.916337564140377,0.768789272673825,0.686946214112601,2.86273359625439,0.139277918800314
0.0500500500500501,1.02936487126777,0.9172738828921,0.769207540260573,0.689133612500357,2.86612354128934,0.139413160404245
0.0510510510510511,1.03687661618984,0.918535888562434,0.77104011544967,0.692044258148527,2.86653979748543,0.139981944746585
0.0520520520520521,1.0387073963423,0.922194899979091,0.773726304411085,0.693140892545883,2.87380411711409,0.140537524432189
0.0530530530530531,1.04768267028761,0.927646112334394,0.778267786546053,0.695812914039268,2.87442204763862,0.142668279301676
0.0540540540540541,1.05113395024212,0.931042711337227,0.780066214856062,0.696170703843754,2.87469158231165,0.143167019876899
0.0550550550550551,1.05545196378436,0.932859458520549,0.781617943298608,0.697450880240148,2.8783632298248,0.144539930466595
0.0560560560560561,1.05546507325337,0.934240827169702,0.783007841330556,0.705567040647749,2.88124700767885,0.14530580359505
0.0570570570570571,1.05597757430023,0.935114917705032,0.788766079019754,0.709482205896507,2.8843674379025,0.14545917888941
0.0580580580580581,1.0561228068631,0.938454894255504,0.791653745315242,0.709875180233102,2.88622643864116,0.146656459675129
0.0590590590590591,1.05729853750411,0.942995166815069,0.796843305127962,0.714630599869856,2.88639888207994,0.14826016527038
0.0600600600600601,1.06176351815154,0.953750811727261,0.797112777959709,0.716024660385051,2.89606660459749,0.151368978788725
0.0610610610610611,1.06612461611764,0.954071295478914,0.801073829349574,0.71604751391946,2.89657265234439,0.152050675131605
0.0620620620620621,1.06713471103284,0.956600047110383,0.801676233025034,0.71695552346056,2.89659758563872,0.152989428674171
0.0630630630630631,1.06893235555153,0.961558661767313,0.801790691991775,0.719548253659194,2.89735457508761,0.153032977677468
0.0640640640640641,1.07831743575008,0.966697277408957,0.803452051229863,0.719922906087192,2.89796395064929,0.153084787256499
0.0650650650650651,1.07848429959602,0.974414420248873,0.803805049636777,0.721466173270723,2.90180851809376,0.15369256846452
0.0660660660660661,1.07999770727457,0.977606475557089,0.805593041484938,0.723619235828552,2.90254687688152,0.155635944594807
0.0670670670670671,1.08148765510236,0.978893626366056,0.806553818128404,0.72503770099341,2.90505645367883,0.156756564763051
0.0680680680680681,1.08173833118659,0.979702994891488,0.806716098063672,0.728986475072415,2.90570647650645,0.157106866103263
0.0690690690690691,1.08548308835038,0.980581781111351,0.811146124050233,0.729014509334464,2.9076257826815,0.157200558443192
0.0700700700700701,1.09022978495777,0.981025750001057,0.814758047839159,0.729352291313826,2.90789188889876,0.157482065672514
0.0710710710710711,1.0961300944137,0.984104799841601,0.818484793447895,0.730533821384237,2.91046839434122,0.159583620584527
0.0720720720720721,1.09662583125803,0.984128969530947,0.819510660947049,0.732152989579982,2.91212006240843,0.166166347449134
0.0730730730730731,1.0970595697622,0.9841637906483,0.821366715617395,0.733603056315478,2.91276674651167,0.167522924765063
0.0740740740740741,1.09751815738487,0.984427138491846,0.82174823916583,0.733692819114893,2.91482704920114,0.170308734080204
0.0750750750750751,1.09828135181269,0.98900080383244,0.821997473837712,0.736819786703809,2.91492184098979,0.174867681558961
0.0760760760760761,1.10085510834958,0.990459173353794,0.822548367272961,0.73948610960513,2.91550338794151,0.176231161207732
0.0770770770770771,1.10486228905536,0.999684315716874,0.826086589122723,0.741195221558309,2.92133982541899,0.17835526281599
0.0780780780780781,1.10881817744768,1.00047470676859,0.827044228336669,0.74144496870511,2.92306020437744,0.179415171015851
0.0790790790790791,1.11156349300786,1.00227100998763,0.829988958318272,0.74292694534237,2.92482169136715,0.1805944222481
0.0800800800800801,1.11281773258907,1.01368877915649,0.830433637585471,0.745899297748625,2.92772194544533,0.180876702821619
0.0810810810810811,1.11340541649235,1.01650350949867,0.830501696150396,0.746158891735361,2.92975863205427,0.181161378802909
0.0820820820820821,1.11345379189367,1.01673271991822,0.83151240475638,0.746648631390599,2.92978369121558,0.183091711010535
0.0830830830830831,1.11678824377455,1.0206199270082,0.833737292932672,0.748882088572018,2.93128921079299,0.183784055796942
0.0840840840840841,1.11785599498774,1.02366242222214,0.834626285476918,0.74905860494367,2.93160686197607,0.187982092792752
0.0850850850850851,1.11829017405103,1.02542294130497,0.834948082436503,0.750097018017192,2.93207667438671,0.190268988269714
0.0860860860860861,1.12227209114786,1.02887351271199,0.836282902385942,0.751016364688379,2.93497009272848,0.190331292804091
0.0870870870870871,1.12926257781231,1.03174417757938,0.836337635285486,0.752761750545922,2.93553957201836,0.190942438946094
0.0880880880880881,1.12938643294588,1.03361261258292,0.837386635628566,0.753714628228682,2.93611665786448,0.191477069519663
0.0890890890890891,1.1321926293989,1.0346913336594,0.839894804057796,0.754164516371386,2.93767623345558,0.192035681691821
0.0900900900900901,1.13559405285383,1.03587498682377,0.841876049819358,0.754570312847148,2.93840149706282,0.193019592335519
0.0910910910910911,1.13746127673683,1.03753362998891,0.842157193110627,0.756018321455057,2.94123881647322,0.19370015490182
0.0920920920920921,1.14006753288952,1.03837763479037,0.842653143412448,0.757729500984223,2.94189231814653,0.194618624776453
0.0930930930930931,1.14389388549062,1.03844134253697,0.845071701839546,0.75942022102099,2.94192762909109,0.195330053544033
0.0940940940940941,1.15075518410659,1.03935921595414,0.845751743935738,0.759505484936727,2.94323600787346,0.196619610805581
0.0950950950950951,1.15597812234916,1.03949656445035,0.846378417664548,0.760951066581162,2.94619574417727,0.197282950699375
0.0960960960960961,1.16156945247285,1.03975939082584,0.846823008610607,0.76215546374043,2.94657706404514,0.197296353642615
0.0970970970970971,1.16449895578305,1.04196151892879,0.850065712683526,0.762927844823769,2.94779229708384,0.197903553245018
0.0980980980980981,1.16537143967485,1.04773717948487,0.853505023222941,0.76311287460019,2.94884911254275,0.19870571882211
0.0990990990990991,1.16612869953098,1.04826968673028,0.854197980287647,0.767471491865599,2.95109757967906,0.200770516020929
0.1001001001001,1.16635600456086,1.05000535195376,0.854644688650849,0.768515866892031,2.95115954253269,0.204008998267989
0.101101101101101,1.16782281914884,1.05272821299371,0.85651719508087,0.775740012778827,2.9532070131569,0.205816902437613
0.102102102102102,1.16817692472473,1.05398039461829,0.856692856515653,0.776248979253938,2.95380829541494,0.208033982105861
0.103103103103103,1.16820046288227,1.05425217343836,0.857945501676954,0.777074988465029,2.95416097772879,0.209446112598951
0.104104104104104,1.16856283362785,1.05700838913942,0.8600644166045,0.778541007452726,2.9543374850173,0.210052965864454
0.105105105105105,1.17031787430562,1.06319515525279,0.863937653276366,0.780365291904656,2.95499026178252,0.210397749458628
0.106106106106106,1.17506191034153,1.0633401706969,0.864636358257315,0.78160990555563,2.95547245998245,0.21117548119131
0.107107107107107,1.17995949711761,1.06501970882805,0.864804638553456,0.78639119381769,2.95653432316842,0.212043119348254
0.108108108108108,1.18126838342498,1.06890199381883,0.866560550613913,0.788806838768182,2.95675535864963,0.212164015848491
0.109109109109109,1.18304146945904,1.07130895973788,0.868376156760015,0.789114680451831,2.95780980449781,0.215707163280054
0.11011011011011,1.18377396686602,1.07206075830148,0.868478571147369,0.789327344376318,2.95891709179229,0.21615286814953
0.111111111111111,1.18997452598588,1.07576651516819,0.873476162952652,0.789966931020117,2.96012847542443,0.216348203834392
0.112112112112112,1.19036399018593,1.07968570597992,0.877845680030163,0.793053600499255,2.9612522271335,0.218088489708524
0.113113113113113,1.19041562857761,1.08363522286806,0.877891436369494,0.798720709522117,2.96272491053354,0.219787354432944
0.114114114114114,1.19071839904597,1.08523442594096,0.881776115668637,0.798787085870894,2.96310194210484,0.221489104877586
0.115115115115115,1.19078848991038,1.08544831913427,0.882107668897679,0.799582137273684,2.96484647187208,0.222882156076945
0.116116116116116,1.19262682379577,1.08575643318355,0.882148627405693,0.80480647385577,2.96583870491627,0.223293913159856
0.117117117117117,1.1932659028116,1.08880595924998,0.885111450085957,0.806369378061853,2.96647388094761,0.223742389553378
0.118118118118118,1.1954213514244,1.08996014758069,0.888009102772831,0.810171105757624,2.96689382099925,0.224218236054482
0.119119119119119,1.19683905556168,1.09068459052778,0.888407713413421,0.816677761040215,2.96712567214908,0.224980389575837
0.12012012012012,1.19759224231144,1.09262948221659,0.890480714589134,0.816801492171272,2.97016544292418,0.225016579634116
0.121121121121121,1.20034270830548,1.09301246213631,0.891273169616491,0.817342598594472,2.97152115859758,0.227464742114387
0.122122122122122,1.20211703956404,1.09381555570751,0.891346249174502,0.817604057344614,2.97368477095745,0.227697913463363
0.123123123123123,1.20320649568516,1.09717331314415,0.893601554027232,0.818186747592247,2.97420784647094,0.229977424224431
0.124124124124124,1.20678187138985,1.09779656161847,0.8936749638571,0.820481676956302,2.97422946841385,0.230047510794641
0.125125125125125,1.20752666578968,1.09881371715033,0.895960835833634,0.822303430388677,2.97607492610553,0.230567139018462
0.126126126126126,1.20794516750183,1.0991114996282,0.896473536534892,0.822387699233399,2.9770528035,0.231076312923463
0.127127127127127,1.20807706376672,1.10059114691734,0.899354698093502,0.825422591832884,2.97723122849482,0.232593997103547
0.128128128128128,1.20851003746144,1.10234584853288,0.900634042597426,0.826018848160783,2.97734296716612,0.233174278810149
0.129129129129129,1.20992080508087,1.10323190074533,0.900790815824626,0.826964563693163,2.9785365985373,0.235684257687461
0.13013013013013,1.21070841665,1.10418963959385,0.901397421836722,0.827201110153913,2.97862115125726,0.236778588572454
0.131131131131131,1.21123921354117,1.1044874289162,0.90142795431471,0.827421036225854,2.98042720788715,0.237315461917846
0.132132132132132,1.21155877434721,1.10743204948399,0.901546992856605,0.827654628922521,2.98120149460365,0.241073936824233
0.133133133133133,1.21310761992534,1.1075841232083,0.903027412013183,0.831184428435392,2.9812874835791,0.241590122080166
0.134134134134134,1.21366587041827,1.1081284315933,0.903094491484236,0.831424386860728,2.98134183808317,0.243484350158102
0.135135135135135,1.21504225379188,1.10852912018618,0.904357327663178,0.831900884306025,2.98155530929235,0.244612954082504
0.136136136136136,1.21532800912813,1.11151289934124,0.905234179118596,0.832163797968745,2.982212461223,0.24476915932833
0.137137137137137,1.21713942162277,1.11243865335655,0.906826360268735,0.835351592920824,2.9837156568609,0.246684288123774
0.138138138138138,1.2240997560428,1.11360072318895,0.908190415406022,0.835738502659335,2.98521958399602,0.248812531203763
0.139139139139139,1.22746093763397,1.11760371143494,0.909137309210281,0.835743794959637,2.98747253747064,0.249891654286559
0.14014014014014,1.22751169797458,1.11898815426653,0.911571111612355,0.835931888704419,2.98817420039427,0.252899351120886
0.141141141141141,1.23104493414976,1.12056361268118,0.91200807973223,0.836208792862399,2.98914950125422,0.255426559749314
0.142142142142142,1.23176776327344,1.1230607659788,0.91379387491845,0.83640500602335,2.98959529800967,0.255716664524113
0.143143143143143,1.23342054585804,1.12568594314811,0.914204261895467,0.837409412798334,2.98982170231612,0.256312052679106
0.144144144144144,1.23429794287653,1.12644576297519,0.916090005211669,0.838555818003577,2.99501793907559,0.257788030298421
0.145145145145145,1.23571839792528,1.1273962392025,0.918832385918176,0.839550801180334,2.99512699197331,0.262586023823211
0.146146146146146,1.23749400364138,1.12781630163354,0.920746770786581,0.839788483216928,2.99538828643161,0.263402536421637
0.147147147147147,1.24020142467735,1.12782109424568,0.924139234876602,0.841332209271689,2.99649331818127,0.267967308802892
0.148148148148148,1.24063225849681,1.12982907405011,0.924316334852776,0.84459448194939,2.99717548854608,0.270454752443372
0.149149149149149,1.24380110420723,1.13111938397301,0.924813741986788,0.845468521769482,2.9981494739254,0.270476382014887
0.15015015015015,1.24502508466553,1.13351215752083,0.929725960685214,0.845975939894612,2.99960903809186,0.270647739284753
0.151151151151151,1.24697005244537,1.13558822838229,0.931123442134024,0.847726083105309,2.9998688522041,0.271119600465485
0.152152152152152,1.25288218041931,1.13644952828191,0.934806549919167,0.848115963794196,3.0000879458187,0.271551644061053
0.153153153153153,1.25396578184269,1.14017551778541,0.935324201605155,0.849278247244297,3.00137351535969,0.27234436082521
0.154154154154154,1.25582601990687,1.14076478552075,0.936134351305328,0.849296254937549,3.00169009763007,0.273123019177824
0.155155155155155,1.25748034245531,1.14214700839018,0.938583746291385,0.849421835174565,3.00475387662202,0.273284636075951
0.156156156156156,1.25863178878711,1.14300414910104,0.939559756968858,0.85070866531017,3.0053584498496,0.27396379198487
0.157157157157157,1.25955543857975,1.14732070522652,0.943615238235128,0.852310247675743,3.0064746220795,0.27558852512823
0.158158158158158,1.26095637901995,1.14874878910486,0.944368767081886,0.857937841516736,3.00875868270338,0.277270592070565
0.159159159159159,1.26182533454593,1.14914653531195,0.944587860043456,0.858285440346586,3.00901296248661,0.278713461751395
0.16016016016016,1.2624153834234,1.14998498917539,0.946564991654929,0.859450504227469,3.00926559947374,0.2789166588333
0.161161161161161,1.2643167867693,1.1558167568133,0.946894237088388,0.861380885251479,3.00931905147601,0.279944390148463
0.162162162162162,1.26964249303935,1.15619602548789,0.947947434931443,0.8619437897039,3.01128238140973,0.284719249543362
0.163163163163163,1.27148327049056,1.15656032569229,0.948791554397325,0.861978673133636,3.01251671563574,0.286990660671949
0.164164164164164,1.27186840749238,1.16121636419474,0.950391799469562,0.862147009607074,3.01344262752919,0.287179830992026
0.165165165165165,1.2750734789589,1.16214498698648,0.950463968075587,0.862401282237319,3.01357483679382,0.288684649031655
0.166166166166166,1.2758951903629,1.16331612953644,0.950786495526875,0.863533134488312,3.01464927273503,0.288758828010168
0.167167167167167,1.27724974379711,1.16365012292006,0.951044457743073,0.86376486679068,3.01465098005471,0.289232537504914
0.168168168168168,1.28127606705102,1.16545679089634,0.951980506525028,0.865989641874218,3.01510399159942,0.2893713195634
0.169169169169169,1.28252488824358,1.17109456770195,0.952038793600726,0.868815145679723,3.01535667433618,0.289708496963221
0.17017017017017,1.28708674000669,1.1717994120274,0.952099780784917,0.869026446624742,3.01603638895579,0.290055013754993
0.171171171171171,1.28792714416313,1.17331418312182,0.95238783128802,0.870276638863159,3.01686900218829,0.290218087937722
0.172172172172172,1.28974566397758,1.17495282660455,0.952972208550702,0.87037597314944,3.01807216687789,0.292409480756464
0.173173173173173,1.29173910327316,1.17813954330248,0.95326585690922,0.872451006725443,3.01822164306612,0.293177627885894
0.174174174174174,1.29229336429455,1.17849578058899,0.954021431387482,0.875551480973924,3.01831266427847,0.29323230707217
0.175175175175175,1.29253043556707,1.17895876788314,0.956643424958313,0.8778618327776,3.01880817993726,0.293445579891667
0.176176176176176,1.29432589906648,1.17940454583949,0.956867662227185,0.878196395375446,3.01949269691024,0.297529896721479
0.177177177177177,1.29635455610198,1.17952612794006,0.957863078779725,0.878780591710007,3.02064465872227,0.298788712372261
0.178178178178178,1.29656362245171,1.17964654406288,0.959657987344933,0.879037858959695,3.021343257106,0.303644649855132
0.179179179179179,1.29715419576044,1.18180163131916,0.959674310743187,0.879489553423463,3.02427277739526,0.304690763208289
0.18018018018018,1.29779307683559,1.18226827550318,0.961584587562017,0.880731233013455,3.02595753943986,0.304762942055237
0.181181181181181,1.29950587918431,1.18366851690145,0.963287079542552,0.8817467766663,3.02637860828513,0.304796525335819
0.182182182182182,1.30172482735418,1.18392536121194,0.963520590888492,0.883549122885221,3.02774006778326,0.304920201727787
0.183183183183183,1.30464826339868,1.18516477086986,0.963863553373862,0.886417385075089,3.02845296604246,0.30552981804836
0.184184184184184,1.30560893200547,1.18627661568779,0.968388227766527,0.886495646345316,3.02884261520291,0.307698749690472
0.185185185185185,1.30871054922236,1.1874354240342,0.969368262641548,0.887064418685267,3.02977635570769,0.308308744365265
0.186186186186186,1.30918177346704,1.18883022912965,0.969607306881994,0.887094638424464,3.03074844389353,0.309030567862287
0.187187187187187,1.31022331959338,1.19131628283188,0.971961718588186,0.890214409561078,3.03243717348653,0.31008562953431
0.188188188188188,1.31379212501953,1.19336778200391,0.974159831006263,0.890421602872888,3.03261441030231,0.310343961882909
0.189189189189189,1.31386601258996,1.19361276626104,0.97484198397941,0.890477056166686,3.03328186514892,0.311479050729943
0.19019019019019,1.31752037958641,1.19405038624384,0.975668911352334,0.892752886055559,3.03530391210653,0.311597851864916
0.191191191191191,1.31793672192868,1.19430167678387,0.978055723062825,0.89401490867138,3.03610360283493,0.312340594243972
0.192192192192192,1.31884552100046,1.19475557089547,0.979530103714214,0.895104593182507,3.0366790084356,0.312770044470372
0.193193193193193,1.32173940841589,1.1960787025497,0.981622821438861,0.89571461035692,3.03815922871193,0.312833414435019
0.194194194194194,1.32245424163251,1.19728972049132,0.983879684519142,0.897136881750699,3.03828047373347,0.312833898953916
0.195195195195195,1.32417625151984,1.20009269164871,0.983984378804008,0.89778263976541,3.03983485535246,0.313689775319569
0.196196196196196,1.32420188770172,1.20048954466157,0.984409598120055,0.898103136841669,3.04057951722489,0.315975683938209
0.197197197197197,1.32472248306119,1.20459209634306,0.984534902475462,0.898987782497733,3.04104268221785,0.317671169740086
0.198198198198198,1.32579425276615,1.20731457699068,0.985158181038458,0.899114920944713,3.04104490958777,0.318032104013351
0.199199199199199,1.32580534875181,1.2097111112479,0.98727832283905,0.899560755030146,3.04169927021201,0.319552238956399
0.2002002002002,1.32839392009932,1.20976835028633,0.988666599621415,0.899899422052716,3.04208854809024,0.320843490428586
0.201201201201201,1.33135457209026,1.21064484308815,0.989790961689332,0.900095025966714,3.04314872758788,0.322977613327865
0.202202202202202,1.33298764712924,1.21121689845452,0.99088761390184,0.901844884672149,3.04330074445101,0.32436926595865
0.203203203203203,1.33379577089428,1.21153912997335,0.992810293477378,0.902382612584634,3.0445378405725,0.324705888669437
0.204204204204204,1.33465129917831,1.21499631410335,0.992969994784656,0.90252594579626,3.04614372690906,0.326033632670223
0.205205205205205,1.33585287252371,1.21669438864408,0.994767997804217,0.905362610647549,3.04673172455911,0.327877118290512
0.206206206206206,1.33683565876807,1.21716155429545,0.994839468604404,0.906183938931202,3.04674748209375,0.328884335776921
0.207207207207207,1.33803238238422,1.21863887975011,0.995060069873954,0.906228079841758,3.0470828799266,0.329708142409371
0.208208208208208,1.33943515832081,1.22343556028557,0.995197508741344,0.90798782514182,3.04722908857498,0.330725437409849
0.209209209209209,1.34121517857209,1.22523945644101,0.998632144794422,0.908459145075778,3.04755815834416,0.33130892066047
0.21021021021021,1.34297952967586,1.23095765692113,0.998801031369442,0.91092203675897,3.04762012602603,0.33136790057101
0.211211211211211,1.34309363110587,1.2311787513464,0.999581454327279,0.911045692256291,3.04832038728294,0.332062477168616
0.212212212212212,1.34347616523406,1.23185893698983,0.999779031189118,0.911284894063861,3.04883465461478,0.332512172779357
0.213213213213213,1.34518174147059,1.23198554339124,1.00156871238825,0.911288177355501,3.0488680378318,0.333183164699773
0.214214214214214,1.34531572556368,1.23202867757753,1.00325105891044,0.911332074469011,3.04903551760704,0.335670820924069
0.215215215215215,1.34551582906221,1.23334289920551,1.00562173808207,0.91252806616948,3.04957157844156,0.335885572370999
0.216216216216216,1.34732701853327,1.2338390211842,1.00835666956157,0.915094076234903,3.0504839278835,0.335887178593857
0.217217217217217,1.34796454413303,1.23413756448008,1.00961009369784,0.915934670006756,3.05183614478634,0.336341127908603
0.218218218218218,1.34819033901732,1.23563818771306,1.0103685681542,0.916221712715023,3.05227744499523,0.337295199638314
0.219219219219219,1.34842695806624,1.23696089853552,1.01113085701524,0.916286393674795,3.0529952030015,0.338616522112029
0.22022022022022,1.34946739772745,1.24192973529292,1.01168460702916,0.916566811501299,3.05368022380747,0.339535852256681
0.221221221221221,1.34962721397567,1.24293922489506,1.01278084937158,0.916857469935309,3.05383124383985,0.340736147161975
0.222222222222222,1.34994560323902,1.24298906715329,1.01348851115442,0.917458714136146,3.05415854751959,0.342293763664693
0.223223223223223,1.35049460530305,1.24680371291817,1.01351213532621,0.917716657611245,3.05449507576511,0.343785650116269
0.224224224224224,1.35405699898768,1.24814443317364,1.01430703413322,0.917846306720413,3.05642898462326,0.34548424392488
0.225225225225225,1.35542778104926,1.24921588512806,1.01455113550978,0.91850856136229,3.05657425672448,0.345830208167616
0.226226226226226,1.35558135987074,1.24923468388416,1.01507757412289,0.918615342307998,3.05845766584707,0.346707181465745
0.227227227227227,1.35770430550156,1.2502314611348,1.01731891251405,0.918708609820517,3.05917264048175,0.34874618972957
0.228228228228228,1.36326248724175,1.25284755093739,1.01811096995753,0.919289392078009,3.05917551731671,0.351089942190022
0.229229229229229,1.36552872494686,1.25409457291366,1.01965397440571,0.922502369483693,3.05940307708455,0.354549503674608
0.23023023023023,1.36785607593273,1.25497017357397,1.01968370347606,0.923809538141613,3.05981359681231,0.355223102441663
0.231231231231231,1.36852111430119,1.25497677078768,1.01997916553232,0.92502440805282,3.05990030416308,0.355634505672566
0.232232232232232,1.36895696122163,1.25524279360441,1.02054543575126,0.925867778387982,3.06025383707516,0.356362315570427
0.233233233233233,1.37039508345725,1.25927464611899,1.02068739292818,0.926248334948298,3.06139270597116,0.357116490166233
0.234234234234234,1.37044052678075,1.26002103440802,1.02140548417052,0.927576568274111,3.06317176505212,0.357187707858966
0.235235235235235,1.37656849259331,1.26250351551226,1.0216482717791,0.933269775022791,3.06343553957294,0.357838220713326
0.236236236236236,1.3783316723239,1.26455729632831,1.02341860952744,0.933346816393349,3.06421475418828,0.358352607791101
0.237237237237237,1.37841009761928,1.26585196152898,1.02377356746673,0.934158477288531,3.06464322675893,0.358832359246027
0.238238238238238,1.37871903108425,1.26782311989055,1.02407193087865,0.934389875025593,3.06497803272073,0.362182698278099
0.239239239239239,1.37930830179657,1.26799690196222,1.02523893523827,0.93532972933847,3.06761570807446,0.362661058766286
0.24024024024024,1.37989374193373,1.26808575140097,1.02593701913309,0.935757952281509,3.06905988550386,0.363505545539279
0.241241241241241,1.38180337968366,1.26979204024841,1.02772987214938,0.936698997084576,3.06966612194938,0.364300363637794
0.242242242242242,1.38364313423886,1.26986267909196,1.02842933759383,0.937303402231729,3.07011309842523,0.364402601062358
0.243243243243243,1.38422562396623,1.26993802939558,1.02953123327607,0.938780484523723,3.07090946820434,0.364552686985564
0.244244244244244,1.38665939020073,1.2704906717477,1.03165611213171,0.939006602178311,3.07138260152919,0.366996385366902
0.245245245245245,1.38764955532412,1.27121142529821,1.03230487820104,0.939116098961808,3.07146222604655,0.36762781919726
0.246246246246246,1.39107313709708,1.27596247733696,1.03257506082496,0.939352056816974,3.07150590465356,0.369321227300127
0.247247247247247,1.39860062076704,1.27642349371669,1.03290627191928,0.940949048620061,3.07185824868465,0.374978795692941
0.248248248248248,1.39900434433857,1.27724253093082,1.03551266760789,0.941433975707884,3.07207803807846,0.376709967062551
0.249249249249249,1.39995446047629,1.27823852759028,1.03609121032267,0.941812662033198,3.07245496773467,0.37672206875427
0.25025025025025,1.40114057870965,1.27839678063843,1.03795499405278,0.941885789160599,3.0734740108842,0.37735802149645
0.251251251251251,1.40159826877048,1.27865603228816,1.04186370370731,0.944249160432588,3.07373141214588,0.377410214556484
0.252252252252252,1.40319879645554,1.28111725281821,1.04386644343275,0.944633787513995,3.07402362830205,0.37763588376586
0.253253253253253,1.40484718924833,1.28132284150975,1.04390254469663,0.946365145375494,3.07536613996005,0.382585685332475
0.254254254254254,1.40738896309141,1.28265584135662,1.04437233203951,0.946890609658625,3.07596800347739,0.382638215313624
0.255255255255255,1.40806209623842,1.28298286812216,1.04662872227346,0.947408112917043,3.07704252027989,0.382640084029406
0.256256256256256,1.40809902400051,1.28313125009406,1.04725991307055,0.947866696109641,3.07730313429885,0.383783397092521
0.257257257257257,1.40811988251103,1.28502792702875,1.04869909555174,0.950983184877932,3.08057147085754,0.384616130739523
0.258258258258258,1.40938781429604,1.28665976542818,1.0490941492214,0.95099470451926,3.08062535317676,0.385075994565232
0.259259259259259,1.4144014166299,1.28687079775103,1.04998088002006,0.953459160667649,3.0825414091746,0.387048794675791
0.26026026026026,1.41627983490413,1.28801352647255,1.05052423495013,0.953467338486087,3.08351861044675,0.387722364310968
0.261261261261261,1.41653069966773,1.28928401731121,1.05223720736061,0.953946583190506,3.08399125484269,0.38776870739713
0.262262262262262,1.41729020262541,1.28934085930197,1.05252516091893,0.954757081428454,3.08468552595243,0.388409984401289
0.263263263263263,1.41751379360325,1.28969653996087,1.05278455555663,0.955132878008531,3.08475438467063,0.389276951171314
0.264264264264264,1.41807445140224,1.28981510718771,1.05359393435395,0.956010646063414,3.0854468818022,0.389992280736217
0.265265265265265,1.41872053561267,1.29239231058271,1.05399483139357,0.956220845251981,3.08618494091838,0.393612548876825
0.266266266266266,1.41925369828246,1.29387537343759,1.05399976745997,0.959209942496703,3.08745180566994,0.393649677844604
0.267267267267267,1.42158404983767,1.29531976843593,1.05498074543697,0.95998790304845,3.08941309635705,0.394402356745401
0.268268268268268,1.42192226637113,1.29598096209463,1.05553319800616,0.961609357889001,3.09064555516987,0.395841638619335
0.269269269269269,1.42446449708897,1.29654166932501,1.05606380598812,0.961697108589827,3.09089433061766,0.396515821664473
0.27027027027027,1.42472319002852,1.29674750135007,1.05661045337953,0.961707053392339,3.09093547745567,0.398150700133909
0.271271271271271,1.4255703599105,1.29886277208528,1.05701679317462,0.961817628648018,3.09109797363912,0.399587616980386
0.272272272272272,1.42612451316024,1.30087964894609,1.05772286717358,0.962349164097789,3.09150388342147,0.399955101882783
0.273273273273273,1.42718346734826,1.30134744938859,1.0596022989434,0.963161936586529,3.09209915691089,0.401090168209399
0.274274274274274,1.42884175938672,1.30148257586591,1.0608238300811,0.965541054674677,3.09387046660373,0.401846395111175
0.275275275275275,1.42890805161665,1.30163498071487,1.06160510245396,0.96570564079163,3.09421870394304,0.402137605326944
0.276276276276276,1.42919504725863,1.30235758466554,1.0633658965908,0.966831710105506,3.09456689809006,0.405764626608184
0.277277277277277,1.43332075990292,1.3028472014452,1.06354264044311,0.968511638827064,3.0957430816763,0.406311628092602
0.278278278278278,1.43333655627558,1.30320230364463,1.06549015125042,0.969086007291778,3.09715320052537,0.407238769363543
0.279279279279279,1.43354337155359,1.30399475876106,1.06569699865247,0.969324385399041,3.09746757287186,0.407251130443323
0.28028028028028,1.43890572351093,1.30481777851136,1.06635593043478,0.969486287005259,3.09748711739875,0.408390620524985
0.281281281281281,1.43905176059061,1.30524185440544,1.06798382922108,0.969944025831388,3.09961845972881,0.409710346220017
0.282282282282282,1.44222502336416,1.30682031677826,1.06847358285429,0.970846468908062,3.10004820729005,0.411853594940845
0.283283283283283,1.44425031313552,1.3070616089246,1.06961373432379,0.971090182655474,3.10153284444593,0.41188972715765
0.284284284284284,1.44472778518214,1.3079810422058,1.06963495222925,0.971385695722452,3.10274991841948,0.412233444320787
0.285285285285285,1.44533343890239,1.30969086339929,1.0705209519578,0.972000250482995,3.10296903668454,0.412639049189055
0.286286286286286,1.44594753442771,1.31204700637769,1.07156061156766,0.972609742751122,3.1046386862226,0.412767644993173
0.287287287287287,1.44666896652545,1.31226188393779,1.07157759036696,0.972875437984303,3.10474476549886,0.412883840524361
0.288288288288288,1.44785484600349,1.31281635357713,1.07241044103635,0.975029977125015,3.1050377473699,0.413194260897907
0.289289289289289,1.45303150969554,1.31285916585459,1.07512002028576,0.976195484821782,3.10877515467169,0.414229596248402
0.29029029029029,1.45411220115955,1.31378923404224,1.07771967891246,0.976596129312003,3.10934067295562,0.414524337980591
0.291291291291291,1.45463845555394,1.31469852337138,1.07797664558718,0.977901246562383,3.10965879551807,0.416164852325752
0.292292292292292,1.45561240634934,1.31568928882562,1.07847861809499,0.979669390303429,3.11039971354742,0.41921915934618
0.293293293293293,1.45698296199538,1.31689267154146,1.07860270323355,0.980149290686884,3.11050508685244,0.41968712255066
0.294294294294294,1.45830509745232,1.31716387478047,1.08051262503437,0.98023682815964,3.11296081367363,0.419939582886337
0.295295295295295,1.45866844972685,1.31774056084511,1.08744270076734,0.980338086617299,3.11339949108353,0.420375777549376
0.296296296296296,1.46094992564928,1.31859131849806,1.08844461881742,0.980593754733363,3.11347230674916,0.42214551612204
0.297297297297297,1.463255367814,1.320376080654,1.0898024102766,0.980707137800681,3.11423174439532,0.423201164639668
0.298298298298298,1.4640354951653,1.32374244984889,1.0908579740763,0.981429784939064,3.11442078102261,0.425793178630928
0.299299299299299,1.46487365022196,1.3238840081337,1.09164011751929,0.981909011648026,3.11457940074729,0.425894360089909
0.3003003003003,1.46502793680618,1.32409326706188,1.0956234811087,0.983019838187588,3.11487864520409,0.427066997129534
0.301301301301301,1.46589086592726,1.32470123071671,1.09578695070198,0.984974431911344,3.11491709308967,0.427580234833561
0.302302302302302,1.46733533132945,1.32500431171776,1.09746563791262,0.985144314213383,3.11586397778562,0.428418293749777
0.303303303303303,1.46924315462436,1.32626923074392,1.09840346140008,0.985503596026838,3.11667335464154,0.428750782204928
0.304304304304304,1.46955386068629,1.32634750304138,1.0986720610407,0.986254512958615,3.1167465482363,0.430770478495655
0.305305305305305,1.47076581767112,1.3296515805879,1.1006148941627,0.987856276212615,3.11819601820261,0.431365463700739
0.306306306306306,1.47126260639393,1.32974115727158,1.10213206000251,0.988232651724195,3.12006766369664,0.432995464861979
0.307307307307307,1.47130301569518,1.32991782129407,1.10269185464491,0.98837336252087,3.12077306300164,0.434452856930699
0.308308308308308,1.47449377302882,1.33091584905202,1.10297989134298,0.988662187469943,3.12145809441584,0.434487602257814
0.309309309309309,1.47529238153252,1.33151438641621,1.10484701641182,0.989417546031556,3.12227614648524,0.436568256687875
0.31031031031031,1.47770174121422,1.33675502937538,1.10563872506659,0.990954079604544,3.12462745901985,0.437331163615126
0.311311311311311,1.47906298516013,1.33687250839126,1.10570008737711,0.992536100508635,3.12496298285249,0.437820510755351
0.312312312312312,1.47914052635395,1.33690929246633,1.10681245564856,0.993727320964785,3.12631044998958,0.439054064456659
0.313313313313313,1.47934394355208,1.33779844182152,1.10794369600458,0.995216138165888,3.12661731958913,0.439291938794617
0.314314314314314,1.47951524046046,1.33794859274072,1.10829867904573,0.997229560988623,3.1271448975326,0.439956079437526
0.315315315315315,1.47992165984508,1.3384395728165,1.11212107215137,0.998634069823721,3.1279740569528,0.440842603453396
0.316316316316316,1.48013728788682,1.34131012564131,1.11315877023033,0.99961848073684,3.12910535048072,0.441306066482619
0.317317317317317,1.48077774990303,1.34142943737032,1.11326550687016,0.9997068256507,3.12932948005257,0.442597236302586
0.318318318318318,1.48396632940968,1.34228683747128,1.11357701304506,1.00119370872133,3.13169412001482,0.443948960709831
0.319319319319319,1.48411662533886,1.34264482512108,1.11606132424361,1.00255636138117,3.13266470953944,0.444454802724195
0.32032032032032,1.48595050637573,1.34350225528408,1.11641300129211,1.00403741322504,3.13649115171525,0.445176916171375
0.321321321321321,1.48626419660704,1.3454740118889,1.11689486701786,1.00605112639911,3.13869960809506,0.445553546371351
0.322322322322322,1.48748485742488,1.34699464104593,1.11732210313388,1.00646134481991,3.13893190529643,0.44627626662336
0.323323323323323,1.48752704775652,1.34709586880977,1.1178060953506,1.00669909458723,3.13941045541463,0.446786825888768
0.324324324324324,1.48777358098734,1.34773691947745,1.1179280505016,1.00766131104732,3.14042503711841,0.450793535782145
0.325325325325325,1.48778390511232,1.3495910516758,1.11852446779799,1.00853784199462,3.14089825605508,0.451055811561281
0.326326326326326,1.48840655026591,1.35110557017124,1.11909003130714,1.00865596252259,3.14160571250291,0.452452094204989
0.327327327327327,1.49179723114006,1.3519656776507,1.12093030754949,1.01063456051306,3.14185578444937,0.452838581904977
0.328328328328328,1.49260719169881,1.352179921508,1.12119121035347,1.01191948805648,3.14278917613187,0.453031353847744
0.329329329329329,1.49349241811827,1.3542308706091,1.12139929396921,1.01217554164864,3.14360834033015,0.45357667706946
0.33033033033033,1.4949537740683,1.35560912667034,1.12152804843286,1.01234826454444,3.14376897987246,0.454052287767199
0.331331331331331,1.49621327919503,1.35638086807363,1.12351308167197,1.01345866264909,3.14734857708871,0.454992444494988
0.332332332332332,1.49838377576624,1.35663570123135,1.12431755255536,1.01380757668132,3.14765968410049,0.45548459702462
0.333333333333333,1.49989038680139,1.35716066987076,1.12479239325236,1.01924739745635,3.15114627837487,0.457342363492233
0.334334334334334,1.50212950841384,1.35800045967407,1.12499663318073,1.01960888155754,3.15142791274033,0.458805082231131
0.335335335335335,1.50304441940083,1.36143507835494,1.12522331069641,1.01995015527943,3.15188307446141,0.459461384029816
0.336336336336336,1.50379620736029,1.36146305698525,1.126839612015,1.02073618780021,3.15282343839564,0.461487773872822
0.337337337337337,1.50455039235106,1.36382969208604,1.12720457955914,1.02102732526419,3.15329925949025,0.468057720793219
0.338338338338338,1.50485873333442,1.36391548634275,1.12767819574545,1.02337414024236,3.15363770939145,0.468306564432899
0.339339339339339,1.50498700113135,1.36401731239029,1.12803960711528,1.02416652038076,3.15517779801512,0.470441848388179
0.34034034034034,1.50571167072605,1.36801477134268,1.12828486656272,1.02615020866649,3.15518028875049,0.470714064577695
0.341341341341341,1.50864653355427,1.36915267748358,1.13146180661119,1.02682174907065,3.15721652369663,0.471635026162196
0.342342342342342,1.50959295042726,1.36953628680192,1.1328834757471,1.02737848038614,3.1577056558331,0.471660683586016
0.343343343343343,1.50994650547307,1.37023268931859,1.13523047695318,1.02753476803128,3.15861861455519,0.476395932948701
0.344344344344344,1.51204871897296,1.37140742449493,1.13569113936123,1.0282381256795,3.16068788260928,0.478421158144509
0.345345345345345,1.51242706663005,1.37219992183386,1.1361059851417,1.02988729460554,3.16072083789386,0.479294361893071
0.346346346346346,1.51399829236819,1.372512079373,1.13644215969908,1.02994630009222,3.16098664000266,0.480558974967532
0.347347347347347,1.51837771913645,1.37522967254081,1.13676853190611,1.03047013817318,3.16238875822467,0.480701277391061
0.348348348348348,1.51970637516651,1.37929978069679,1.13760924699703,1.03088665799929,3.16240608891152,0.485916748123387
0.349349349349349,1.5212724119667,1.38142057057811,1.13948526271407,1.03175691247647,3.16326848392418,0.487610088846929
0.35035035035035,1.52356681543134,1.38390445235199,1.13961813633304,1.03420611416213,3.16342567175716,0.488863836858488
0.351351351351351,1.52663675644398,1.38445288765396,1.14289582825687,1.03451933157865,3.16367082176227,0.489289833597431
0.352352352352352,1.52758125395384,1.38483828972888,1.14483726370391,1.03510708259823,3.16466331506633,0.489702472936987
0.353353353353353,1.53127763968652,1.38491540988995,1.14511655946151,1.03602509214293,3.16530846046927,0.49045796858125
0.354354354354354,1.53154792922025,1.38527847371916,1.14521847194793,1.03678245868177,3.16638227395736,0.490910767330531
0.355355355355355,1.5327585457557,1.38574716147565,1.14531447547992,1.03746420137691,3.16731813188218,0.49101478672841
0.356356356356356,1.5329708971227,1.38644012276638,1.14808787031416,1.03838468010433,3.1674379234214,0.492153234529679
0.357357357357357,1.53348590489287,1.38673242030261,1.14937400249031,1.04291854327102,3.16782331375952,0.492469107710846
0.358358358358358,1.53494073872512,1.3869016809369,1.15042335471468,1.04306659527121,3.16939775895736,0.495650882884559
0.359359359359359,1.53690374216249,1.38690973931868,1.15234936324746,1.04354113684704,3.16986680797166,0.496319376200754
0.36036036036036,1.53894865150446,1.38749568991669,1.15401238082717,1.04365795840849,3.17117113113766,0.497059545575966
0.361361361361361,1.53918870387044,1.38964177985262,1.15422204157561,1.04415713473296,3.17199091501401,0.49738058460163
0.362362362362362,1.53925851837817,1.39016664703139,1.15474464124053,1.04440743848836,3.17266438599403,0.498296484339059
0.363363363363363,1.54256879389679,1.39497221152264,1.15520500526249,1.04457642782818,3.17422485914957,0.500412276933943
0.364364364364364,1.54269812205434,1.39707090549164,1.15682032816539,1.04511888636235,3.17645300543891,0.500588383503338
0.365365365365365,1.54277170815061,1.39736531277184,1.15699282550133,1.04555598826964,3.17725427380234,0.502928297892436
0.366366366366366,1.54300240995885,1.39961513754004,1.15749570356388,1.04587433959954,3.17985571016452,0.503961420803706
0.367367367367367,1.543346486814,1.40003490841013,1.15754098219796,1.04769485244623,3.18073379626322,0.504511093336243
0.368368368368368,1.54386374702261,1.40139709902224,1.16043150531367,1.04829004113397,3.1819871254398,0.504971028128748
0.369369369369369,1.54386748075935,1.4024130500796,1.16051572897732,1.0485023895104,3.1834704276505,0.508050365348507
0.37037037037037,1.54400210168982,1.40515436388331,1.16131476175108,1.04965811380438,3.18391972634534,0.509149022485454
0.371371371371371,1.5462316650895,1.40606632929568,1.16162375813509,1.04975729809879,3.18396334127611,0.509460719450212
0.372372372372372,1.54693084007786,1.4064368227007,1.16270245346315,1.0499177112771,3.18574486309047,0.510715651417517
0.373373373373373,1.54695165247338,1.40721209961535,1.16340804918825,1.05039384994407,3.18600227630821,0.514716931792579
0.374374374374374,1.54759612493437,1.40806953840113,1.16398193750808,1.05060217349943,3.18707044463425,0.515568366813251
0.375375375375375,1.54856013385486,1.40848628292973,1.16485660045662,1.05295897038476,3.18912689025649,0.519086933653275
0.376376376376376,1.5493413441632,1.41033073530984,1.16514296884384,1.05299238981301,3.18992862268705,0.51924261172665
0.377377377377377,1.55167077739983,1.41080146767843,1.16584001549577,1.05450391362879,3.19037261079999,0.51929213753951
0.378378378378378,1.55210768036749,1.41104708238995,1.166883737835,1.05615943719969,3.19204467836367,0.520198650154932
0.379379379379379,1.55365616319351,1.4131641367843,1.16922644598725,1.05684009987551,3.19231573238484,0.523016380660708
0.38038038038038,1.5538369336982,1.41451328948703,1.16986342319782,1.05767582587802,3.19235515413428,0.524970034367012
0.381381381381381,1.55516868529251,1.41496601948399,1.1699206179162,1.05816326945084,3.19316842875226,0.525766940912258
0.382382382382382,1.5577954790696,1.41604083323602,1.17113871768149,1.05936542411988,3.19323782662662,0.528197404979136
0.383383383383383,1.55826226300706,1.41737953950761,1.17511224365861,1.05954784762538,3.19483361747479,0.529023467159383
0.384384384384384,1.5587015084913,1.41858334576019,1.17581644647196,1.05992900877349,3.19488553652548,0.529329975216247
0.385385385385385,1.55956619061864,1.41898019310258,1.17643624586091,1.06052699850237,3.19490546217437,0.532072650767635
0.386386386386386,1.56017194757183,1.41986413467465,1.17657893571711,1.06214219196821,3.19561345804728,0.532260427777029
0.387387387387387,1.56143270875752,1.42182784131457,1.17671885527478,1.06222078521694,3.19762157004706,0.53244529551863
0.388388388388388,1.56216669077325,1.42256584354553,1.17772974495348,1.06300859084265,3.19796575135903,0.533421200477648
0.389389389389389,1.56252516407189,1.42630385907229,1.17782610340405,1.06362702741608,3.20086961988416,0.533460140440108
0.39039039039039,1.56286924442439,1.42647508301548,1.17835088009592,1.0640402514396,3.20299020789668,0.534587550610559
0.391391391391391,1.56306231537381,1.42690329857116,1.18048063008572,1.06496880706794,3.2034373034269,0.535364857779471
0.392392392392392,1.56429654224125,1.42720278687118,1.18049190683626,1.06508997698228,3.20419765282227,0.535514467133735
0.393393393393393,1.56491071510334,1.42748006577663,1.18077183550668,1.06525211849885,3.20423703171893,0.535583306571464
0.394394394394394,1.56817449597491,1.42769548460314,1.1814801093833,1.06540643497471,3.20663515373736,0.536178240292025
0.395395395395395,1.56962897727819,1.4281821012262,1.1826593453422,1.06577405196085,3.20694671895531,0.536962782986605
0.396396396396396,1.57149509432882,1.42830040061649,1.18331971754981,1.06600657029745,3.20731654027216,0.537777125403263
0.397397397397397,1.57173054546432,1.42949920968637,1.18436094240036,1.06631427316365,3.20882307692828,0.538527022919449
0.398398398398398,1.57247660857393,1.43100927833774,1.18486566652714,1.06903285192807,3.20930408375773,0.538683542026315
0.399399399399399,1.5725153795005,1.43110335727829,1.18535050890011,1.06976479016223,3.20949526416355,0.538979932248068
0.4004004004004,1.57328840150603,1.43353454156071,1.18698860569862,1.06991753153075,3.21040452210476,0.539187704814069
0.401401401401401,1.57540050428006,1.43363501588931,1.18766416982732,1.07025900652275,3.21181319135206,0.53967837791994
0.402402402402402,1.57700785357734,1.43549905285488,1.18767148834306,1.07185729966636,3.21233642767855,0.541641173152022
0.403403403403403,1.57707686462901,1.4364291783037,1.18821911535203,1.0732291688409,3.21295268879804,0.543035597298521
0.404404404404404,1.57750189513581,1.43872214600044,1.18842775832165,1.07371151955259,3.21463776659915,0.543673354756562
0.405405405405405,1.58093427025336,1.43916792794413,1.18926911851942,1.07488161293018,3.21478035144814,0.54595577692111
0.406406406406406,1.58150380520959,1.43982546939415,1.19225014221995,1.07647418847115,3.21572932624377,0.546468588587748
0.407407407407407,1.58206727154148,1.44011362888222,1.19376018319416,1.07817662637262,3.21685514882061,0.547793435076326
0.408408408408408,1.58294588403663,1.44065517721004,1.19379406122441,1.0783862347109,3.21786417680778,0.548133651333377
0.409409409409409,1.58486123348449,1.44197737503843,1.1940614096386,1.07879309353642,3.21861428090417,0.549652695082661
0.41041041041041,1.58594996768277,1.44258972816694,1.19585105475993,1.07951193358586,3.21873905002728,0.550853984674173
0.411411411411411,1.58678580643818,1.44599217729336,1.19786026270028,1.07983363776191,3.22005496230551,0.551495991724354
0.412412412412412,1.58840949301122,1.44614384478582,1.1980965554508,1.08078973186591,3.22007719608927,0.551571271666914
0.413413413413413,1.58868034404392,1.44650892339601,1.19851190745187,1.0871900822938,3.22266280980954,0.552571166526833
0.414414414414414,1.59188164031695,1.44887631692223,1.19862105625118,1.08731570791088,3.22442551927742,0.552739836995764
0.415415415415415,1.59417673659579,1.45040009197418,1.19865100040368,1.08760600625613,3.22469413040663,0.554332287947251
0.416416416416416,1.59426958199252,1.45045689419069,1.19880820765168,1.08958474978116,3.22643949706872,0.554587754129815
0.417417417417417,1.59434160567149,1.45444819908573,1.20086815928112,1.09046572135404,3.226782566073,0.556122456345184
0.418418418418418,1.59596463942384,1.45453465473106,1.20151812726349,1.09110776821308,3.22769480146197,0.556588938377089
0.419419419419419,1.59641550941753,1.45465436015738,1.2023450820307,1.09305447882552,3.22799002520413,0.556943605733272
0.42042042042042,1.59647754799724,1.45538542559391,1.20322550801665,1.09379635779871,3.22892561167683,0.558767346368048
0.421421421421421,1.59654712678256,1.45600835201334,1.20344570297874,1.09424202858788,3.22923274508199,0.559493041950069
0.422422422422422,1.5988196666138,1.45705896499235,1.20434954705912,1.09429453864446,3.22937931351765,0.565505811445842
0.423423423423423,1.59898933612639,1.45743843839917,1.20536555253846,1.09592516937091,3.22954984176318,0.565777142235886
0.424424424424424,1.59930239074516,1.45882335980874,1.20672868754121,1.09641855047205,3.23118062541618,0.568581514365822
0.425425425425425,1.60056859579465,1.45932278643809,1.20727671959586,1.09829979180646,3.23147877347074,0.569952436767317
0.426426426426426,1.60075153850264,1.45973077378863,1.20785836908831,1.09839084986979,3.23463795784095,0.570208714195129
0.427427427427427,1.60193595581463,1.45993954027525,1.20808643389822,1.09890040539767,3.23757445078091,0.571933205009465
0.428428428428428,1.60213481856984,1.46021786437601,1.20823539312609,1.10134797265652,3.23788064390107,0.572679694488492
0.429429429429429,1.60257152913001,1.46064800351063,1.20831738759005,1.10381046716564,3.23796617319864,0.573025240677098
0.43043043043043,1.60311226201858,1.46129306268707,1.20941096080707,1.1048350347693,3.23869808299511,0.573419933644753
0.431431431431431,1.60478480837976,1.46228275953948,1.20961559551286,1.10599726347109,3.23922696638024,0.57358145673352
0.432432432432432,1.60536593411615,1.46250341857434,1.20972002716788,1.1060046166561,3.23944770508104,0.573737385079264
0.433433433433433,1.60552571212213,1.46373490832493,1.20981628465089,1.10633769580651,3.23993595443308,0.574061711069076
0.434434434434434,1.60715196722602,1.46618332644463,1.20998588505806,1.1083773519792,3.23998509582903,0.574889627891458
0.435435435435435,1.60838153131472,1.46946626460834,1.21036944475712,1.10846310794193,3.24099451879201,0.575872222832281
0.436436436436436,1.61201785879289,1.47136573425353,1.21049922768928,1.10926486246176,3.24100504557442,0.576381122761267
0.437437437437437,1.61642887012406,1.47141398533522,1.21087926333612,1.10937380085021,3.24133205480994,0.578366997363122
0.438438438438438,1.6164735131209,1.47479880567841,1.21184976367918,1.10981653598364,3.24149427756202,0.579405768282515
0.439439439439439,1.61815468801474,1.47670956853033,1.21449357237117,1.10997246765675,3.24288416390135,0.580949190422883
0.44044044044044,1.61821257720103,1.47731988130864,1.21551403986801,1.1103703125547,3.24320677031298,0.583154666065732
0.441441441441441,1.61837837594385,1.47803494433315,1.21569554798039,1.11048156692609,3.24336239376204,0.58589160541746
0.442442442442442,1.61957528740748,1.47872493188047,1.21673052163072,1.11352692728353,3.24353608577477,0.586026206745679
0.443443443443443,1.62087174641053,1.47886520066365,1.21711387768867,1.11431929614721,3.24367388948322,0.587967065151994
0.444444444444444,1.62361032305299,1.47907297219546,1.21800363935021,1.11496691557639,3.24407515064524,0.588451466752096
0.445445445445445,1.6251055014299,1.47924806251273,1.21953624742061,1.11562055431607,3.24521544394263,0.591441197153661
0.446446446446446,1.62566015906019,1.48146968617843,1.22243587434271,1.11571876476881,3.24593827960645,0.5921345445922
0.447447447447447,1.62573215807304,1.48190114352913,1.22305822109658,1.11625336020158,3.24662097808461,0.592282523817143
0.448448448448448,1.62596926196183,1.48375642289758,1.22413747557671,1.11783362198793,3.24700548200352,0.592353168364737
0.449449449449449,1.62614057709807,1.48695894114219,1.22737336566516,1.1180793363459,3.24836346787587,0.594699470491019
0.45045045045045,1.62718666306875,1.48859995243464,1.22739619468301,1.11913243442588,3.24841791985749,0.595276302327821
0.451451451451451,1.62750461241025,1.48879936165055,1.22749277739839,1.11989901795657,3.24867133590138,0.596472079776031
0.452452452452452,1.62804133190247,1.48972931814598,1.22829084192645,1.11997514072723,3.24915220417075,0.596732417797929
0.453453453453453,1.62939113772325,1.49050979842522,1.23067362540373,1.12385049605412,3.24942387734682,0.597043019577492
0.454454454454454,1.63027889120108,1.49328831701174,1.23209297865402,1.12404171240729,3.24999598965168,0.598359250149414
0.455455455455455,1.6353831844036,1.49407555691459,1.23222351528502,1.12522786885137,3.25048260040246,0.59939247412236
0.456456456456456,1.63605089602238,1.49511445787026,1.2374917062193,1.1255159917896,3.25141317666055,0.599616682430427
0.457457457457457,1.63631043119252,1.49735195905116,1.23957251677007,1.12554537785389,3.25142164968285,0.599805194193209
0.458458458458458,1.63672887803744,1.4989430880392,1.24065050518964,1.12609237203329,3.25164680601507,0.60007059540496
0.459459459459459,1.63702600527838,1.49954490888701,1.24292952731877,1.12704827126019,3.25303494005211,0.60059852860251
0.46046046046046,1.63780303301732,1.49960244109934,1.24359158362842,1.12790705739814,3.25345734333701,0.600699847614547
0.461461461461461,1.64082309231177,1.50051519419017,1.24438696352001,1.12973144390105,3.25379219827757,0.603574200377536
0.462462462462462,1.64142360325649,1.50086682698955,1.24454554580321,1.13164939819217,3.25543412820853,0.60466528128908
0.463463463463463,1.64210016569959,1.50105912653584,1.24541093412034,1.131984054687,3.25571156715575,0.60476247384168
0.464464464464464,1.64250102709796,1.50200747170937,1.24769921305335,1.13379102613143,3.25613084638698,0.60627189872284
0.465465465465465,1.64350445916317,1.50761012729198,1.24780933264554,1.13539128004016,3.25652220779572,0.607930190992489
0.466466466466466,1.64364267568188,1.50943513164278,1.24969585177173,1.13564838956941,3.25784951691221,0.609719812905521
0.467467467467467,1.64381102028015,1.51031033836517,1.24973004447124,1.13750160120188,3.25823504325885,0.610321973763731
0.468468468468468,1.64798552320358,1.51062936595802,1.24975670421261,1.13822656874361,3.25892021227541,0.611318094000581
0.469469469469469,1.65096465196437,1.51337679996384,1.25021282758287,1.14031248989816,3.26065834744219,0.611947859908805
0.47047047047047,1.65197983765253,1.51339290045636,1.2511231342653,1.14059493897783,3.26115157304356,0.612793116848215
0.471471471471471,1.65255343574714,1.51412491591661,1.25141460220425,1.14204447767571,3.26206497519138,0.613087603743594
0.472472472472472,1.65361501163355,1.51866012067757,1.25210523224584,1.14361278406055,3.26209026360787,0.616935485170669
0.473473473473473,1.65441764682662,1.51895167496945,1.25222872556292,1.14425058357116,3.26306608413261,0.617051493260291
0.474474474474474,1.65502657066229,1.51903215271271,1.25373550449511,1.1447577520255,3.26499916853883,0.622132741939081
0.475475475475475,1.65591170488464,1.52115813641694,1.25525776258379,1.14610687377906,3.26593604831463,0.622916011212521
0.476476476476476,1.6564712185109,1.52195949216072,1.25542230413612,1.14670460037104,3.26691698829753,0.623795401632586
0.477477477477477,1.65662765537171,1.52304901646301,1.25656295370355,1.14725576411772,3.26751506924454,0.624233026467047
0.478478478478478,1.65750301865571,1.52322054848084,1.25680232929125,1.14735667804739,3.26800071908037,0.627818635175818
0.479479479479479,1.65903894427518,1.52459880466475,1.25764752474004,1.14759084211171,3.26835525131471,0.629239362034682
0.48048048048048,1.65936921108567,1.52485297373659,1.25876229225643,1.14814447232593,3.2683801894013,0.630239809232374
0.481481481481481,1.65976950659159,1.52569545565417,1.25913897698768,1.15517655480516,3.26900420745849,0.630553028541999
0.482482482482482,1.65978090946655,1.5279275432554,1.2596243544733,1.15546784056917,3.26934176477519,0.630997230650426
0.483483483483483,1.66220468649503,1.52957173256516,1.25964832880572,1.15641304758765,3.2701965171455,0.633037479646292
0.484484484484485,1.66310191921855,1.53308466954063,1.26027277855679,1.1601924055429,3.27155983998202,0.63429727362012
0.485485485485485,1.66347759465163,1.53312335465844,1.26032228104636,1.16094690166559,3.2729751869137,0.637565404859747
0.486486486486487,1.66421050960122,1.53325417215641,1.26169212183486,1.16417810684172,3.27416846016935,0.640293890349788
0.487487487487487,1.66443074649955,1.53448458701185,1.26190802777505,1.16450733650282,3.27524073282555,0.640471218165797
0.488488488488488,1.66444829179489,1.53640075190321,1.26282533932562,1.16456127123066,3.27612602841181,0.644603911483584
0.48948948948949,1.66518264148949,1.53991379794306,1.26416881790087,1.16522021579719,3.27680867578332,0.647244533546406
0.49049049049049,1.66666298604233,1.54357871334894,1.26433892872384,1.16628184537391,3.27720043257951,0.647624086308112
0.491491491491492,1.66667977238216,1.54711985879656,1.26568891461699,1.16646963470407,3.27781153938118,0.649549576289547
0.492492492492492,1.66980493996423,1.54716257689905,1.26597892278795,1.16702179222544,3.27998542998248,0.651276556632059
0.493493493493493,1.67003577845648,1.54903090675383,1.26789452708076,1.16710621522618,3.28130537898259,0.651440364324289
0.494494494494495,1.67145365125595,1.55201948301918,1.26852129475976,1.1687291682151,3.28147504912848,0.65487062795332
0.495495495495495,1.67174551274778,1.55248398623111,1.26871372488777,1.16960765500087,3.28244108513156,0.655973603177529
0.496496496496497,1.67636841202451,1.55281705700398,1.27171625247317,1.17063990796377,3.28295106946361,0.656231542788742
0.497497497497497,1.67743552973541,1.55352315760973,1.2727716159757,1.1711628769634,3.28343007485375,0.658399781756582
0.498498498498498,1.67771329732552,1.5543544315107,1.27380949592418,1.17363223690886,3.28417559905714,0.658626814699337
0.4994994994995,1.67808434928434,1.55443927413661,1.27515711221671,1.17408376447316,3.28507446431588,0.658664861725195
0.500500500500501,1.67833006904419,1.55526304184764,1.27650509640154,1.17424298909655,3.28533527866022,0.658666130620413
0.501501501501502,1.68234711466989,1.55838156709451,1.27662123377834,1.17638168937664,3.28709076826189,0.659548258651277
0.502502502502503,1.68277484086248,1.55977234669666,1.27873215478043,1.17648021689885,3.28720878902609,0.661217068515811
0.503503503503503,1.68332147758626,1.55977484018051,1.27882893167043,1.17744654533807,3.28885776582854,0.662869560499484
0.504504504504504,1.68517198730888,1.56016108167269,1.28079483793916,1.17902904934135,3.28904883224456,0.663373496152792
0.505505505505506,1.68550046941054,1.56226786693945,1.28200824984495,1.17919567674362,3.29256519037134,0.664141964059267
0.506506506506507,1.68655782882038,1.56311057329401,1.28270111309664,1.17920957267876,3.29312369804189,0.664220956466982
0.507507507507508,1.68901426458193,1.56435425515187,1.28382951300897,1.18188090802717,3.29467837292222,0.66543238418945
0.508508508508508,1.69239102598048,1.56561313560441,1.28403655205603,1.18546736977982,3.29887952669137,0.666568310538208
0.509509509509509,1.69561014274269,1.5676363740968,1.2851703924106,1.18607269260923,3.29907107572076,0.66727378495884
0.510510510510511,1.69757626812432,1.56961255917597,1.28716885856934,1.18614797933673,3.30010180545478,0.667628201968121
0.511511511511512,1.69843652443921,1.57150565673859,1.28746572857928,1.18993329551936,3.3013084711633,0.668349177379667
0.512512512512513,1.69857669863085,1.57252404043154,1.28874651992761,1.18998635045129,3.30133241879274,0.668427713869789
0.513513513513513,1.69903687677521,1.57543340670007,1.28929502872348,1.19024181030393,3.30148314602682,0.669289656516437
0.514514514514514,1.70090543392819,1.5755923988464,1.28931036995565,1.19155343785412,3.302749655209,0.670725889384155
0.515515515515516,1.70169688208822,1.57728951218059,1.28988450600122,1.19184341050535,3.30290428403209,0.675129978895263
0.516516516516517,1.70208744058021,1.57820828257944,1.2900849149587,1.19208250145854,3.30390658201931,0.675926738035509
0.517517517517518,1.7068395075497,1.57862545590579,1.29010109040081,1.19280921115729,3.30510102942898,0.676602992076473
0.518518518518518,1.70755308102349,1.57952099590609,1.2923793564156,1.19318122408128,3.30626419266575,0.6767084398629
0.519519519519519,1.7079555297018,1.58097671057026,1.29239734517547,1.19347880903463,3.3065133001104,0.679615298721022
0.520520520520521,1.70841158817611,1.58216516112625,1.29321407522636,1.19469487829182,3.30728346472956,0.680347524027017
0.521521521521522,1.71062876461723,1.58222248596401,1.29569415402387,1.19495610652271,3.30781126321884,0.681061188297214
0.522522522522523,1.71113114845593,1.58290151096718,1.29591868891413,1.19499816876629,3.30804305583991,0.683441930214204
0.523523523523523,1.71287768756359,1.58456800406403,1.29627497514229,1.19530487779543,3.30957864848247,0.685057322007728
0.524524524524524,1.71546777099081,1.58473202522738,1.29668650647051,1.1969907548464,3.31014146761847,0.687727619737761
0.525525525525526,1.71639298063203,1.58771682039981,1.29698663914332,1.19774728555872,3.31169512221077,0.689620349155954
0.526526526526527,1.71714521702977,1.58891786079944,1.29766338930898,1.19819155431873,3.31282919668152,0.694915272732301
0.527527527527528,1.71781573807956,1.58933828504496,1.29897504506265,1.20060005615165,3.31287040187497,0.696694617686645
0.528528528528528,1.71837508572639,1.58991407311751,1.30047226658569,1.20131267232382,3.31367777826071,0.698551555671028
0.529529529529529,1.7184174456107,1.59116656437494,1.30430095785644,1.20159610971225,3.31436159856447,0.700560211909106
0.530530530530531,1.72013267531834,1.59122635948213,1.30570974322926,1.20229903463072,3.31440532978112,0.700773409895902
0.531531531531532,1.72132556807865,1.59218512017754,1.30948144583943,1.20247079053706,3.31466503516275,0.702558233620468
0.532532532532533,1.7219900418176,1.59326761262798,1.31077373840354,1.20276168670494,3.31584092684181,0.704884205633519
0.533533533533533,1.72500198668075,1.593972198319,1.31404744116759,1.20285078265904,3.31776690365634,0.705241796853758
0.534534534534535,1.7254879684807,1.59443325919681,1.31458069326873,1.20520738795752,3.31834955582761,0.705424936202238
0.535535535535536,1.72778070789512,1.59628560829615,1.31793349143059,1.20574260445879,3.31843828444057,0.707072278438036
0.536536536536537,1.7283297026896,1.59886336911275,1.31937991944767,1.20614738666678,3.31862101875443,0.707315504503813
0.537537537537538,1.72874029797824,1.59899641109728,1.31963675152783,1.20823562819358,3.31972615824216,0.707442350404027
0.538538538538539,1.72894532612838,1.60271240685552,1.32025840048541,1.20905908076874,3.31987168628409,0.7078981910742
0.53953953953954,1.72992031401246,1.6052153602008,1.32400636118456,1.210132354749,3.32125063590854,0.708578385991027
0.540540540540541,1.73213624055376,1.60666112761587,1.32448832973204,1.21030347572541,3.3262187440754,0.709445958794358
0.541541541541542,1.73330278659393,1.60955629575898,1.32634468354888,1.21084416927164,3.32717725029505,0.713737111229766
0.542542542542543,1.7337337687918,1.6098348054954,1.32845625708925,1.21101070643225,3.32730354419786,0.713897425322847
0.543543543543544,1.73476030331361,1.61007350861753,1.32963204588875,1.21102196814394,3.32800626012091,0.717704351403057
0.544544544544545,1.73479433662958,1.61094252339207,1.32978538934939,1.21240778571699,3.32810675973263,0.718130412058987
0.545545545545546,1.7357355491417,1.61233290401856,1.33053840346689,1.21341707773855,3.32827600358239,0.720220364364658
0.546546546546547,1.73655922609669,1.61256069621232,1.33056764803892,1.21375842193158,3.32900237697223,0.721811395331741
0.547547547547548,1.73877825998907,1.6126253785118,1.33151558785785,1.21461143304203,3.32936008572072,0.721908121494934
0.548548548548549,1.73988540445081,1.61275388503316,1.33214097569715,1.21509170885903,3.3301914658122,0.722984581250811
0.54954954954955,1.7403675921273,1.614690054074,1.33368102117636,1.2153929942276,3.33033900217938,0.723256850209278
0.550550550550551,1.7411097993989,1.61726812729058,1.33478562674608,1.21541761087112,3.33042647930207,0.724502950203357
0.551551551551552,1.74175788328244,1.6186751019369,1.33541689784428,1.21551374467539,3.3307749843432,0.724578852257847
0.552552552552553,1.74258317213583,1.62171912068133,1.33666753967801,1.21582868701071,3.33213953851537,0.724997308509783
0.553553553553554,1.7427521840344,1.62196611854056,1.33678191113618,1.21585057334748,3.33250874371375,0.725657738127376
0.554554554554555,1.74442225435378,1.62238554504036,1.33866708656962,1.22073141804296,3.33365618799244,0.726270713271681
0.555555555555556,1.74560207518972,1.62390344670688,1.33962538083297,1.22126964075868,3.33485843717459,0.727262595799599
0.556556556556557,1.74591574275289,1.6267540019885,1.34106246828145,1.22374363542454,3.33491665280772,0.72765815203101
0.557557557557558,1.74601528420191,1.63039727237106,1.34163432972386,1.22572736862201,3.33495802787745,0.728427340274387
0.558558558558559,1.74650773488319,1.63125691991175,1.34220696687305,1.22885002018642,3.33536375860724,0.729271210768567
0.55955955955956,1.74668511830767,1.63183903045464,1.343100342645,1.22921753472924,3.33583896018307,0.730368457727594
0.560560560560561,1.74852002573828,1.63203583335834,1.34373974810029,1.22991689740661,3.3364677504208,0.73045021933594
0.561561561561562,1.75202921369972,1.63231546656153,1.34416855842777,1.23154911643382,3.33803999539464,0.732179225529858
0.562562562562563,1.75234861880111,1.63266807907492,1.345100932437,1.23211539108027,3.33819566910166,0.736838316658644
0.563563563563564,1.75273759598585,1.63321907919326,1.34516995385924,1.23230848513717,3.33999824620401,0.737777441924234
0.564564564564565,1.75324133104834,1.6338047406404,1.34700992894348,1.23274299755932,3.34042487379191,0.740143499554606
0.565565565565566,1.75363975523066,1.6360723598528,1.34765790742053,1.23279632706325,3.34082416251999,0.744207999607433
0.566566566566567,1.75368365849856,1.63665742255859,1.34775924645954,1.23374671422294,3.34085879911466,0.745239792330761
0.567567567567568,1.75388735664622,1.63719862854078,1.34778518604054,1.23374908125389,3.34103288090162,0.745382678129704
0.568568568568569,1.75523009499002,1.63922988954744,1.34782852036383,1.23391950832099,3.34152578824609,0.745387865230365
0.56956956956957,1.75532026913485,1.64004128402377,1.3494862392706,1.23580526462151,3.34284808869897,0.745745413611345
0.570570570570571,1.75679157502828,1.64079296868923,1.34961346754467,1.23621738473112,3.34357301640585,0.750262829454763
0.571571571571572,1.75828279449967,1.64129894749622,1.35001404382745,1.23668817024672,3.34521007591468,0.750558781522434
0.572572572572573,1.75855913767311,1.64239609504291,1.35043329681299,1.23704926228472,3.34598999760393,0.751900823623816
0.573573573573574,1.76079664241809,1.64313953003711,1.3516681015646,1.23820048013614,3.34750974185642,0.756348577457599
0.574574574574575,1.76117047438444,1.64573134698066,1.35197216098483,1.23836203315444,3.34785289784954,0.756433677073718
0.575575575575576,1.76124349855304,1.64704024813934,1.35219605858758,1.23840274380593,3.3490355557684,0.757098527659398
0.576576576576577,1.76129058724188,1.64726079884724,1.35360510444634,1.23872362292377,3.34972975753646,0.759564659367272
0.577577577577578,1.76217668779276,1.64848751737258,1.35407523471195,1.24104791860327,3.35146780624964,0.75969501191406
0.578578578578579,1.76266495997541,1.65081054048334,1.35443356048522,1.24161295344609,3.3523360490849,0.760142381515597
0.57957957957958,1.76375262469966,1.65177595420691,1.35556475506952,1.2424556780183,3.35409015888209,0.761608659688236
0.580580580580581,1.76377793610693,1.65204239083924,1.35843769525534,1.24252008669364,3.35474628824092,0.762919041439092
0.581581581581582,1.76418722121638,1.65367501966231,1.35852375816053,1.24454949022624,3.35507812642354,0.763752854809278
0.582582582582583,1.76479657236536,1.6541600232146,1.35875303796618,1.24484377186344,3.35573057544295,0.764563746179139
0.583583583583584,1.76557469242243,1.65941770107531,1.35879640341669,1.24863848614764,3.35623770980073,0.765037256063407
0.584584584584585,1.76638865066563,1.65966368544718,1.36078155122636,1.2490249791131,3.35785972629577,0.765772070398578
0.585585585585586,1.7680225524264,1.66089458081594,1.36102074734208,1.24921501556131,3.35810617917066,0.767026873820976
0.586586586586587,1.76827616689308,1.66217689311948,1.36313711672822,1.25018321723054,3.35820094850833,0.768807411710884
0.587587587587588,1.76909823406266,1.66230474453529,1.36430094212752,1.2523128452163,3.35932472787735,0.768814998275666
0.588588588588589,1.76942259445871,1.66283530553551,1.36499631315528,1.25241879421068,3.35983302494826,0.769257025100164
0.58958958958959,1.76956504325922,1.6639254108558,1.36922850408053,1.25572859156313,3.36031639427349,0.770080405408138
0.590590590590591,1.7707671363773,1.66468064724046,1.37005997522955,1.25689961327519,3.36106919518944,0.770115318941692
0.591591591591592,1.77221545802886,1.6650846419661,1.37367459590478,1.25864866089185,3.36336506979333,0.771690155157007
0.592592592592593,1.77358365330367,1.66708773405533,1.37491734714021,1.25880694308882,3.36405246162826,0.771853414594685
0.593593593593594,1.77478062468155,1.66845418581461,1.37710192096817,1.25928541530846,3.36419474842105,0.777271838893466
0.594594594594595,1.77683149432274,1.67194982284913,1.37716375026702,1.26072593275506,3.36749180375477,0.777947666709457
0.595595595595596,1.77751418509475,1.6726097129729,1.37805052893907,1.26102108645962,3.36757242605593,0.779570753125285
0.596596596596597,1.77860536985893,1.67388231714183,1.37862966781762,1.26212481786233,3.36858238111354,0.780507322056007
0.597597597597598,1.77995296242844,1.67458849115536,1.37910773797537,1.26645492497653,3.36932027363532,0.78100949330951
0.598598598598599,1.78033221418186,1.67530404152246,1.38102404222534,1.26895494774796,3.36940133424238,0.781918510813641
0.5995995995996,1.7809946562957,1.67557489130012,1.38173272882899,1.26977481314981,3.36968170748676,0.783839486157096
0.600600600600601,1.7818527748045,1.67602656499604,1.38227617775627,1.26994557096112,3.37003801763042,0.784926723983088
0.601601601601602,1.78208219644156,1.67698277433536,1.38318767254903,1.27026464078055,3.37135324164948,0.784928889491789
0.602602602602603,1.78265421698605,1.67748319212227,1.38694786450951,1.27134622965328,3.37182341414556,0.790038974301233
0.603603603603604,1.78305041302789,1.67972311288065,1.38709918266442,1.27178638361558,3.37346358127756,0.790205683697289
0.604604604604605,1.78487113838132,1.68139783905509,1.38719999086133,1.27441196927785,3.37505554114975,0.7911227184044
0.605605605605606,1.78758901688836,1.6825615007119,1.38724621435633,1.27521660482678,3.37564354127355,0.793052151477977
0.606606606606607,1.7889441012365,1.68788218562949,1.38888937009706,1.27992452847595,3.37727100211113,0.795339192778134
0.607607607607608,1.79407562733025,1.69026723998088,1.38980157400761,1.28131674283198,3.37819452119768,0.798913880652275
0.608608608608609,1.7941807960571,1.69050118662846,1.39055350870839,1.28149974288401,3.3788279907437,0.799459211601656
0.60960960960961,1.79600849012844,1.69142604117117,1.39123215568453,1.28173577904467,3.37952660464678,0.799829435606063
0.610610610610611,1.79685963978231,1.69351772135187,1.39190900024331,1.28351674247122,3.38020606404419,0.800398787708225
0.611611611611612,1.79729811994658,1.69480398896121,1.39345268636369,1.28577876669479,3.38067126071695,0.801782796029454
0.612612612612613,1.79792942763646,1.69726695185098,1.3950924560466,1.28596537527904,3.38184870227477,0.803838373696995
0.613613613613614,1.79844786133925,1.69757656082889,1.39639817864105,1.28635047699904,3.3857044155998,0.804498455661426
0.614614614614615,1.79974235036212,1.69870623588215,1.39860273659762,1.28761495802241,3.38673411227772,0.806548748456826
0.615615615615616,1.80090300396184,1.69877438801337,1.39919118082791,1.2910347615338,3.38772154186177,0.808905012982152
0.616616616616617,1.8027996282102,1.69991617619726,1.40087139844388,1.29155214425309,3.38807358480551,0.812183043278565
0.617617617617618,1.80366481479562,1.70040392882177,1.40411247148175,1.29305459121666,3.388080745467,0.816676666246086
0.618618618618619,1.80468140035622,1.70096688795376,1.40753727980596,1.29367004872523,3.39053065106399,0.817799074437173
0.61961961961962,1.80564567794345,1.70116940116572,1.40769748036443,1.29392573353866,3.39065199493554,0.818871174747443
0.620620620620621,1.80566805156068,1.70127759286095,1.41246568403498,1.29465833875211,3.39126259024739,0.819860745688652
0.621621621621622,1.80602249858769,1.70181507084183,1.41270027684242,1.29470298187084,3.39184366679088,0.820221453164907
0.622622622622623,1.81171687758118,1.7020748422408,1.41287528480965,1.29537240832812,3.39210054536761,0.821150126987867
0.623623623623624,1.81236159153212,1.70578430076837,1.41376580152466,1.29770564859525,3.3922540162935,0.82116626167858
0.624624624624625,1.81266498924136,1.70798127647007,1.41479964181206,1.29778231478504,3.39233036506978,0.821941155359096
0.625625625625626,1.81791255426089,1.70969847149585,1.41777201848579,1.29822708852668,3.39437351718432,0.827113831741863
0.626626626626627,1.8184893674964,1.71204047155994,1.42212650910683,1.29825019769875,3.39481825202165,0.830856137158682
0.627627627627628,1.81963014466145,1.7141927189058,1.42352114345713,1.29923871402594,3.39653212331126,0.83127545302703
0.628628628628629,1.81989920983063,1.71450903885162,1.42472543179133,1.29932859053655,3.39682673781462,0.831459692512677
0.62962962962963,1.82111421489598,1.71538243987642,1.42535979195234,1.30149102331228,3.39736090162978,0.834036125706099
0.630630630630631,1.82160338701168,1.71659085911317,1.42540176589828,1.30150906523578,3.40164719223297,0.834122109120814
0.631631631631632,1.82226132078788,1.71725181250114,1.42610707439207,1.30177194945726,3.40329490505721,0.837631481808562
0.632632632632633,1.82261091252494,1.71818460432165,1.42628702486558,1.30204592285736,3.40414954077336,0.839256883745492
0.633633633633634,1.82373636215212,1.71997043236066,1.42692256362871,1.30294421689824,3.40538706911366,0.839617798867309
0.634634634634635,1.82641352149725,1.72056754051979,1.42714725015233,1.30346345413385,3.40845335779807,0.83969983696118
0.635635635635636,1.82797435287424,1.72058710199733,1.42820116392554,1.30455671064103,3.4089033551129,0.841015077810871
0.636636636636637,1.82848817242336,1.72069560694165,1.42821149669546,1.30628532594945,3.40958518590204,0.841474196798786
0.637637637637638,1.82961499844617,1.72239867494498,1.43029670809441,1.30722462700916,3.41039275533817,0.844113895249917
0.638638638638639,1.83017763808898,1.72244286855368,1.43429107111437,1.30832911947417,3.41098233149166,0.845960735453232
0.63963963963964,1.83053794525859,1.72438757832966,1.43460170546839,1.30846320405874,3.41123523772648,0.84829286445572
0.640640640640641,1.83176717715596,1.72523720438809,1.43533744634091,1.30963912836999,3.4113824937895,0.848854629020757
0.641641641641642,1.83254709197898,1.72701854503253,1.43685650608114,1.31125220458695,3.41148965789744,0.849317090584885
0.642642642642643,1.83289073824768,1.72706439450954,1.43835211909099,1.31176305823503,3.41259787906986,0.851307388162612
0.643643643643644,1.833832457758,1.7288567112845,1.43907225441359,1.31426727297894,3.41343047550412,0.852388135978991
0.644644644644645,1.83525050633933,1.73015436717949,1.4394631577538,1.31437049026375,3.41356929140714,0.855202420873168
0.645645645645646,1.83560515204718,1.73020266262674,1.44259156518327,1.31473116033733,3.41451907462953,0.856993809436573
0.646646646646647,1.83596324534851,1.73174122037055,1.44686623707846,1.31823776780845,3.4150003252995,0.862251950560257
0.647647647647648,1.83629348400338,1.73238616036083,1.44731463839745,1.31827171997702,3.41593675346304,0.864346295111619
0.648648648648649,1.83715044111733,1.73506851201277,1.44930864546566,1.31868185984834,3.41674983964305,0.864570263775244
0.64964964964965,1.83848530814249,1.73565707047814,1.45025290737232,1.31959694602568,3.4174966665132,0.866784576455176
0.650650650650651,1.84169350525579,1.73668084192939,1.45628279183025,1.32018818452393,3.41803904261651,0.867635705000745
0.651651651651652,1.8425925370966,1.73804055495156,1.45869965343793,1.32205081735472,3.4188606330873,0.873157637748283
0.652652652652653,1.84424112696156,1.73876607355091,1.46166176155287,1.32282680318223,3.41956753049783,0.873829201493818
0.653653653653654,1.84467068571549,1.74100264219671,1.46332072215363,1.32526731768267,3.41971552298762,0.877591942436933
0.654654654654655,1.84550529637862,1.74213983163585,1.46758145615385,1.32573705403299,3.42116895232041,0.885625422426684
0.655655655655656,1.84967922073592,1.74332346374346,1.47215684459754,1.32578354241167,3.4215252787485,0.887545530914869
0.656656656656657,1.84970425002955,1.74333982821293,1.47262384898522,1.32600962260859,3.42229596753452,0.889903082585093
0.657657657657658,1.849796321287,1.74812714145187,1.47413525925492,1.32795468721274,3.42287548549768,0.893579663505665
0.658658658658659,1.85154664303077,1.75043166041872,1.47860955580721,1.32834918398222,3.42296227023717,0.893948700363245
0.65965965965966,1.85460923989342,1.7520363080781,1.4797585668175,1.32922610418513,3.42437141490686,0.89736156506025
0.660660660660661,1.85557333281582,1.75404360093421,1.48031501038593,1.3300367441921,3.42516551740519,0.89759560200566
0.661661661661662,1.85884203509163,1.75507530277261,1.4804843451206,1.3306555932204,3.42528671087085,0.898043909081788
0.662662662662663,1.86039103126018,1.75592266672669,1.48361396059889,1.33227732708599,3.42764664131092,0.898114546916851
0.663663663663664,1.86063653741317,1.75740622061637,1.48382706213019,1.33261756956227,3.42823822337057,0.898124590592268
0.664664664664665,1.86088413364762,1.76084783017727,1.48846970877051,1.33345317871049,3.4283294484406,0.898184944388029
0.665665665665666,1.86194012889886,1.76237748616521,1.48856855724869,1.33422102814306,3.43076401263509,0.8991762459717
0.666666666666667,1.86672852795246,1.76391786543988,1.48943209720848,1.33476838227333,3.4317877801922,0.900749171612005
0.667667667667668,1.86940401612887,1.76442508468969,1.49141302743324,1.33511996520116,3.43206676789981,0.903367181942335
0.668668668668669,1.87232137510263,1.76477612297283,1.49422625500096,1.33577499827288,3.43278794139483,0.905637114436337
0.66966966966967,1.87268072141922,1.76593031976448,1.49447997274651,1.33660860732969,3.43293917966939,0.905986924430645
0.670670670670671,1.87280380135805,1.7694693419072,1.49587176538564,1.3372175258099,3.43310357861476,0.908815257675327
0.671671671671672,1.87314043172048,1.76999274530711,1.4963454130556,1.33728078068953,3.43331839407888,0.910591365892294
0.672672672672673,1.8736612204809,1.77020370605066,1.49635713345515,1.33794232120901,3.4338557050172,0.911606355118693
0.673673673673674,1.87590482134622,1.77257961822021,1.49719750926291,1.33862438750142,3.43835047220097,0.912278183451206
0.674674674674675,1.87623464131875,1.77400052106095,1.49788996984789,1.3398539872805,3.43922719237121,0.913086642051954
0.675675675675676,1.87659504866875,1.77550146517278,1.49828506609627,1.34245377024709,3.44217441925089,0.91503862701949
0.676676676676677,1.87747326689587,1.78300936791977,1.50131734171154,1.34247056664561,3.44249762743013,0.916976380767039
0.677677677677678,1.87947618407111,1.78862394929698,1.50373303192271,1.34466362700077,3.44262566871747,0.919464520685806
0.678678678678679,1.88132691032375,1.78869785931759,1.50389218052158,1.34487956830521,3.44266718603119,0.922451524673352
0.67967967967968,1.88206055710493,1.78931190612308,1.50476714536614,1.34635543826486,3.4428646426159,0.922694653649377
0.680680680680681,1.88256709682848,1.79045893571643,1.50494951685229,1.34731535387037,3.4431002625344,0.923302913369426
0.681681681681682,1.88426014712252,1.79078445375553,1.50509689821945,1.34754653620047,3.4442773773235,0.924064301550177
0.682682682682683,1.88502511601641,1.79182117363474,1.50540237500917,1.34813691958322,3.44440467870821,0.92597586250639
0.683683683683684,1.88704182118692,1.79343235460998,1.50590047204069,1.3483757963976,3.44642573730606,0.926382343235905
0.684684684684685,1.88726673622439,1.79506461354766,1.50590466294031,1.34914947406056,3.44662165822261,0.926753502499715
0.685685685685686,1.88730834857045,1.7965167256449,1.50905174699907,1.34920555459798,3.44742030055102,0.927582234225865
0.686686686686687,1.88953561252392,1.79652631908206,1.50911168828521,1.35132447572027,3.44764505217152,0.927826488910384
0.687687687687688,1.89018044008681,1.80020722990004,1.50942597944327,1.35198965454289,3.44904384802176,0.931640989459856
0.688688688688689,1.89031367450552,1.80705293550211,1.51395404573123,1.35528731802045,3.44957641619613,0.935564857165871
0.68968968968969,1.89228472676085,1.80775977447071,1.51510365726531,1.35533426901807,3.45193702148125,0.93568565904605
0.690690690690691,1.89375274783625,1.80876437948774,1.51575722858562,1.35631626209205,3.45212544890335,0.936736443005019
0.691691691691692,1.89597481383498,1.8089624229946,1.51613323829436,1.35765918228176,3.45324091042334,0.937521270672274
0.692692692692693,1.89821217320783,1.80927896713262,1.5167558331419,1.35835006069779,3.45408889216634,0.943317979593124
0.693693693693694,1.89938088374941,1.81162251091315,1.51757506744683,1.35926788081877,3.4555845514457,0.943693182775127
0.694694694694695,1.90390822403296,1.8138152864933,1.51781174745759,1.36071786379451,3.45773096129378,0.944954337908076
0.695695695695696,1.90657857742335,1.82069771700161,1.52086301056951,1.36151382351643,3.45872867192561,0.94538627546105
0.696696696696697,1.90772122915718,1.82153868105565,1.52350051229528,1.36427937002555,3.45893126789634,0.946663958262488
0.697697697697698,1.90874048449075,1.82230679378617,1.52406842541628,1.36528978170311,3.45946956431278,0.947906440452575
0.698698698698699,1.91148335408531,1.82564337641994,1.52766838231288,1.36578147234053,3.45985774447016,0.948039892381486
0.6996996996997,1.91364719579377,1.83038402758566,1.5277117015496,1.36707106725755,3.4599713583601,0.950835338471208
0.700700700700701,1.91375626598606,1.83045357160917,1.52792083897759,1.36738966959996,3.46018317833081,0.950899658558039
0.701701701701702,1.91378146733937,1.83195232553032,1.52828542976497,1.36761552860159,3.46078835050216,0.954840129263752
0.702702702702703,1.91441858763786,1.83206610683378,1.53197855874372,1.36795307896906,3.46421500811607,0.955361240528358
0.703703703703704,1.91623308085841,1.83465184040282,1.53201816482108,1.36827133584096,3.46451330975517,0.955402765339274
0.704704704704705,1.91837050834011,1.83577362074436,1.53394563909889,1.36838484609017,3.46551935572647,0.955478398489237
0.705705705705706,1.91845674158411,1.83607015326217,1.53468002171658,1.37065931275961,3.46568868205729,0.956434562592645
0.706706706706707,1.92076839341274,1.83642912365285,1.5347164201248,1.37172052559949,3.46640077868266,0.959075481229108
0.707707707707708,1.92135892041002,1.83676231961326,1.53510754461686,1.37275584980393,3.46647781969404,0.964342291753501
0.708708708708709,1.92391524755401,1.83723574925076,1.53599084084548,1.37436524316524,3.46689059009915,0.968272031681826
0.70970970970971,1.92513269975031,1.83935086830726,1.5377093761709,1.37472234453721,3.46730893472176,0.968767178856461
0.710710710710711,1.92514188443693,1.8404736056979,1.53774453229627,1.37520262562136,3.46795566588551,0.972446919420541
0.711711711711712,1.92697056934012,1.84257721228501,1.53893609429621,1.37664553121941,3.4687206353131,0.972702376457643
0.712712712712713,1.92706300194207,1.84469030409827,1.54139849598592,1.3807278292519,3.46985588396415,0.975338768820226
0.713713713713714,1.92752359547175,1.84512049128736,1.54294311209878,1.38237615012389,3.47108426652776,0.980558927778021
0.714714714714715,1.92764557777747,1.84527545135091,1.54421520226453,1.38340805924361,3.47173965968991,0.982410716853289
0.715715715715716,1.92802931520509,1.84546385113208,1.54505697212163,1.38400810006329,3.47232703570432,0.988771136772329
0.716716716716717,1.92819646695726,1.84769014754,1.54772892648366,1.38439016492415,3.47291923647759,0.99035098409811
0.717717717717718,1.92851098922931,1.84925718328433,1.54843034435801,1.38536992511165,3.47293148268263,0.995166688702891
0.718718718718719,1.92951254416534,1.85271216202606,1.54874973790756,1.38538320637027,3.47400612180236,0.997567829140827
0.71971971971972,1.92980560241805,1.8531468034297,1.54951190003699,1.38627263618686,3.47441374513861,1.00010014462028
0.720720720720721,1.93402463022182,1.85363692508787,1.54990723411909,1.38822502332112,3.47464231897973,1.00302513142212
0.721721721721722,1.93498047404464,1.85542012176307,1.55197506603698,1.39440545282995,3.47586564032857,1.00538650094088
0.722722722722723,1.93498452981562,1.85696401111763,1.55228314082776,1.39490832509736,3.47587855538652,1.00562234963904
0.723723723723724,1.93640134389889,1.8595054277643,1.55416482209508,1.39497888354629,3.48020687973531,1.00824705986718
0.724724724724725,1.93642230108276,1.85952269493653,1.55453559466957,1.40166035612366,3.48150859168026,1.00906410341103
0.725725725725726,1.93940836787556,1.85984484292147,1.55527994941273,1.40320952317059,3.48184140545835,1.01219328343272
0.726726726726727,1.94362091507569,1.86307302046264,1.55613143369246,1.40328965735547,3.48246506322029,1.01314500024006
0.727727727727728,1.94395390440921,1.86344222262946,1.55812691707745,1.40382373849099,3.48295255505432,1.01451787450696
0.728728728728729,1.94473541959261,1.86353023631638,1.5586214754569,1.40449638437007,3.48427721813079,1.01576548712749
0.72972972972973,1.94703259250185,1.86930769524954,1.56099216066838,1.40465201029806,3.48445894454547,1.01731094786377
0.730730730730731,1.94760898329553,1.86979636869879,1.56302042050922,1.40676493563277,3.48546264425395,1.01908005982128
0.731731731731732,1.94936706283516,1.87032977353367,1.56526326433905,1.40770553497497,3.48699874012164,1.02249989007763
0.732732732732733,1.94982815161118,1.87175971580017,1.56770401517645,1.40850610698282,3.48815692629874,1.02278445706652
0.733733733733734,1.95680800344973,1.87454013262456,1.56881099137779,1.40885787596767,3.49119817271735,1.03000518405891
0.734734734734735,1.95766515237942,1.87470314016285,1.56886403978473,1.40981761260403,3.49198141424785,1.03195591091789
0.735735735735736,1.9592069663973,1.87512534828964,1.56906286723663,1.41278731784412,3.49225479539117,1.03652707963082
0.736736736736737,1.96061098230736,1.8817881696408,1.56961359912715,1.41785624494327,3.49306842082199,1.04224126595955
0.737737737737738,1.96216983261639,1.88212085893478,1.57074970947968,1.41955560323606,3.49424504646131,1.04346930060443
0.738738738738739,1.96552740060235,1.88430679411468,1.5725079451363,1.41970424384485,3.49475521459887,1.0438025672086
0.73973973973974,1.9655725989997,1.88473829259483,1.57389517660607,1.42004683970523,3.4947946995455,1.04404667879396
0.740740740740741,1.96755639725511,1.88517404372111,1.57650728752123,1.42049680533134,3.49560892186991,1.04450167150188
0.741741741741742,1.96941819615132,1.88709169596528,1.57763623036296,1.42297078121912,3.49655403326776,1.04990743844425
0.742742742742743,1.97678919713032,1.88977356812166,1.57777384641211,1.42390649039343,3.4968964404683,1.05184795857935
0.743743743743744,1.97773460663663,1.89072610415093,1.57807243020916,1.42711305780444,3.50365006063569,1.05710276528849
0.744744744744745,1.98597693889178,1.89308661382592,1.57847771498619,1.4272532697669,3.5047232473758,1.0628965209992
0.745745745745746,1.98615793740343,1.89506197094517,1.57879301620254,1.42888419772948,3.5048572018508,1.0658501401618
0.746746746746747,1.98707992625389,1.89835643203987,1.58026379042717,1.42892977026058,3.50655007413524,1.06632626322851
0.747747747747748,1.98730512852744,1.89944338795837,1.58195787277288,1.43085563261239,3.50677364203329,1.06725608876617
0.748748748748749,1.98829988617305,1.90119900363765,1.58255742515738,1.43334623993234,3.50712916797776,1.06835527622655
0.74974974974975,1.99010114000522,1.90182134882799,1.58266819508163,1.4339153637646,3.50727421329495,1.07203773763225
0.750750750750751,1.99055826416977,1.9028886653257,1.58493362336208,1.4347784542555,3.50762872702076,1.07208701053684
0.751751751751752,1.99064691532809,1.90424878421631,1.58569150556024,1.43558695956306,3.50845500390904,1.07261425450069
0.752752752752753,1.99080657620438,1.90427272326901,1.58686169910535,1.43633464488419,3.51021095415977,1.07424982913715
0.753753753753754,1.99139814058098,1.90521622390969,1.58782978866607,1.43709669417369,3.51375487414656,1.0750995541318
0.754754754754755,1.99179557174941,1.90536105720455,1.58858379651294,1.4372240185587,3.51487045599668,1.07976531102014
0.755755755755756,1.99182921541485,1.90687668556616,1.58883736987672,1.43744290576921,3.51545970882979,1.08338792022346
0.756756756756757,1.99284608645391,1.9076404716998,1.58917761167068,1.43812748596855,3.51577254909,1.08465713389247
0.757757757757758,1.99378076824494,1.90848837853592,1.5903260614236,1.44182434347214,3.51644157984827,1.08491657154693
0.758758758758759,1.99446734534888,1.908600892991,1.59172349158396,1.44465409361014,3.52029639797461,1.08640105710448
0.75975975975976,1.99678802976178,1.90979360326947,1.5921576111914,1.44737096177067,3.52110857656636,1.0874693218877
0.760760760760761,1.9990513029228,1.90983860920227,1.59440826848203,1.45655384221344,3.52112436159173,1.09119491503159
0.761761761761762,2.00129367990958,1.91386425241948,1.59514641848092,1.4567925384848,3.52515711831075,1.09229926886486
0.762762762762763,2.00240640577874,1.91593099579242,1.59634001750315,1.45807836397367,3.52662392192354,1.09314579037995
0.763763763763764,2.00326347141576,1.91649781300095,1.59773954525198,1.4610477146729,3.53061536208819,1.09482069820108
0.764764764764765,2.00396009827076,1.91793881017317,1.59841916922085,1.46150122806805,3.53175115528429,1.09870203319598
0.765765765765766,2.00525853035141,1.91854730078,1.59980886349574,1.46418244118243,3.53306851972666,1.10054653267694
0.766766766766767,2.00535661806755,1.92139430558648,1.60092576006639,1.46594738189878,3.53391572734418,1.10521251935878
0.767767767767768,2.00591708636617,1.92701571199787,1.60097800792698,1.46655852040083,3.53622432408896,1.10528861272979
0.768768768768769,2.00645810689291,1.93320777081734,1.60121244163292,1.46871049557,3.53634414989706,1.10857092842358
0.76976976976977,2.01062110993999,1.93579289209629,1.60377027896799,1.46932551132929,3.53841077572723,1.11226332656327
0.770770770770771,2.01119679227049,1.93601438479428,1.60505565123247,1.47076597853609,3.54104979453542,1.11274084725488
0.771771771771772,2.01219708005434,1.93918198416848,1.60741340504797,1.47229954752032,3.54242485372947,1.11381971552369
0.772772772772773,2.01320120049723,1.93943716583235,1.6096821023212,1.47365468946854,3.54362776340522,1.11445129669085
0.773773773773774,2.01589912381431,1.93986849370189,1.61265741361331,1.47394137190054,3.54637651422675,1.1150008384312
0.774774774774775,2.01805243349721,1.94074671450793,1.61429415384327,1.47513961790473,3.54919727236966,1.1156341772434
0.775775775775776,2.0228595341287,1.94331468765967,1.61619962145481,1.47586255492611,3.54923454448346,1.11665261758815
0.776776776776777,2.02481496665205,1.94450277948896,1.61708118742217,1.47610588308051,3.55170430901201,1.11772838285903
0.777777777777778,2.02612387412968,1.94630359711891,1.62132625622285,1.47968041719861,3.55360383790454,1.11869967238758
0.778778778778779,2.02785914602612,1.94976604789645,1.62232151307671,1.48188248017755,3.55362685864767,1.1210344377811
0.77977977977978,2.02932086033656,1.9523940561662,1.62423893177398,1.48606495571012,3.55447396341384,1.12150520465901
0.780780780780781,2.02967550700887,1.95279889948885,1.62690631894288,1.48617593016007,3.55447769085487,1.12479106424623
0.781781781781782,2.031411232123,1.95287859938584,1.62963980625675,1.48807937135076,3.55490541415625,1.12529087244133
0.782782782782783,2.03150240146869,1.95681452769577,1.63064545695538,1.48848020162472,3.55813710845757,1.12592489113487
0.783783783783784,2.04310659180769,1.959048575941,1.63263201056909,1.49314029985213,3.56261690394478,1.12719880356766
0.784784784784785,2.04701072212075,1.95914215025919,1.63324278242774,1.49688748104435,3.5626357313536,1.13461393570464
0.785785785785786,2.04783572595337,1.96451356298117,1.63534837560575,1.49927485617669,3.56272254912748,1.13666041433221
0.786786786786787,2.05464804717151,1.96484452486444,1.63837746831275,1.49927764835281,3.56394945806606,1.14319873876617
0.787787787787788,2.0550308405939,1.96489363647267,1.64365091675972,1.49948878596541,3.5670990125285,1.14463573610138
0.788788788788789,2.05516301540448,1.96649079605615,1.64443182857739,1.50037341172076,3.56853407738384,1.14466978504668
0.78978978978979,2.05659559879245,1.97086061428726,1.64549596693682,1.50177607032963,3.56871102676096,1.14521406459749
0.790790790790791,2.05725703556507,1.9711120555853,1.64622058109945,1.50437773429425,3.56918825678065,1.14901738705352
0.791791791791792,2.05735827097004,1.97340164812265,1.64840331432513,1.50492885442968,3.57032363130118,1.14964878336134
0.792792792792793,2.06005334461894,1.97415405055004,1.64870151551941,1.50666123640387,3.57060492026717,1.15127681356845
0.793793793793794,2.06183842363599,1.97497309442529,1.65418633207516,1.50872811047445,3.5738837877486,1.15151251723096
0.794794794794795,2.06384544362911,1.9769489158532,1.65451098715936,1.50946873691427,3.57437164206922,1.15481852894388
0.795795795795796,2.06540791052977,1.97748843085352,1.65582166370703,1.51058121194511,3.57664457280982,1.16059420098648
0.796796796796797,2.06557397451784,1.97916094848548,1.65778336595768,1.51319396392783,3.5778794675979,1.16528898077776
0.797797797797798,2.06962237930339,1.97956402782995,1.66347346445333,1.51451451019709,3.58015939372255,1.16808967222971
0.798798798798799,2.07059883173297,1.98329857848569,1.66445220623911,1.51960857116148,3.58131065521535,1.16893790982902
0.7997997997998,2.07177570600166,1.98521295256891,1.66952837256772,1.51991494621708,3.58536358836028,1.17064006733585
0.800800800800801,2.07243361954898,1.98521566144444,1.67164481890092,1.52089345136476,3.58789426514218,1.17190304010767
0.801801801801802,2.07476473328026,1.9861530224573,1.6718207780559,1.52222430052746,3.58821923872933,1.17584707514611
0.802802802802803,2.08295869832835,1.98838979914451,1.67423131395493,1.52250505343679,3.59063211809119,1.18244187310543
0.803803803803804,2.08341487527507,1.98849735578002,1.67569897778084,1.52289297139642,3.59418694949377,1.1835487715924
0.804804804804805,2.08513493442765,1.99003328460063,1.67712362354334,1.52637759214815,3.5951458092262,1.18498729260791
0.805805805805806,2.0862136953615,1.99223325846913,1.67910076957856,1.5300091882818,3.59868135644352,1.18688875434135
0.806806806806807,2.08672128427162,1.9924974124422,1.68301828103343,1.53022754648087,3.60436916181727,1.18714075271354
0.807807807807808,2.08757188078412,1.9950646604973,1.68994507873184,1.53234291138514,3.60475735460137,1.19028104995407
0.808808808808809,2.08776937502781,1.99657082534721,1.690689644037,1.53241316638263,3.60771946880432,1.19220552249267
0.80980980980981,2.08872439702969,1.99784843656175,1.69596407757733,1.53241944231533,3.6084693051195,1.19808345723728
0.810810810810811,2.0896982339617,2.00520593358462,1.70491491431696,1.53440007275767,3.61084808795353,1.20046423106152
0.811811811811812,2.08994611126056,2.0060205568153,1.70651477968682,1.53674371902902,3.61168182174865,1.20387055526566
0.812812812812813,2.0914213003628,2.00717990736558,1.70939315407947,1.54019812989848,3.61338912498107,1.20675217051866
0.813813813813814,2.09149426263819,2.00840565990221,1.71001040739669,1.54421011549562,3.61382058575413,1.20808449483068
0.814814814814815,2.09352289333524,2.01216012407775,1.7138907237693,1.54530386021675,3.61460015616738,1.20963861359622
0.815815815815816,2.10232538406219,2.01264051763969,1.71423583246802,1.54871322380506,3.61516344909773,1.21063505928546
0.816816816816817,2.10580345729741,2.02021290276443,1.71692431374745,1.55007019515537,3.61577599900441,1.21120081956178
0.817817817817818,2.10588364591393,2.02355797904843,1.71692720872324,1.55295455473999,3.61708447019754,1.2121410350848
0.818818818818819,2.11009293583142,2.0257939271083,1.71700869314143,1.55877400684912,3.61883854806032,1.21842115096117
0.81981981981982,2.11597374752892,2.02676407955796,1.71857761020784,1.55901117416439,3.62015152952974,1.22106451389562
0.820820820820821,2.1209332535739,2.02968453641183,1.72472710273271,1.56223749091699,3.62051571518881,1.22201134145481
0.821821821821822,2.12598777151876,2.03008898151743,1.72698118000845,1.56457917809079,3.62353233521415,1.22243845046166
0.822822822822823,2.13349843264147,2.0431788363559,1.72715148559904,1.56754106664345,3.62478619090626,1.22424651480652
0.823823823823824,2.13605845866776,2.05098858074901,1.72845217643287,1.5696953130917,3.62490036492323,1.22446639670451
0.824824824824825,2.14008476184868,2.0551395158931,1.73186705028394,1.57025285458687,3.62641386863702,1.22951554619083
0.825825825825826,2.14277199348981,2.05685856018315,1.73441575152166,1.57096302494824,3.62869605545829,1.23967292442622
0.826826826826827,2.14291095451507,2.05984622273944,1.73522336188577,1.57103163324499,3.63516170693688,1.24267362004337
0.827827827827828,2.14606459420181,2.06110253475636,1.73714542507132,1.5711147403704,3.63682935432091,1.24629142969998
0.828828828828829,2.15057636762175,2.06131091906126,1.74339171519114,1.57205292561831,3.63874625452797,1.24938420360799
0.82982982982983,2.15477885468705,2.06553241093121,1.74481546191927,1.57336235422594,3.63951517530214,1.25167800834984
0.830830830830831,2.15537950112832,2.066912939012,1.74788750467038,1.57443280463968,3.63962549782637,1.25357781539459
0.831831831831832,2.15545130966613,2.06799731342359,1.75003462099114,1.57559371724813,3.64371190205338,1.2538997801463
0.832832832832833,2.15765395092717,2.06811828253705,1.75239037699177,1.57944214437053,3.64567590678465,1.25973962577622
0.833833833833834,2.15852645986904,2.06924561009033,1.75566242866829,1.59120348206682,3.64570854207582,1.26050104348549
0.834834834834835,2.15953024282,2.07082220535538,1.75628752032329,1.59156412370213,3.6459709643105,1.26098869256365
0.835835835835836,2.16092107051696,2.07192592682888,1.75727539429823,1.59658399757591,3.64693883984744,1.26124614610736
0.836836836836837,2.16459833520436,2.07431069231122,1.758738753357,1.59762242475354,3.64711469195088,1.26241934614606
0.837837837837838,2.16478747600791,2.07918514658232,1.76132146886291,1.59813350272221,3.64860931108231,1.26401598676195
0.838838838838839,2.16707678031033,2.08707274849222,1.76480433114373,1.60755162838266,3.64869009425227,1.26453386576165
0.83983983983984,2.16715350194748,2.09050016537456,1.77018325143687,1.61123618378551,3.65174164900964,1.26480459432636
0.840840840840841,2.16907216509953,2.09052209491382,1.77086213103649,1.61403153163662,3.65245212633725,1.26813591988582
0.841841841841842,2.17870822719624,2.09936271032604,1.77129301202996,1.62246889637663,3.65803098069831,1.26988363574074
0.842842842842843,2.1789691375572,2.10569245710935,1.77200380913164,1.62986582416468,3.66295419049284,1.27018078003142
0.843843843843844,2.18220222688918,2.11346972109497,1.77973805896608,1.63062600420445,3.66333572305946,1.27214969686902
0.844844844844845,2.18295567709498,2.11369976267665,1.78085970914829,1.63325715541323,3.66710562865895,1.2768022061072
0.845845845845846,2.1833583954928,2.11436944748783,1.78482765645528,1.64143324516466,3.66744220412092,1.27836825097324
0.846846846846847,2.18768037133276,2.11631166607892,1.78650026294678,1.64362518219557,3.6680784989259,1.28400526089079
0.847847847847848,2.18928898290628,2.11647899882532,1.78694786473567,1.6448497762334,3.66835232168115,1.28434867585614
0.848848848848849,2.1948570977364,2.11743465019079,1.79060433050308,1.64561462665358,3.67962121953471,1.28695745694525
0.84984984984985,2.20436209462995,2.12140190201252,1.79585473751642,1.64597679469989,3.67980531866173,1.28705499425774
0.850850850850851,2.20740837421725,2.12223926575597,1.79621628866892,1.64782947415385,3.68034146988959,1.28734082476881
0.851851851851852,2.20769309379465,2.12496376199584,1.80153359437919,1.64966795728575,3.68671703640773,1.29205228841724
0.852852852852853,2.21263673379719,2.13344948340163,1.81001094040414,1.6518993441624,3.68771590774241,1.29266688945645
0.853853853853854,2.21414535487591,2.1355984025196,1.81064968887547,1.66470049885146,3.6897783871826,1.30004720105349
0.854854854854855,2.21519202107442,2.13710546748971,1.81208839963718,1.66601980316211,3.69195937357311,1.30014756268167
0.855855855855856,2.21819826356569,2.13711072993205,1.81871584548619,1.66791586547877,3.69367042997907,1.30112462146514
0.856856856856857,2.22706423150152,2.13882756202444,1.82130128343756,1.67009850078931,3.69541979073011,1.30123906667691
0.857857857857858,2.23259441954719,2.14169948578944,1.82217966127386,1.67674943532219,3.69739594857496,1.31143017584849
0.858858858858859,2.23394927509233,2.14297135250453,1.82509491960969,1.67716558650093,3.69776834871253,1.31639075935363
0.85985985985986,2.23577925875285,2.14419305955607,1.82559557631816,1.67736160261801,3.70395680149835,1.31648408038873
0.860860860860861,2.23742545871662,2.14509453001734,1.82849437084767,1.68242705679557,3.70410300152073,1.31890463974059
0.861861861861862,2.23801664842187,2.14522275621655,1.83210711723647,1.68960610020981,3.70568162125319,1.3195420435796
0.862862862862863,2.24037059561698,2.14626890456865,1.83841465231398,1.68990882668116,3.70724225114875,1.32735502213955
0.863863863863864,2.24392323438942,2.1480793068098,1.84462652729252,1.69083435874993,3.70864015690813,1.32871674290491
0.864864864864865,2.24490385633203,2.14833806490751,1.84537009237919,1.69121249379101,3.714573030717,1.33497189476159
0.865865865865866,2.24499475183372,2.15266072223766,1.8472393584244,1.69671744724748,3.72006692714273,1.34810544830038
0.866866866866867,2.24579832744945,2.15592938600452,1.84873933799523,1.70479001672988,3.72171309037433,1.35060759731154
0.867867867867868,2.24827583154833,2.16976190156224,1.84960117190166,1.70643907538506,3.72514446198181,1.35238946973958
0.868868868868869,2.24993529548002,2.17005921191889,1.84964014336646,1.70981240512797,3.73318203180171,1.35825486262374
0.86986986986987,2.25224997992096,2.17030551705782,1.85119007450335,1.71120011280364,3.73699793933597,1.36174933973697
0.870870870870871,2.25552840306883,2.17197367203513,1.85235603916684,1.71265828904333,3.7397719105958,1.36194479205211
0.871871871871872,2.26101341099914,2.18752601763306,1.85280878203655,1.71328941981784,3.74079775143162,1.37483310503782
0.872872872872873,2.2624459118299,2.18792042380843,1.85403122995843,1.72309395727019,3.74476168077225,1.37788650543817
0.873873873873874,2.26329620628775,2.19078713387041,1.85634874802398,1.72391204363382,3.7482327936666,1.38071379409183
0.874874874874875,2.2655439946141,2.19567828599183,1.8594983306711,1.7269311596822,3.74941971335696,1.38091471016099
0.875875875875876,2.26859216756046,2.19741018509843,1.86216180284645,1.73588551070482,3.75061153708217,1.38721430167661
0.876876876876877,2.27328164226501,2.20005708281098,1.86455027641425,1.73852756269901,3.75072849293954,1.38918382198617
0.877877877877878,2.27566487665638,2.20292350448418,1.86588324904033,1.73865562675977,3.75121055363589,1.39108421844092
0.878878878878879,2.27839664578221,2.20469252353247,1.8659916257446,1.74330374084397,3.75265927060608,1.39874063186946
0.87987987987988,2.27895745039581,2.20650808574613,1.86814213505403,1.7607639991336,3.75694517138334,1.40118039374534
0.880880880880881,2.28435679153279,2.22783911016485,1.86871419826937,1.77244604033337,3.75887784471295,1.40162296456403
0.881881881881882,2.28609647960225,2.2295474993874,1.8746022735595,1.77441473316391,3.76096130966379,1.40689644480566
0.882882882882883,2.29210098629424,2.23225602156971,1.8755147135374,1.77588011673203,3.76376385720895,1.40823211803603
0.883883883883884,2.29440373793175,2.23229087520256,1.8802608394068,1.77804921888875,3.76643629495589,1.41647741171671
0.884884884884885,2.29459958062657,2.23440240261531,1.88272852321579,1.77894730730245,3.76944578915484,1.41662666098473
0.885885885885886,2.29695871962595,2.23495626377242,1.88726215532159,1.78002421670947,3.76989834179613,1.41697894864848
0.886886886886887,2.29899812026829,2.23744681338512,1.896581948377,1.78132094493014,3.77108899992336,1.41955468073833
0.887887887887888,2.30838928099378,2.23795571000786,1.9006585213079,1.78573367313172,3.77257805510709,1.42198944374988
0.888888888888889,2.3147703401287,2.24311545967391,1.90139386869187,1.78676132066659,3.77520380283768,1.4265021189224
0.88988988988989,2.31774853696716,2.25138221353576,1.90775340436833,1.79115128068543,3.77926784125257,1.43681676784961
0.890890890890891,2.31900572905931,2.2535611884567,1.90828788643035,1.79379103031163,3.78004134286117,1.43935385453707
0.891891891891892,2.33091371001009,2.25634393426494,1.9090998472202,1.79468737070399,3.78099075875021,1.45291801501106
0.892892892892893,2.33094084091574,2.25965995221811,1.90973101866726,1.79580892006483,3.78203385613058,1.45414525622001
0.893893893893894,2.34265885566874,2.26391325278355,1.91297022950112,1.79731436499983,3.78481698439636,1.45499373934056
0.894894894894895,2.34730001809744,2.274923884732,1.91880411416449,1.79761941171922,3.7875220965393,1.46541775734143
0.895895895895896,2.35377350214273,2.27809319568101,1.92229800372231,1.79818290642401,3.79851055203335,1.46913917264169
0.896896896896897,2.35619224841238,2.28111418525451,1.93030340032122,1.80210615401484,3.80419153833246,1.47639296904589
0.897897897897898,2.36469539516578,2.28148295103356,1.93222563899024,1.80458151788008,3.80750051087671,1.4770659282361
0.898898898898899,2.36985772500103,2.28282768856246,1.93366166584741,1.80706597521383,3.8088852791672,1.48021821544903
0.8998998998999,2.37686450472773,2.28498894977279,1.93735405168765,1.8088661137657,3.80910750783009,1.49191906124262
0.900900900900901,2.37876437431958,2.28557253147361,1.9389594748196,1.80894700527989,3.81087295404671,1.49494723114751
0.901901901901902,2.379244529174,2.29515250225285,1.93923523674895,1.8089679137561,3.81383970628423,1.50200078226631
0.902902902902903,2.38017549597082,2.30209043827589,1.94227578898411,1.81896262622775,3.81550864940652,1.51043138437876
0.903903903903904,2.38154736163281,2.3021486619136,1.94382954609999,1.82458734145944,3.8177090051698,1.51264459628433
0.904904904904905,2.38351477243761,2.30378227551265,1.94813217694276,1.82631135952709,3.82175620061707,1.5170356149498
0.905905905905906,2.38703314352416,2.30683227620508,1.94985484345347,1.83345649269415,3.82557360574368,1.51752688220624
0.906906906906907,2.38856457718802,2.31523054800293,1.95247260880934,1.83521166306817,3.82685155709405,1.53445043227153
0.907907907907908,2.39892558237114,2.31801491515789,1.95332655931033,1.83883062864468,3.82750958401361,1.54736147872343
0.908908908908909,2.4112772064247,2.3194506007633,1.95549561519485,1.8424280584877,3.83287742685101,1.56027796110402
0.90990990990991,2.42837133975605,2.33041201510492,1.95716323434664,1.84297922358039,3.83680536119295,1.56201579510583
0.910910910910911,2.43683045357529,2.33449811081071,1.96240460881013,1.84377266318074,3.83952002811248,1.58966768148238
0.911911911911912,2.44744288154507,2.33760091935636,1.98580657128165,1.84820893644529,3.84114045128953,1.59047881365377
0.912912912912913,2.4502914681197,2.33787876390915,1.9894121683786,1.85120297280637,3.8413292502956,1.59647400897666
0.913913913913914,2.45852074097584,2.34049881756093,1.99191485846968,1.85416696296284,3.84183865815605,1.59707522344805
0.914914914914915,2.4699255311291,2.34710895311854,1.99612773671548,1.85735008613553,3.84765432975584,1.59901448360286
0.915915915915916,2.47010265188997,2.36086635397669,2.00199328687619,1.85905560370162,3.84978114010422,1.60545344024928
0.916916916916917,2.47205480663153,2.36156730590421,2.00938377267531,1.86873379333732,3.85286210214489,1.60568314281768
0.917917917917918,2.47236470561403,2.36690503933756,2.01462599726943,1.86885323664276,3.85325056149952,1.60692011198889
0.918918918918919,2.48424171204671,2.37739401528672,2.0153380092234,1.86936973794282,3.88756396930934,1.6179706877928
0.91991991991992,2.48758253289119,2.38348886427904,2.01939235450731,1.87042613647138,3.88845908652005,1.62431368222287
0.920920920920921,2.48915155925095,2.38790453539126,2.02546148187154,1.87229837553037,3.88853332198636,1.64510780402857
0.921921921921922,2.4921416817135,2.38900448118834,2.0298916314701,1.8831744790031,3.88875278464223,1.6485912827131
0.922922922922923,2.51986338970696,2.3997951240939,2.03498744671869,1.88435986551078,3.90196471646529,1.65139830724607
0.923923923923924,2.52636581162931,2.40012545940265,2.03673594000923,1.89400774606516,3.90383186730957,1.66417101866518
0.924924924924925,2.52906275818969,2.40217864579982,2.03774739459797,1.89878691856871,3.90593010286685,1.66893623652125
0.925925925925926,2.54018269469497,2.40894010585642,2.03968554563162,1.90399901619028,3.91122791979352,1.68333564077615
0.926926926926927,2.54106918474188,2.42390342723454,2.04228103609219,1.90414885517529,3.91823111117047,1.6985572364764
0.927927927927928,2.54923727913457,2.42579447821825,2.04259370660052,1.90710632763107,3.92105603100734,1.70252759236825
0.928928928928929,2.55179604121844,2.42700626902897,2.04490177004613,1.91595840889162,3.92321226307415,1.70329591258524
0.92992992992993,2.55663120157388,2.42824697201138,2.04598298546305,1.9281458505456,3.92950568745883,1.7040562793071
0.930930930930931,2.55766166312502,2.43456837497224,2.04809350436429,1.93067467010089,3.93628751276612,1.7325016537375
0.931931931931932,2.56149603969404,2.44009626931929,2.05273500964998,1.93759729810219,3.93998135516434,1.73929067593575
0.932932932932933,2.56260452338892,2.45043075286699,2.05948298131434,1.93788037029203,3.9421203040936,1.73966333502335
0.933933933933934,2.56334987245492,2.45656510673924,2.06485907277967,1.9395374607789,3.94708635765664,1.74233910346699
0.934934934934935,2.56596331911407,2.46421527236238,2.08130153622328,1.93961551581287,3.94879233221488,1.77618956996801
0.935935935935936,2.58711999045082,2.47325429668012,2.08261003083965,1.95850351863021,3.95294691224775,1.78671657098837
0.936936936936937,2.61119397522371,2.47840206829925,2.08671837971757,1.96377523066132,3.95299511886596,1.79856384652434
0.937937937937938,2.61751733416636,2.48331605791345,2.10098691439067,1.98192732704508,3.95500862682022,1.81230285918739
0.938938938938939,2.61999356169803,2.4835478264129,2.11353300237386,1.98624698353674,3.95995892676342,1.82012724119182
0.93993993993994,2.62394638279506,2.48371265702357,2.11413703186067,1.99103569638923,3.96583721697344,1.83214446667293
0.940940940940941,2.6301468596622,2.48799153588017,2.11438731424949,2.00138847290423,3.9688045889643,1.8369088668233
0.941941941941942,2.63224922483403,2.49087679012116,2.11627949235817,2.00250229631597,3.973881399109,1.83722883600259
0.942942942942943,2.63469214479247,2.49227876643505,2.12328116848682,2.0056440428885,3.98771567935604,1.8388681148467
0.943943943943944,2.6376786184897,2.50890781120916,2.13594298980692,2.02561286995206,3.99160557823861,1.84431870198509
0.944944944944945,2.65058917125668,2.51507613296112,2.15097576750024,2.02695673321194,3.99548473584755,1.85046125515837
0.945945945945946,2.65697171801682,2.53907300337376,2.15433573119158,2.03226065159275,4.00836430166726,1.85838740952303
0.946946946946947,2.66185455568328,2.54161577289585,2.16497216672911,2.04386148233844,4.01041750234807,1.86323898191007
0.947947947947948,2.66658555070868,2.54165052221782,2.16625178552505,2.05063918609112,4.0118000114383,1.87489366736415
0.948948948948949,2.69982798986745,2.5639273200297,2.17899246041128,2.05176555307704,4.02190972067337,1.87788900436806
0.94994994994995,2.70212321445657,2.56810850843363,2.18377018383313,2.05764925370886,4.02551508277514,1.88181145828247
0.950950950950951,2.72847919758555,2.56906509480768,2.19234979928581,2.05984719450225,4.02578469726257,1.88292816868493
0.951951951951952,2.72995451066401,2.57458191520079,2.19502174876767,2.08071430147409,4.03147672553887,1.88526908864129
0.952952952952953,2.7389390333562,2.58721138498517,2.19731303674335,2.09918818616349,4.03832053561506,1.88973462077445
0.953953953953954,2.74621615313697,2.58775906647824,2.19874262421407,2.10289845421278,4.05907019988005,1.89699292897014
0.954954954954955,2.76547896196201,2.59234274833015,2.22222483399079,2.10302102562059,4.05991735723344,1.8988264021108
0.955955955955956,2.7720827084885,2.61889212887837,2.23054502938157,2.11279262281767,4.06562043189288,1.90219511109745
0.956956956956957,2.77533166583596,2.62160107157983,2.238002305713,2.11724147254472,4.07280285444955,1.90912270359906
0.957957957957958,2.78035938248528,2.63696088065628,2.25334135564566,2.1176283594451,4.08210923051997,1.9101382887138
0.958958958958959,2.78116599894438,2.64060427975292,2.26985609516362,2.12389401101146,4.09150017082172,1.91626511539015
0.95995995995996,2.78601411617846,2.64657141911558,2.27224286392347,2.12718778480415,4.09304913260302,1.92898867535212
0.960960960960961,2.796556875669,2.68078553767136,2.27761418379119,2.13087277274711,4.10659512965226,1.92962114014839
0.961961961961962,2.81167719867786,2.68573027888931,2.27777121760664,2.17942768606426,4.10992143999226,1.93211114570764
0.962962962962963,2.81431031399438,2.68806465936395,2.28160742847569,2.20587996705538,4.11270566580924,1.96724741301749
0.963963963963964,2.82585346620402,2.71482123309891,2.33751569203672,2.22731789124054,4.12147520597052,1.97414555752763
0.964964964964965,2.8273004164432,2.73563933732915,2.34097855025751,2.26156583736603,4.13466206496607,1.98359688417623
0.965965965965966,2.82938217574251,2.74516001027424,2.34113065572363,2.28383550679366,4.16684681021159,1.99273363393134
0.966966966966967,2.85033838287872,2.75165305802181,2.34592024131699,2.30042841584075,4.1673540275455,2.00709427576018
0.967967967967968,2.87339899441388,2.75270515495245,2.34791652825028,2.30449139290864,4.16746772016927,2.00826219872657
0.968968968968969,2.87452490758718,2.76547602383198,2.41606172230623,2.30795424305593,4.16942562732853,2.02443736662084
0.96996996996997,2.87631743455561,2.77026934256943,2.43281148478558,2.32257091506617,4.17269771281644,2.02735164143472
0.970970970970971,2.88253498527941,2.775861493277,2.43358129115104,2.34218649555163,4.17554023443899,2.03217155524687
0.971971971971972,2.88347048968467,2.77945351232933,2.44214294289101,2.34819026306204,4.17625282073546,2.07236521122371
0.972972972972973,2.92737181010266,2.79514615641974,2.48801253099588,2.35978305285507,4.1939689891429,2.08051908225171
0.973973973973974,2.93511252271253,2.8249667785966,2.52262637483165,2.38377528625986,4.19913453098271,2.08260976991042
0.974974974974975,2.94446178771998,2.89104384133548,2.55900639615244,2.39940625898764,4.20246821242209,2.11294768092866
0.975975975975976,2.94533482927632,2.89253571841108,2.59876372291921,2.40013261344432,4.20732307734111,2.117504525998
0.976976976976977,2.96479343113494,2.89348603543456,2.60294999476814,2.41799144786434,4.27425368773541,2.12817837511423
0.977977977977978,2.96771586849818,2.91343638341498,2.61274205227497,2.45293258962891,4.27571794807833,2.14475965962188
0.978978978978979,2.96904498187728,2.9321117759651,2.63087038340939,2.46366838807476,4.28653773878258,2.16700758756279
0.97997997997998,2.98296278303581,2.94786559267356,2.67384511241638,2.48156189693785,4.33311945701472,2.17311615174128
0.980980980980981,2.99693616864484,2.97214306594163,2.69614394476523,2.50038471571218,4.34198530478529,2.21277452262149
0.981981981981982,3.00232310980276,2.98905027107313,2.71438321779509,2.52733749271098,4.35763430517809,2.2948233345906
0.982982982982983,3.01022455171105,2.99490158921136,2.7221571917282,2.54173254349058,4.44084874548607,2.32902210953876
0.983983983983984,3.02374345222895,2.9954205462507,2.73014939218868,2.56120829416612,4.45027047355623,2.34534266810621
0.984984984984985,3.0307391164655,2.99765923283347,2.73036432140606,2.56255217142815,4.47650912162689,2.360848803222
0.985985985985986,3.05860494227894,3.00891604748749,2.74261125852123,2.59588592941065,4.50703207663505,2.45879543877544
0.986986986986987,3.11039745934377,3.04725082530457,2.77301742958529,2.66743133259981,4.5231992670877,2.48462411729683
0.987987987987988,3.11140532033982,3.16601403439401,2.79565368884281,2.68728174040713,4.56525764212922,2.49683503195676
0.988988988988989,3.25010426093314,3.2441149538545,2.83064985564213,2.68991162165883,4.59521874635452,2.50056296859365
0.98998998998999,3.25248738377008,3.27091572505087,2.88201360140045,2.75498456323123,4.5959069918329,2.54523032933888
0.990990990990991,3.270477273582,3.28205458089383,2.92980127316333,2.80790904299574,4.63311741009515,2.62804183712115
0.991991991991992,3.45342374389949,3.33038271345812,2.967793355463,2.84530217800808,4.67970852631455,2.6288382623674
0.992992992992993,3.49052695172083,3.34679969574621,3.04827858529503,2.84581126089182,4.7504089389526,2.66893703977704
0.993993993993994,3.49533916550705,3.36305878568183,3.07002270731316,2.98064546841656,4.81984108632964,2.67250381008367
0.994994994994995,3.51717010830971,3.43498009305177,3.16249021966464,3.02487479448913,4.88872083460751,2.87241752294967
0.995995995995996,3.57902977263657,3.51596382528876,3.16933176188646,3.06327529664622,4.9022692783675,2.87909088834608
0.996996996996997,3.734003546394,3.80121417095417,3.51748645133041,3.13314005161389,5.03217141294955,3.01399601370297
0.997997997997998,4.16524238509399,3.83348726119583,3.66561913413285,3.4585087078104,5.26520450833321,3.03154454510213
0.998998998998999,4.17317689520759,4.20647769900844,3.92503929904269,3.88302361044619,5.66735919915495,3.31756221253622
1,4.44502356082952,4.42439178503963,4.01934392326074,3.92314317334449,5.86722786157301,3.70009102596435


==> figures/resultsFinal/APCentricHandover.csv <==
speed,1,2,3,4
1,0.171714285714286,0.123047619047619,0.094,0.0746666666666667
2,0.616190476190476,0.546095238095238,0.48847619047619,0.433047619047619
3,0.813142857142857,0.749047619047619,0.694190476190476,0.635714285714286
4,1.02095238095238,0.964571428571429,0.904952380952381,0.852571428571429


==> figures/resultsFinal/APCentricSpeeds.csv <==
speed,1,2,3,4,upper,lower
3,1.80948371089089,1.80681568042044,1.80426662112998,1.80112776798189,3.3977771203803,1.38796608422807
30,1.77063497731394,1.74622704202017,1.71330803546956,1.66806502621895,3.35833289059,1.15858883720056
60,1.77552557134529,1.72790832728699,1.63072927837891,1.47661307305358,3.36254226763616,1.0160514008863
120,1.7359986828334,1.62590350689726,1.36026191112092,1.24606261602332,3.34249201889185,0.778950447441645


==> figures/resultsFinal/UECentricCDF1.csv <==
CDF,1,2,3,4,upper,lower
0,0.506490392537321,0.454821379924223,0.502920609618603,0.414057209441261,2.32270605440596,0.00534492951366895
0.001001001001001,0.662129041112867,0.657342375101437,0.570160615395025,0.601993324438267,2.45575765667321,0.0164331548452881
0.002002002002002,0.732537007771791,0.740659182180417,0.639229911859544,0.621268177276537,2.47143219659155,0.0182807974991195
0.003003003003003,0.802888809326779,0.779275980007499,0.745146374791999,0.636244851600105,2.51854691910618,0.028506243620554
0.004004004004004,0.836287875690138,0.80702087221012,0.773834225020041,0.776862380614989,2.53097217473729,0.029791339388457
0.005005005005005,0.849111396679709,0.811215970233265,0.785146259400137,0.781343402103687,2.53266591944598,0.0303922366038515
0.00600600600600601,0.898678838814461,0.865363072187547,0.816827516927575,0.807308414829071,2.53962467425582,0.0327367681681297
0.00700700700700701,0.929311672270958,0.876740327814096,0.820747322752237,0.811586348712236,2.56215059019782,0.0376203194674987
0.00800800800800801,0.92953375801732,0.90234745962205,0.869364500161901,0.8284046859483,2.56774269159898,0.0388445604777974
0.00900900900900901,0.943929238256562,0.918499129715172,0.870099563043166,0.845702663578594,2.57061208613475,0.0430254345223012
0.01001001001001,0.97073345559478,0.936984663166363,0.887427741871176,0.861130439600271,2.5769614828276,0.0507239876674647
0.011011011011011,0.972340608047536,0.937459406046025,0.890311424955832,0.863001297802877,2.59197734596448,0.0534464549300217
0.012012012012012,0.972732680631707,0.95861264424694,0.897025898231655,0.869388384926873,2.59514708111766,0.0641308088858913
0.013013013013013,0.974947105752624,0.987439925019202,0.914409660216185,0.871080488315442,2.59730304915328,0.0687578966173659
0.014014014014014,0.980156662209662,0.988286952727053,0.927972446317121,0.87958685570065,2.60598090507701,0.0748059411685398
0.015015015015015,0.994253057283972,0.997107387106367,0.930116000542235,0.895630074927947,2.61176851104361,0.077440363859666
0.016016016016016,1.01136937047359,1.01562940093946,0.931999450689585,0.911966414544309,2.63687126591126,0.0793808370877468
0.017017017017017,1.01324439016666,1.02787506978301,0.939734145029533,0.918075274218019,2.64519435647574,0.0843314796223919
0.018018018018018,1.01955416742085,1.03205603916126,0.940775835734516,0.934178052333235,2.65881200776408,0.0849863649820136
0.019019019019019,1.01960259442667,1.04037479893065,0.946804087694132,0.938110365987195,2.66185057674776,0.0865623628326173
0.02002002002002,1.04134371317293,1.0578807808777,0.961329268490341,0.943781133160937,2.66481507554368,0.0869721649817986
0.021021021021021,1.04144321133414,1.06078606484469,0.970183848080186,0.944115265541204,2.66681453770226,0.0883411348640426
0.022022022022022,1.06892566672206,1.0625813053868,0.985574673196744,0.944978770872235,2.66939663350393,0.0935520100459941
0.023023023023023,1.07669849835397,1.0678541531538,1.00366026906644,0.983336890116893,2.66975292751913,0.102427750332534
0.024024024024024,1.08882602547874,1.06916388938953,1.01872085248905,0.985573790274256,2.67029356015505,0.107028074060881
0.025025025025025,1.09328455850502,1.08205845723781,1.01936329809268,0.990746053102537,2.67315517591168,0.10958768541469
0.026026026026026,1.09348942311877,1.08518232249224,1.02078348259905,1.00551253602866,2.67385867387211,0.109856383860485
0.027027027027027,1.10021639623122,1.08548367036814,1.02592538361743,1.0059480517867,2.67698504091558,0.111680071167064
0.028028028028028,1.10345027704964,1.09784216813246,1.03647144653713,1.00815389103498,2.68139705253799,0.113777578592708
0.029029029029029,1.11572570226957,1.09959367788988,1.03754002084189,1.01420921893659,2.68172731592238,0.116483817729167
0.03003003003003,1.12361438564253,1.10029398005371,1.03797494434009,1.02001249399901,2.68624296061596,0.117794375747244
0.031031031031031,1.13370473145491,1.10132272825818,1.04096168589108,1.02740850650931,2.69544994604321,0.128448443372877
0.032032032032032,1.13492739381228,1.10677360109562,1.04522348414821,1.02890371524651,2.6954902277791,0.133561901374217
0.033033033033033,1.13791747040887,1.10848614085399,1.04729799528948,1.03825773303012,2.69577345208076,0.134233142874824
0.034034034034034,1.14453957240444,1.1097938373065,1.04805688429679,1.04419170236504,2.69962041840207,0.13787541711256
0.035035035035035,1.14479402819001,1.10984863387029,1.05090418860405,1.04445288784385,2.7004567186761,0.140288223227158
0.036036036036036,1.14988122337687,1.11247010599079,1.05245757727836,1.04464966337808,2.70881535934861,0.145310836487598
0.037037037037037,1.15592951423548,1.11468964063261,1.0731913046812,1.04746790347126,2.71420777426695,0.146392874420573
0.038038038038038,1.16347204849768,1.12113010166544,1.07437655375453,1.04920639339305,2.71440973558642,0.146880172393615
0.039039039039039,1.1671986597367,1.1283747702207,1.07822504206001,1.04946953528968,2.71592427821838,0.147355214437492
0.04004004004004,1.16977325748749,1.13170188136611,1.08336146157775,1.05080553399131,2.71998868333462,0.151236144418775
0.041041041041041,1.17536179092093,1.14050246278046,1.08387968958957,1.05611861211709,2.72922157185445,0.154893767994851
0.042042042042042,1.17817021818094,1.14396323153885,1.08468111810347,1.05780478419627,2.73343090316678,0.158391222445014
0.043043043043043,1.18099008367265,1.14401078845519,1.08636504718448,1.05787728883866,2.73777771197652,0.16225167928514
0.044044044044044,1.18126169160153,1.14541472074942,1.0930812012765,1.060270013204,2.73808410234787,0.163093989585045
0.045045045045045,1.18928643767786,1.15372045666018,1.09318014141282,1.0607347253921,2.73809240401268,0.168537950516447
0.046046046046046,1.19117714074878,1.15805882578101,1.098824189704,1.06709583932498,2.74331363509918,0.169833002561242
0.047047047047047,1.19352148709021,1.1683650342494,1.10135451515055,1.07799936749466,2.74415875352453,0.173643765405368
0.048048048048048,1.19586290723068,1.16850136929492,1.10479606363145,1.08647338492229,2.74425035203671,0.175682678007219
0.049049049049049,1.21191825506871,1.17225753358316,1.12031259603505,1.0867608637881,2.75122207037967,0.176102410681974
0.0500500500500501,1.2148781003144,1.17244776759203,1.12256638217312,1.08754662733163,2.75547369772397,0.189938027966606
0.0510510510510511,1.21734669709498,1.17780504091037,1.12292170300692,1.08883184118639,2.75648233532786,0.190632548899951
0.0520520520520521,1.22462869960346,1.18607396943079,1.12761337829456,1.09052599640921,2.76110364881691,0.196981707308394
0.0530530530530531,1.22977577965885,1.18787123141532,1.1304958415886,1.09497413578601,2.76276592085768,0.197236020790927
0.0540540540540541,1.23326355608652,1.19401817955049,1.13094910876365,1.09760810349886,2.7630155296043,0.200985859054648
0.0550550550550551,1.23689765417045,1.19850899500894,1.13319337442689,1.09813270197803,2.76434149235757,0.201860255011078
0.0560560560560561,1.23777430739442,1.2007472029521,1.1398563404788,1.10631594928198,2.76510221930282,0.204357273655051
0.0570570570570571,1.23794517851393,1.20209502015984,1.14778052561011,1.10841523977748,2.77171015219443,0.204810077108321
0.0580580580580581,1.24373589050667,1.20642909075565,1.15050179685019,1.11175458706479,2.77337366594316,0.205145684836727
0.0590590590590591,1.24972559247885,1.20763953525409,1.15639653813561,1.11185924002671,2.7754879065624,0.206587254562317
0.0600600600600601,1.25026570933844,1.20803140800506,1.16056202337732,1.11548151868556,2.78187730006712,0.211281479781389
0.0610610610610611,1.25373560658979,1.20899064775299,1.16575412083568,1.11781566832499,2.78330265021155,0.220545219688783
0.0620620620620621,1.25547607250651,1.2113342390661,1.16586960219616,1.12491491421163,2.78524712317911,0.220834325290072
0.0630630630630631,1.26224177422356,1.21230236611631,1.16782260968124,1.12502205584714,2.78694496359357,0.220853527315654
0.0640640640640641,1.2635481156934,1.21463093676491,1.17687316119335,1.1252396141685,2.78735389224952,0.224052943818817
0.0650650650650651,1.2691319912184,1.22120291783239,1.17918236794401,1.129562430094,2.78885754411545,0.23245404822234
0.0660660660660661,1.27635619535569,1.22910061028093,1.18147119144267,1.13610591508223,2.79469337099601,0.235315335310738
0.0670670670670671,1.28050278121503,1.23176997905407,1.18311974756176,1.13712990381841,2.79631203103384,0.235641172130953
0.0680680680680681,1.29481571516259,1.24236191486098,1.18724504781087,1.13883736670167,2.79724021436881,0.237313545871807
0.0690690690690691,1.29595434805574,1.25670230046465,1.18948077339107,1.14297091398208,2.79780655372429,0.237813352893753
0.0700700700700701,1.29600790884377,1.25932617398567,1.19198905258356,1.1531925809591,2.8003147920252,0.242213087787749
0.0710710710710711,1.29619492189136,1.26397327101675,1.19919382441372,1.15636867343775,2.80118517601226,0.24581138918129
0.0720720720720721,1.3033097796839,1.26643296178699,1.19985105809747,1.16236016001201,2.80383875898354,0.24643005981416
0.0730730730730731,1.30494054442626,1.27315200720699,1.22143177785688,1.16516969097353,2.80403029983678,0.247414588270307
0.0740740740740741,1.31048677952425,1.27885448855773,1.22264688802409,1.17397708952853,2.80406034384656,0.24813821746008
0.0750750750750751,1.31414478849815,1.28272865047125,1.22909496807081,1.17488874542727,2.81056610625504,0.248495832137954
0.0760760760760761,1.31589002827215,1.28572473347642,1.23241713583135,1.17624472963789,2.81198777041688,0.256342385603717
0.0770770770770771,1.3203526120776,1.29229157089199,1.23497666269809,1.17703474404882,2.81334793692905,0.259160268614754
0.0780780780780781,1.32097411859278,1.29293967028423,1.23578176179272,1.17800919894476,2.81507995128127,0.260740537107779
0.0790790790790791,1.3273280845205,1.29540795397073,1.23643137745605,1.17909986051122,2.81890387277932,0.261479764495952
0.0800800800800801,1.32980034019947,1.29559540217289,1.23700021027503,1.17934606018464,2.8191366726786,0.264317854479658
0.0810810810810811,1.33037428236418,1.29996680375416,1.2409498273269,1.18061926383348,2.81984451759618,0.26543202295167
0.0820820820820821,1.33079917115085,1.3022404796747,1.24190734151381,1.18342802338313,2.8206919239783,0.271627428805594
0.0830830830830831,1.3380742459328,1.30314513156533,1.2437571631566,1.1863169580961,2.82098533495426,0.272408472975858
0.0840840840840841,1.33821875070667,1.3031961424617,1.24463684565458,1.19643769438103,2.82197587236517,0.274589336875985
0.0850850850850851,1.33837727453609,1.305141397563,1.25019077289523,1.20198803324482,2.82423470180569,0.27566634543957
0.0860860860860861,1.34018334205658,1.3084776019911,1.25367255150915,1.20256144375878,2.82624752176438,0.277085893283929
0.0870870870870871,1.34063027055954,1.3099430721404,1.25479868358307,1.20358357514301,2.82773202098521,0.278929878947732
0.0880880880880881,1.34353595258057,1.31107946416871,1.26873386935871,1.20542352779342,2.83005367060198,0.279337318967143
0.0890890890890891,1.34504351812133,1.31547421147206,1.2769257517225,1.20549196186948,2.83776400220149,0.2810037973184
0.0900900900900901,1.345190100742,1.32280991753152,1.27763764829593,1.21455403853071,2.83819740481205,0.281550186779382
0.0910910910910911,1.35180174521677,1.32721403956903,1.27810561978175,1.21537127023022,2.84089339985848,0.281606120919587
0.0920920920920921,1.3555428578358,1.32917179487046,1.27917559529307,1.21581244226113,2.84120654300052,0.282428963311496
0.0930930930930931,1.3569686079425,1.33040306899401,1.28123639351894,1.21678607255229,2.84181898918199,0.288650003079688
0.0940940940940941,1.35846128809832,1.34056113078372,1.28359760889782,1.22232518520027,2.84234259516185,0.290099605948572
0.0950950950950951,1.3596415620534,1.34485733391056,1.28655830462386,1.22478899727686,2.84245026940708,0.291082872236938
0.0960960960960961,1.36073117720135,1.3460479791453,1.29026976500322,1.23119159267223,2.84247180434333,0.295170320315585
0.0970970970970971,1.36520340973759,1.34676030027005,1.29224904536364,1.23379143772345,2.84415404922904,0.295548765939456
0.0980980980980981,1.36651751278348,1.34850808934278,1.29468574264886,1.23591133329153,2.84436098530312,0.298073199100225
0.0990990990990991,1.37319911992904,1.35043919788528,1.30070495712326,1.24751490855253,2.84454178020063,0.302676342309821
0.1001001001001,1.37717638495715,1.35240739944146,1.30139799575055,1.24920295828003,2.84496334859336,0.302876799568472
0.101101101101101,1.37927655742506,1.36036633112223,1.30318734918112,1.25057113863368,2.84515056035421,0.303813926129676
0.102102102102102,1.38150632061595,1.36054180025853,1.30476790138472,1.25748127977831,2.84994977688718,0.305816146235812
0.103103103103103,1.38268946629042,1.36235280605837,1.30702446356341,1.25771472616565,2.8502723214967,0.310852380176538
0.104104104104104,1.3845057463215,1.36347322305469,1.32033260095205,1.2594675774867,2.85200846224741,0.313470381702663
0.105105105105105,1.38461261010857,1.36728091660521,1.32048959376298,1.27358709397891,2.85440666031359,0.317751418687103
0.106106106106106,1.38489025426443,1.36784433216938,1.32516342930232,1.27359989414427,2.85760537243786,0.318773834098776
0.107107107107107,1.38690443690296,1.37050755860157,1.33480939980238,1.27432227744452,2.85814773088398,0.319011113341497
0.108108108108108,1.39040505475324,1.37352237124713,1.33937419060168,1.27755405677658,2.85914088211732,0.319431916090257
0.109109109109109,1.39520772395277,1.37474332516749,1.3418829434097,1.28405238099969,2.85955947699981,0.321340266187884
0.11011011011011,1.40108142144705,1.37502474649978,1.34302976735114,1.28559304121437,2.86342881887918,0.324708078846926
0.111111111111111,1.40269290628457,1.37617411173185,1.34622917956576,1.29918302451368,2.86450899910049,0.325256621697258
0.112112112112112,1.40572918465801,1.37680331221122,1.34803311773957,1.30005888237405,2.86637561557506,0.327553440648009
0.113113113113113,1.41192312148366,1.37683976895482,1.35153003115237,1.30301171707695,2.86904192326813,0.328749289726715
0.114114114114114,1.41211221745207,1.37917319042643,1.35230248475578,1.30627246124687,2.86946481392892,0.329314675470391
0.115115115115115,1.41230638127964,1.38026262328257,1.35498391318094,1.30832298883857,2.87120098253831,0.334834959223079
0.116116116116116,1.4126903823596,1.38127826357854,1.35591268964615,1.30853901061894,2.87222004472408,0.335492162292951
0.117117117117117,1.41488854657064,1.3838451922541,1.36092692492957,1.3092030927091,2.87505454788626,0.33681747705594
0.118118118118118,1.41890993272347,1.38600119856922,1.36364222262792,1.31011019602971,2.87564646926444,0.338923595420782
0.119119119119119,1.42059492305359,1.38641726308639,1.36468227849817,1.31253654252996,2.87658668995781,0.340471292256023
0.12012012012012,1.42187599189969,1.38681830257646,1.36571576293436,1.31404351776556,2.87692417116813,0.341490068481204
0.121121121121121,1.42191765010291,1.38763395946236,1.36727454584817,1.31461379421876,2.87874365293988,0.343546136278888
0.122122122122122,1.42349657598697,1.39127721147505,1.36784410531785,1.31610193821762,2.88048482518853,0.347583570470679
0.123123123123123,1.42474696752107,1.3920320391516,1.37387103293058,1.31679624928964,2.8813992711332,0.349896018408707
0.124124124124124,1.42615748816899,1.39374559006953,1.37809929217186,1.31785344804319,2.88153121147929,0.350822190687
0.125125125125125,1.42638718987762,1.39392487065729,1.38015427073686,1.3180139139778,2.88166059410507,0.355971467929145
0.126126126126126,1.42674726843482,1.39472931895165,1.38045152500307,1.32084091170838,2.88170089403455,0.357418835617358
0.127127127127127,1.42686303435618,1.39598934910461,1.38610423655017,1.32777753390113,2.88617526559012,0.358104681829976
0.128128128128128,1.4268669057867,1.39757908755945,1.38644380144407,1.32791833540738,2.88826724816579,0.360814341669595
0.129129129129129,1.42922615626818,1.39934303498175,1.39019205516939,1.32798939245048,2.88991657504089,0.361412879503295
0.13013013013013,1.43343661451845,1.40984693048329,1.39328115879821,1.32921316264508,2.89068578616451,0.361695750948722
0.131131131131131,1.43811579317836,1.41249418727949,1.39368877510675,1.33509400371072,2.89289167469443,0.364647200129208
0.132132132132132,1.43910615910628,1.4136891671992,1.39469367928516,1.33858282756557,2.89293068964532,0.366034798494514
0.133133133133133,1.44697068078,1.41572207925244,1.39538191036719,1.34180000080882,2.89359509158171,0.369809397902506
0.134134134134134,1.45225787796002,1.41664859782446,1.39660737903688,1.34411337611533,2.89500067441707,0.37506954894965
0.135135135135135,1.45302766343853,1.42142356108403,1.4026282654827,1.34514144591467,2.89697290295673,0.378485549391483
0.136136136136136,1.45309387808147,1.42518854084138,1.40589049967313,1.34697423904195,2.89705171712952,0.381762061997306
0.137137137137137,1.45747653872037,1.42729109833018,1.41349759240193,1.35049794867861,2.89713644217475,0.3845615206129
0.138138138138138,1.46021488553359,1.42768039183868,1.41478562090996,1.35244774134953,2.89739078386521,0.386908005715114
0.139139139139139,1.46574499043231,1.43404738643035,1.41549371042123,1.35279932536215,2.89741019912607,0.389994771951208
0.14014014014014,1.46760583936579,1.4361003137807,1.41667016662211,1.35696306956821,2.89931151487743,0.394087287374273
0.141141141141141,1.4679555068319,1.43785921578995,1.41904292020868,1.35847158645535,2.90890065524787,0.397505190222643
0.142142142142142,1.47030308705393,1.44061063045405,1.42042839742265,1.35932047964065,2.91069103595313,0.398454278583056
0.143143143143143,1.47150927084762,1.44166664936648,1.42095326138692,1.36200238358602,2.91246210429666,0.399835984541214
0.144144144144144,1.47448726104071,1.44946393462292,1.42144624256322,1.37396820086654,2.91316512365038,0.405655313147171
0.145145145145145,1.47483559146192,1.45373663106533,1.42190072864954,1.37406883101622,2.91416625834064,0.406076711299838
0.146146146146146,1.4778315288443,1.4542430928663,1.4232069372013,1.37693435555656,2.91486434204371,0.406439121253778
0.147147147147147,1.47835672817442,1.4547284263338,1.42503542012353,1.37825138977283,2.91569888237745,0.410058786794026
0.148148148148148,1.4789637286239,1.45587418613011,1.42567272160108,1.37908469122086,2.91717150065077,0.411891887001311
0.149149149149149,1.48307177405685,1.45619588066877,1.42766845545854,1.37983021452395,2.91739340996827,0.415078910815121
0.15015015015015,1.48405384188563,1.46005892150248,1.42901117269678,1.38163516094482,2.91883018003834,0.415964417492705
0.151151151151151,1.49016663894147,1.46027520795707,1.42905002451029,1.38188046310579,2.92088325661176,0.419866038403075
0.152152152152152,1.4910825365215,1.46069134062321,1.42989970484898,1.38225837230788,2.92137612502736,0.420286438720833
0.153153153153153,1.49317118949151,1.46785809412221,1.43159894357721,1.38675796605376,2.92202081461819,0.421202018847426
0.154154154154154,1.49666355209134,1.47488179613449,1.4317541672298,1.38750716156134,2.92256375917023,0.422453783602076
0.155155155155155,1.49885287791029,1.4753629766977,1.43279205288405,1.38831407109513,2.92446164473994,0.42257549170027
0.156156156156156,1.49917694810218,1.48100087310156,1.43395489251224,1.39057951886828,2.92515829216907,0.431332173589513
0.157157157157157,1.50031373044503,1.48111231119248,1.43452406664353,1.39086170613801,2.92551511006169,0.431645025149034
0.158158158158158,1.50154168499698,1.48230680166317,1.43683183445708,1.39091329249432,2.92584216367947,0.432964233845227
0.159159159159159,1.50336588532137,1.48325500648616,1.43741177025547,1.39119090389844,2.92819331218215,0.435272716918977
0.16016016016016,1.50596937574819,1.48352471840105,1.44050098771589,1.39391764929378,2.92858747458828,0.436301185464796
0.161161161161161,1.50745453806509,1.48357900280968,1.44484874842703,1.39488054930846,2.92865500988334,0.436375884690897
0.162162162162162,1.51259459845944,1.48563320404056,1.44509552481227,1.39644817385118,2.93079826425001,0.440368734525752
0.163163163163163,1.51567041430557,1.48771502888221,1.44585302235866,1.40157702095892,2.9318525606216,0.440983580834431
0.164164164164164,1.52035968988925,1.49105882165769,1.44793867951229,1.40632198055237,2.93210676123512,0.442834253659682
0.165165165165165,1.52070142348776,1.49453164729479,1.4480262476665,1.4078989933871,2.93268289578993,0.444678038327547
0.166166166166166,1.52121351841798,1.49491856117717,1.44852503251798,1.40943950515739,2.93309792520382,0.44632115416364
0.167167167167167,1.52170217371542,1.49544830280992,1.4500415165002,1.41304849257309,2.93545983486772,0.446723083000029
0.168168168168168,1.52274848118423,1.49743697455465,1.45176596615974,1.41617162529302,2.93748842544348,0.44948637679819
0.169169169169169,1.5307173898335,1.49830237616574,1.45177117927979,1.42012928970668,2.93760748397802,0.451653049845304
0.17017017017017,1.53153042962091,1.50020309543956,1.45181379213727,1.42016711522453,2.9376691262349,0.453328794715916
0.171171171171171,1.5333461066081,1.50289805219194,1.45609781606783,1.42026856258137,2.94525642766999,0.453738103384963
0.172172172172172,1.53380590702867,1.50291839827036,1.45712024330288,1.42077562578541,2.94537651236387,0.454532157846738
0.173173173173173,1.53389969630143,1.50305713961911,1.4574744283363,1.42116586265275,2.95051970746523,0.457137796813133
0.174174174174174,1.53553130879091,1.50328100676233,1.45841592410487,1.42520447782496,2.9508540817114,0.459898821812197
0.175175175175175,1.53823413867135,1.50450918971538,1.46176458541828,1.42572724473762,2.95131963069736,0.465098201120304
0.176176176176176,1.53841503911217,1.50600307390005,1.46377924564253,1.42939953859929,2.95340970267755,0.466267224349612
0.177177177177177,1.53860697361523,1.50623653843792,1.46895713761947,1.429753500273,2.95400767359916,0.467763517088497
0.178178178178178,1.54572185357011,1.5102208443859,1.46925017497531,1.43108481651668,2.9541534781794,0.470542894773484
0.179179179179179,1.54732812462982,1.51450991703442,1.47602085784138,1.43150667134711,2.95437593133301,0.470701968949623
0.18018018018018,1.54926025314122,1.51815128637441,1.47674929718075,1.43308459190586,2.95536884446915,0.472489882587849
0.181181181181181,1.55185478199473,1.52236279327815,1.47728389225071,1.43356520119867,2.96006005427433,0.473751695125484
0.182182182182182,1.55268547733928,1.52702429264767,1.48093382656021,1.43381938309665,2.96015244357374,0.474174024273587
0.183183183183183,1.55328148263947,1.52878816946112,1.48338964911359,1.4350116616062,2.96018160619086,0.474631919577594
0.184184184184184,1.55587594765991,1.53247051536972,1.48920951253097,1.43810520987352,2.96170387248818,0.475411513134723
0.185185185185185,1.556928729739,1.53290680820084,1.49087437403619,1.43943736135788,2.96204189164397,0.477356852208009
0.186186186186186,1.56328198207849,1.53456033527052,1.49352030755808,1.43986775655429,2.96278095175641,0.480084032270219
0.187187187187187,1.56491806772441,1.54139487665998,1.49368701609399,1.44182931547537,2.96364865177399,0.487068385506589
0.188188188188188,1.56515317871406,1.54264499505202,1.49481111455966,1.44216845388339,2.96372612595869,0.48800675774895
0.189189189189189,1.56592411308516,1.54279876077916,1.49716210454859,1.44236149062638,2.96484226760441,0.491610476513743
0.19019019019019,1.56703525473567,1.54543692589288,1.49766673741396,1.4424464419434,2.96574879016295,0.494991237070699
0.191191191191191,1.56726806060668,1.54738991636638,1.49869500495634,1.44583896114695,2.96608064354621,0.495603454296353
0.192192192192192,1.56750109687443,1.54802380564748,1.49892022024106,1.44930712043595,2.96721206300166,0.496125922439259
0.193193193193193,1.56926794767743,1.55213288475461,1.50330438143077,1.44931265785017,2.96740215835274,0.497182562790137
0.194194194194194,1.57030472330336,1.55285346518675,1.50366679869943,1.45001805142579,2.97041552958878,0.499585365236849
0.195195195195195,1.57091106789895,1.55353560573571,1.50638905145866,1.45009039442666,2.97194484926368,0.501031052115517
0.196196196196196,1.57099420914578,1.55653219305052,1.50672061954978,1.45349594663707,2.97239399476104,0.503093555208885
0.197197197197197,1.57278875631087,1.55693411316331,1.51219432863989,1.4576711067432,2.97318766570319,0.504405603045097
0.198198198198198,1.57845306918848,1.55843466709205,1.51438069610147,1.45972706113178,2.97324281678692,0.504833961527743
0.199199199199199,1.57956012148283,1.55901350746061,1.51589971241966,1.46071439821302,2.9741841319266,0.505259102508459
0.2002002002002,1.58022742573792,1.55977546223964,1.51600977307321,1.46522165720981,2.97558901301228,0.507164886127525
0.201201201201201,1.58141979252045,1.56395834423423,1.51655722797743,1.46572586382175,2.9767760304334,0.507730327100949
0.202202202202202,1.58203263514464,1.56612707374116,1.51694649647758,1.46616930339476,2.97784654236741,0.508354489984237
0.203203203203203,1.58798474145788,1.56881280260616,1.51911939708349,1.46822395258253,2.98018033776852,0.508459691536431
0.204204204204204,1.59288285106365,1.56883132166388,1.52197920471601,1.47006575083749,2.98060828656412,0.51088715520595
0.205205205205205,1.59365802505923,1.57429937391515,1.52267068820556,1.4741147714528,2.98361015556485,0.511832207395529
0.206206206206206,1.59390605493956,1.57581865413666,1.52334160667674,1.47472131981732,2.98426533893821,0.513302487753666
0.207207207207207,1.59904271429055,1.57602909728339,1.52402335148675,1.4765522043856,2.98477313615801,0.515070332715938
0.208208208208208,1.6025299379192,1.57878892022587,1.52516071446418,1.48047730987196,2.9851551797348,0.518415284143934
0.209209209209209,1.60356675814665,1.58169337080269,1.52787816350373,1.48096536724891,2.98530950876722,0.518792212259044
0.21021021021021,1.60694597154327,1.58712980392176,1.52951914673411,1.48266634925561,2.98689345056228,0.519462411704927
0.211211211211211,1.60802491427049,1.58901465236974,1.53066686117625,1.4836027270395,2.98700405204168,0.519504504334134
0.212212212212212,1.60827083324957,1.59034070511157,1.53356435485093,1.48406941388497,2.99007561685888,0.519924699717715
0.213213213213213,1.60950463963826,1.59223277002682,1.53881153413869,1.48678313897223,2.99214470574832,0.527037444366837
0.214214214214214,1.60966363760049,1.59418613991789,1.53908750652954,1.49263419893863,2.9922522764099,0.528760068368855
0.215215215215215,1.60971297183518,1.59432987570778,1.53929457532744,1.49291933248739,2.9924543805912,0.538222444820222
0.216216216216216,1.61175964038698,1.59629122716255,1.54105743984884,1.4929664245375,2.99259190967478,0.538907172750201
0.217217217217217,1.61677628730286,1.59679608530925,1.54258397925654,1.49336241755797,2.99358082294796,0.539660390317519
0.218218218218218,1.61935493396579,1.59744495332073,1.54513633768683,1.49536881929397,2.99361408343638,0.54293238769396
0.219219219219219,1.62301311594771,1.59902546877299,1.55271987923026,1.49889089866227,2.99413526595035,0.54751989101579
0.22022022022022,1.62468837552337,1.59997182247822,1.55440754771415,1.49943068742538,2.99485614356997,0.548353548396304
0.221221221221221,1.62792636896393,1.60045580245907,1.55560914313608,1.49983352338813,2.99489681617521,0.550876850566384
0.222222222222222,1.62956449136948,1.60100010973747,1.55668194295615,1.49998129557245,2.9958671415289,0.551448733381921
0.223223223223223,1.63251965530885,1.60236275446733,1.55681580469139,1.50081350003204,2.99597178733013,0.552504868391641
0.224224224224224,1.63258970277672,1.60387922485242,1.55682016563843,1.50089824192357,2.99657775697509,0.5540124883259
0.225225225225225,1.63259261213256,1.6052162944124,1.55754749427273,1.50424036405111,2.99728646494883,0.555012475529842
0.226226226226226,1.63293639920347,1.60562129866202,1.56090299633473,1.50578195553531,2.99955065873451,0.557796429646605
0.227227227227227,1.63658807473061,1.60708239366188,1.56210329117774,1.50627487009233,3.00213470442077,0.560816302155255
0.228228228228228,1.63794668671016,1.60951753956528,1.56222774081695,1.51153376281851,3.00280940078389,0.561045062919384
0.229229229229229,1.64089399122733,1.6102102181925,1.56320699692674,1.51159280985975,3.00320808965174,0.563223685845353
0.23023023023023,1.64167068407923,1.61581814236486,1.56660723104351,1.51383353727489,3.00390556931064,0.563380565771729
0.231231231231231,1.64212620511651,1.61611968927271,1.567169456758,1.5189390734901,3.0039921365047,0.565961600290428
0.232232232232232,1.64293357214027,1.61734634738057,1.56801646678598,1.52009209278135,3.00455544142777,0.566060503900339
0.233233233233233,1.64968008110825,1.61743759580884,1.56811687648423,1.52074682315586,3.0066793408867,0.566838365515667
0.234234234234234,1.65014001593978,1.62285527532313,1.56914198496027,1.5223761594717,3.0071794949844,0.569121573879603
0.235235235235235,1.65139671551956,1.62450424834231,1.57092099432552,1.52423720404178,3.00728642527106,0.571811893114607
0.236236236236236,1.65285632505033,1.62450865727782,1.57159336643347,1.52594152545094,3.00926677360292,0.573108611651079
0.237237237237237,1.65352135999819,1.62521969044883,1.57260942007012,1.52777147271035,3.01090692420217,0.573203470357194
0.238238238238238,1.65739769999735,1.62548810447724,1.57475583055483,1.5277953159517,3.01177195775111,0.576106662891589
0.239239239239239,1.65984660317753,1.62603596342341,1.57949710242834,1.52786853500012,3.01253653452022,0.580725278901618
0.24024024024024,1.6606095546202,1.62998840041308,1.58226463066495,1.52837266107429,3.01292178301297,0.581185867397209
0.241241241241241,1.66284267998073,1.63061263515111,1.58233320214581,1.52960172576896,3.01417082579374,0.581778839638343
0.242242242242242,1.66367778727488,1.6314252554895,1.58451149533598,1.53066274295961,3.01422455380007,0.584478545698859
0.243243243243243,1.66455268205087,1.63166881162424,1.58578150401976,1.53633935283962,3.01537376381168,0.584748506863119
0.244244244244244,1.66492416654127,1.63175276011832,1.58679631526565,1.538924097032,3.01654073667594,0.589081757098906
0.245245245245245,1.66676969891085,1.63403166144371,1.58893501067504,1.53965176804388,3.01684043942777,0.590983883691512
0.246246246246246,1.66802806366234,1.63505168770051,1.59008222286282,1.53979123813587,3.0171492744345,0.593640256247389
0.247247247247247,1.66864659663487,1.63592770318975,1.59096521726897,1.54125628140106,3.01888173562814,0.594816634702466
0.248248248248248,1.66877532462764,1.63671347462359,1.5926869066634,1.54430329917381,3.01986651242957,0.598324701854658
0.249249249249249,1.67191602413082,1.64382039897216,1.5961095668836,1.54777444791281,3.02009856031145,0.599161845539361
0.25025025025025,1.67220663026395,1.64382495451436,1.59902382363549,1.54794253802318,3.02118332385679,0.601003699747305
0.251251251251251,1.67291282983083,1.64671266372495,1.59973195139773,1.54839093481276,3.02132874112679,0.603946276054864
0.252252252252252,1.6768194824215,1.64742605795746,1.60016050936967,1.54849543876435,3.02144767195414,0.604616174251022
0.253253253253253,1.67699390221156,1.65007066926185,1.60225346095688,1.54924833325836,3.02385116550305,0.60723602870558
0.254254254254254,1.67802592232951,1.6513009894213,1.60386125601018,1.54959900807288,3.02404615300433,0.608424712757829
0.255255255255255,1.67968861450631,1.6527793539208,1.60652947471381,1.55078599623343,3.02510949725379,0.608990588832208
0.256256256256256,1.68072801898988,1.65391109476139,1.60697276032312,1.55151547834716,3.02892852788233,0.609896059126111
0.257257257257257,1.68421830129465,1.65400796560816,1.60822105674273,1.55169210373318,3.03039667476505,0.612527144474225
0.258258258258258,1.6852881426193,1.65513835840273,1.60857062188217,1.5544373320728,3.03541116261289,0.616720366578961
0.259259259259259,1.68846417685473,1.65694562358207,1.60933739281224,1.5544698906867,3.03808247370754,0.618824792874753
0.26026026026026,1.68887931545909,1.65967235272669,1.60953269886847,1.5557006418828,3.0425054131261,0.62159054618879
0.261261261261261,1.68935897833759,1.66024780192722,1.60993403005101,1.55616785041347,3.04294130653613,0.622613216085277
0.262262262262262,1.69034623920738,1.66460258058304,1.61110757210835,1.55624363657525,3.04358077247266,0.623287692787028
0.263263263263263,1.69264630429466,1.66534236504977,1.61202548215343,1.55720966982729,3.04491051964052,0.625053568060533
0.264264264264264,1.69406786862766,1.66735767908383,1.61447674334145,1.5588878050393,3.04574551514131,0.626595205255889
0.265265265265265,1.6943071517091,1.66756679367265,1.61453203120797,1.55990639286579,3.05041585328332,0.627109804816745
0.266266266266266,1.69612734047825,1.66818595162181,1.61464589717269,1.56001021029867,3.0506983577516,0.627406030777521
0.267267267267267,1.69763926956426,1.67299154959687,1.61657381984983,1.56060299662065,3.05201440049076,0.627724788025786
0.268268268268268,1.70081567287353,1.6754821109483,1.61786755464341,1.56274992966073,3.05355383454576,0.630142117532467
0.269269269269269,1.70138754001029,1.67638158645118,1.61920392083488,1.56305890029877,3.05509329213229,0.631165892772856
0.27027027027027,1.70168046886718,1.67756665687931,1.61923102395869,1.56321624561039,3.05525176373306,0.634007681642456
0.271271271271271,1.70168528465166,1.67861017451431,1.62044170190143,1.56933197432409,3.0557413782203,0.634922123303665
0.272272272272272,1.70537362018797,1.67990694828197,1.62052664114001,1.56993694478281,3.05782262290076,0.637551570500804
0.273273273273273,1.70659149175273,1.68062108786444,1.62315626024119,1.570896828717,3.05868397569571,0.640544240752959
0.274274274274274,1.70740804501028,1.68296130917369,1.62410722350974,1.57442908583425,3.06004534002644,0.640992657569425
0.275275275275275,1.70744762388499,1.68377792592257,1.62650169860003,1.57484825835332,3.06106443239824,0.641065194959877
0.276276276276276,1.70919080553846,1.68934158730051,1.62730431446908,1.57811326680461,3.0614962411592,0.6421486406915
0.277277277277277,1.70937443362191,1.68952683983159,1.62761570891755,1.57924493898949,3.06207126321473,0.642255340463118
0.278278278278278,1.71057632905939,1.68985396712503,1.62807886822498,1.57965052411159,3.06398844138194,0.642346129633284
0.279279279279279,1.71117273820407,1.69126315258823,1.63131553146244,1.58064875068857,3.06606903082815,0.642829413737684
0.28028028028028,1.71207734748395,1.69260059840871,1.63287067970989,1.58119530107929,3.0662147940345,0.643686994373487
0.281281281281281,1.714297057541,1.69282101294429,1.63304462502293,1.58123008389032,3.06717492022849,0.644609825244628
0.282282282282282,1.71548730349852,1.69296562501691,1.63404511990804,1.58147914272532,3.0695069436831,0.650680966547086
0.283283283283283,1.71551873412377,1.69312503617856,1.63770486328796,1.58167344917696,3.07441962680216,0.655258695971628
0.284284284284284,1.71911585603289,1.693400143228,1.63855869875175,1.58196769903794,3.07650144964425,0.65549052872914
0.285285285285285,1.7248205848144,1.69381787950916,1.63877292484243,1.58290505096343,3.07654358413616,0.655794163047974
0.286286286286286,1.73020095555966,1.69436988580412,1.63970584207903,1.58567632049844,3.07772252559132,0.656017548277094
0.287287287287287,1.73023832094445,1.6959023335911,1.64064660453605,1.59158846250379,3.0790630830488,0.658964074584977
0.288288288288288,1.73140334251017,1.69600112020346,1.64172524012307,1.59286458923131,3.08010864292018,0.66107406212556
0.289289289289289,1.73529202918051,1.69671249763005,1.64627033631278,1.59300993995089,3.08126077015934,0.664830593161904
0.29029029029029,1.7365872291862,1.69991515511917,1.64778387475096,1.59406123108415,3.08242747193648,0.666135157145844
0.291291291291291,1.73801271403871,1.70030223130477,1.64902356742647,1.59585934577505,3.08276497734488,0.668252099970484
0.292292292292292,1.73869663352702,1.70235304397197,1.65242432691527,1.5971368095545,3.08596957295712,0.671430375694967
0.293293293293293,1.73938144554332,1.70257437074618,1.65380114221787,1.5972676035392,3.08794891400253,0.673769408225922
0.294294294294294,1.73993469089677,1.70281473644879,1.65427361793003,1.5991763003426,3.08959924264134,0.674911665746636
0.295295295295295,1.7400210887337,1.7051400778422,1.65537306200942,1.6015826554937,3.09053620315639,0.677171293858689
0.296296296296296,1.740425880287,1.70532194417438,1.65613994793558,1.60372848769755,3.09125932272106,0.677634459382784
0.297297297297297,1.74144783581631,1.70559873300057,1.65761541818184,1.60473862312883,3.0926376961333,0.678366205099139
0.298298298298298,1.74316017081063,1.70791142574765,1.65838450100209,1.60503384279821,3.09503430443005,0.679715970232745
0.299299299299299,1.74393246997091,1.71085535790855,1.65909592737281,1.61069952489477,3.09633021939676,0.684003403274167
0.3003003003003,1.74580159390358,1.71121617648527,1.66121939959568,1.61171501615622,3.0967865039237,0.687766402284395
0.301301301301301,1.74595913901097,1.71416679493863,1.66128288113166,1.61439325788988,3.09682702733967,0.688511799737306
0.302302302302302,1.74614216507011,1.71431625858334,1.6625076315347,1.61830938784226,3.09716445659104,0.691491394184174
0.303303303303303,1.75084184309647,1.71656223204122,1.66307245068417,1.61884716966393,3.09805391214516,0.691706035019085
0.304304304304304,1.75119426859732,1.7166934828492,1.66931197077799,1.62088530385788,3.09815451114249,0.692051745472574
0.305305305305305,1.75758259527499,1.71671306657534,1.67153056235507,1.62185140710998,3.09826295773577,0.692490488087189
0.306306306306306,1.76146322640427,1.71735259107666,1.67722770943718,1.62188566817278,3.10010696571778,0.694185188960921
0.307307307307307,1.76491500533385,1.71868899537914,1.67748532179379,1.62680410393223,3.10016503783437,0.69474336016541
0.308308308308308,1.76593174090878,1.72057876057875,1.67769338066029,1.62821503148823,3.10041870665904,0.699066928371905
0.309309309309309,1.76675428935156,1.72316515394702,1.68187035089754,1.63126051782284,3.10190600201167,0.70726068628551
0.31031031031031,1.76794897184911,1.72524067641475,1.68190434759399,1.63158276920944,3.10205219657712,0.70823207628811
0.311311311311311,1.77118017849491,1.72562988203226,1.68361108186158,1.63292714634811,3.10210057457651,0.709552324299458
0.312312312312312,1.77129418655315,1.72623443420186,1.68418933392661,1.6338383541957,3.10265703323775,0.712958982479146
0.313313313313313,1.77157089556096,1.72712501342564,1.6846114689345,1.63509986642786,3.10291419067793,0.716661545815211
0.314314314314314,1.77235080095554,1.73392069111553,1.68593590683671,1.63525450100367,3.10307080192986,0.719527849033451
0.315315315315315,1.77296853487033,1.73429191267014,1.68651159508609,1.63814347653006,3.10370423821004,0.720478095244504
0.316316316316316,1.77436597113055,1.73453987535043,1.69217487636272,1.63836171603549,3.10519132160038,0.721313029025987
0.317317317317317,1.77547660819425,1.73484055671183,1.69354993424176,1.64045099749281,3.10528556993504,0.722386035635402
0.318318318318318,1.77739282382756,1.73578314609146,1.69396178150321,1.6406924608138,3.10555101566932,0.723071019131946
0.319319319319319,1.77933997121479,1.74142337962438,1.69431306700596,1.64080822096594,3.10594670541468,0.727811891941408
0.32032032032032,1.7883118924546,1.74223160877866,1.69635287263684,1.64202839901379,3.10604861191926,0.731505657050212
0.321321321321321,1.78857893781002,1.74384641464757,1.69969961825387,1.6471956771024,3.10641196234152,0.732271181776078
0.322322322322322,1.7896318692787,1.74592161623687,1.69975522838053,1.6478831880635,3.10662979471127,0.733399057404816
0.323323323323323,1.78964837607033,1.74835050369546,1.69995266972349,1.64872222011406,3.1068609833138,0.734653446005618
0.324324324324324,1.79631332870516,1.74844027595858,1.70148383417361,1.65118621639898,3.11124334942275,0.736413432047656
0.325325325325325,1.79691468988733,1.7501570228384,1.70439545999848,1.65180038547329,3.11225028435794,0.736843621280608
0.326326326326326,1.7993977962626,1.75833747148324,1.70466502879634,1.65280899609131,3.11394554896508,0.737783309233716
0.327327327327327,1.79984867843842,1.75871946136506,1.7075931023754,1.65284127260282,3.11437813924649,0.74117393820246
0.328328328328328,1.80256748718909,1.75977100179617,1.71126474563053,1.65402146939874,3.11663443890729,0.74184728868965
0.329329329329329,1.80758038028931,1.76090338233973,1.71169179632831,1.65430121187634,3.11732484296486,0.741966334887839
0.33033033033033,1.80765064108661,1.76274556120236,1.71459948010307,1.65565294665135,3.1181459109697,0.742580547081301
0.331331331331331,1.80862786935634,1.76324205065211,1.71562607097839,1.65851563382924,3.11850345402319,0.742953357538949
0.332332332332332,1.80918545397897,1.7634411822381,1.71618377616161,1.65876248883125,3.11879831904976,0.746732092551441
0.333333333333333,1.81048027891793,1.76377459882564,1.71695605638123,1.65955769204883,3.11991601862088,0.74808446251295
0.334334334334334,1.81050099496345,1.7647810484183,1.71830868990225,1.65977363393026,3.12009344759999,0.749174650434175
0.335335335335335,1.81066869706314,1.76609690871396,1.71880740259674,1.6612692750681,3.12149734148757,0.752860737992129
0.336336336336336,1.81300889093114,1.76825350097947,1.72234371049823,1.66128017626702,3.12214582242443,0.753548003012037
0.337337337337337,1.81328428257241,1.76900066789868,1.72253363551568,1.66188884680497,3.12301351110081,0.755682878557912
0.338338338338338,1.81446976501623,1.76967527875372,1.72265306528435,1.66352718376173,3.12324696410463,0.763670917063445
0.339339339339339,1.81967951091914,1.76972849371246,1.72268606465446,1.66572234233288,3.12709558165718,0.771999070675707
0.34034034034034,1.82077454354174,1.77211951163509,1.72449107716092,1.66860450634437,3.1275339489082,0.772187659116439
0.341341341341341,1.82220998852925,1.77291711280309,1.72719358776008,1.66906597883889,3.12955214539667,0.774836904476971
0.342342342342342,1.82353935116607,1.77517078589498,1.72737066648674,1.66916703074443,3.12963105725008,0.777098386993059
0.343343343343343,1.82427185547426,1.7774620577247,1.73113019517934,1.66951809357829,3.12984095672891,0.777151772934857
0.344344344344344,1.82799828511688,1.78123235917062,1.73308403467287,1.66982123481024,3.12991138231337,0.777230642977748
0.345345345345345,1.8286665972093,1.78251744737845,1.73434829325231,1.67077102498386,3.12995975930261,0.778095528354754
0.346346346346346,1.83070412253176,1.78263326073207,1.73703764639565,1.67173480548033,3.13087813082281,0.778412185883576
0.347347347347347,1.83189895387404,1.78575897099413,1.73832179364439,1.67386160913803,3.13088697158992,0.778643494971375
0.348348348348348,1.83301741875822,1.78728236876558,1.73875561036155,1.67520251232072,3.1331762193529,0.780035190479302
0.349349349349349,1.8334853127159,1.78896552617521,1.74091714288551,1.6762752527093,3.13417946343262,0.781005217172527
0.35035035035035,1.83510523392373,1.79400340825437,1.74131675229916,1.67834622276449,3.13433805702476,0.782054135701976
0.351351351351351,1.83592436355689,1.79482483072971,1.74217741755344,1.68125742730443,3.1364667242383,0.783775620038982
0.352352352352352,1.83798744091247,1.79536326965433,1.74254053464001,1.68270042711944,3.13744312479538,0.783904463587148
0.353353353353353,1.83811490933162,1.79548532942427,1.74320460773443,1.68357102034713,3.13832519034043,0.785363243239678
0.354354354354354,1.83899287481911,1.79780064905284,1.74474623083896,1.68686892985664,3.13844641580751,0.786947821551474
0.355355355355355,1.83944861299817,1.79818544167284,1.74586145966603,1.68707323001773,3.1401131211918,0.790113658666857
0.356356356356356,1.84070236858841,1.80239871857366,1.74680744026651,1.68755880231337,3.14103720663648,0.790255738575574
0.357357357357357,1.8415819006223,1.80275322304569,1.74751045294694,1.68846249006165,3.14199211216541,0.790855038494602
0.358358358358358,1.84172450122702,1.80357203208542,1.75258222357038,1.69121190853476,3.14236757655905,0.793932831539392
0.359359359359359,1.84221149553779,1.80735114773114,1.75589175192301,1.69122494551683,3.14250278406239,0.796851113649458
0.36036036036036,1.8422458942816,1.80743373932243,1.75621383069788,1.69408935251968,3.14252344548039,0.796960354249419
0.361361361361361,1.84324378301369,1.80804224122459,1.75699014590044,1.69472742863653,3.14258297625145,0.798214097583411
0.362362362362362,1.84373547912504,1.8116670118507,1.75906779767181,1.69482507814378,3.14343839396774,0.799944619276103
0.363363363363363,1.84399186165652,1.81215160815625,1.75915913500194,1.69842044254783,3.14385785043249,0.802942100840349
0.364364364364364,1.84501197475807,1.81602283142814,1.75951413755311,1.69918418668652,3.14604047954761,0.806880241740001
0.365365365365365,1.84719788145631,1.82074570739954,1.75987694574709,1.70168354838379,3.14607780366581,0.808580210339219
0.366366366366366,1.85282126364454,1.82147136646504,1.76007139732712,1.70427501289915,3.14656948289166,0.808979943152413
0.367367367367367,1.85325396078503,1.82151451079287,1.76147479751891,1.70597876699064,3.14729901998837,0.809086298481258
0.368368368368368,1.85484781703529,1.82194293011606,1.76184770036538,1.70623741560671,3.14784791791708,0.80954088482018
0.369369369369369,1.85521741814204,1.82208167841363,1.76213926392821,1.70684971448325,3.14867635071781,0.81125071781564
0.37037037037037,1.85630178859008,1.82413920893527,1.76288777656188,1.70776248842001,3.14886615193479,0.812041935342139
0.371371371371371,1.85825585875727,1.82479895834227,1.76533386107091,1.71083402162184,3.1491374238784,0.814983323296402
0.372372372372372,1.85974253460839,1.82628164416905,1.76671689557403,1.71093309136236,3.14976864940717,0.818312915067516
0.373373373373373,1.86006497285963,1.82726733144507,1.76960794797892,1.71154439707591,3.15084203276637,0.820321404530763
0.374374374374374,1.86009463923972,1.82758698440145,1.76991547037901,1.71225391198849,3.15268004437501,0.824429789271169
0.375375375375375,1.8603571032999,1.82765842882815,1.77078061496402,1.71304843386415,3.15285807757874,0.824912180885188
0.376376376376376,1.86168274126255,1.82931111907409,1.77214462799498,1.71314862994833,3.15353067212804,0.825615308714656
0.377377377377377,1.86176296389733,1.83045643863731,1.77296823657591,1.7163306490596,3.15571567463444,0.82850225606299
0.378378378378378,1.86517328147416,1.83150991360135,1.77420723275027,1.71754777352532,3.15758515594457,0.828596923713888
0.379379379379379,1.86541854173942,1.83157633430628,1.7757266105657,1.72110542966703,3.15770134171551,0.828990556267686
0.38038038038038,1.86800266025253,1.83252482209851,1.77704090678594,1.72113435364441,3.15818127219684,0.8320887421219
0.381381381381381,1.86817845399012,1.83421675081456,1.77731673659242,1.72242356268512,3.16139319607131,0.833143995934878
0.382382382382382,1.86924010181039,1.83628768694473,1.77884291711932,1.72391199408333,3.16264609386826,0.834978443425635
0.383383383383383,1.87078395953068,1.836300302615,1.77910320307128,1.72537262588789,3.16356694097626,0.835817430814466
0.384384384384384,1.87438246636186,1.83808636853697,1.77981560947375,1.72808560421209,3.16473882108079,0.836186882663949
0.385385385385385,1.87518817763902,1.83850454943854,1.78008758960653,1.72822724380593,3.16832890311312,0.8384995367505
0.386386386386386,1.87602900837394,1.83915733455901,1.78123612346532,1.7379624097823,3.16900190504834,0.839781743720825
0.387387387387387,1.87659180340754,1.84220975466433,1.78301363920132,1.73930390146012,3.16932488008561,0.84363048379587
0.388388388388388,1.8767026697925,1.84389018588122,1.78462631080422,1.74150334202009,3.17097833889378,0.845965876148276
0.389389389389389,1.87847425608113,1.84706990754216,1.79210617760879,1.74158698502208,3.1717331692607,0.846967692287006
0.39039039039039,1.88065754344156,1.84732875344292,1.79236380587269,1.74164500811007,3.17321347941854,0.84751360867506
0.391391391391391,1.88253438349375,1.84947492602433,1.79598126926951,1.74176622538778,3.1736837377067,0.85156757766286
0.392392392392392,1.88363622485162,1.84979376455751,1.79683885855466,1.74261026534838,3.175422831486,0.852194474147142
0.393393393393393,1.88538364455507,1.8526531070903,1.79811845591762,1.74472106215699,3.17703821374411,0.856307915237488
0.394394394394394,1.88611759971341,1.85376969952984,1.80353327335398,1.74526605398177,3.17809474776847,0.85979635697831
0.395395395395395,1.88723695073019,1.85413372802539,1.80369400960412,1.74684324831542,3.17882693525358,0.861084103759897
0.396396396396396,1.88741499387016,1.85542977262802,1.80645400809036,1.74737757420134,3.17946891348106,0.862150924236167
0.397397397397397,1.89007626864483,1.85661928595719,1.80856487472535,1.74779734152887,3.18104851958536,0.86225804682328
0.398398398398398,1.89188409707625,1.85687339566069,1.80884660875098,1.75033949863901,3.18550746819084,0.864094510514622
0.399399399399399,1.89311548726282,1.8579052165767,1.81066085409447,1.75355732546536,3.18804428754792,0.865467458059789
0.4004004004004,1.89466966836166,1.85866316722545,1.81171256374836,1.7537932099795,3.188607932951,0.86576913521766
0.401401401401401,1.89639492286408,1.85944216405565,1.81400892408021,1.75417392811989,3.18947365007932,0.866173596093867
0.402402402402402,1.89749265440216,1.86269501647803,1.8153880692159,1.7543397366227,3.1895574435278,0.866852134310102
0.403403403403403,1.89767126149505,1.86320856066085,1.81617842548119,1.7549468627506,3.19019659668312,0.87013410717983
0.404404404404404,1.89870847443297,1.86336620100422,1.8188822470935,1.75672776643974,3.19124996104005,0.871084720032724
0.405405405405405,1.89994277039493,1.8641976037543,1.81946652922195,1.75976972138245,3.19257129239722,0.87158229407258
0.406406406406406,1.90200371344034,1.86684715652739,1.82018848145808,1.76038092732123,3.19393200457279,0.874700719974987
0.407407407407407,1.90371389502454,1.86912085867306,1.82074396035267,1.760570373961,3.19465214821841,0.874786719585669
0.408408408408408,1.90499118100567,1.86915114750383,1.8210127114598,1.7613045178037,3.19672629574244,0.875686696057094
0.409409409409409,1.90548910326224,1.86990038785244,1.82252718241413,1.76308429839622,3.19758516609549,0.878109670262812
0.41041041041041,1.90704573661794,1.87176181169821,1.82281159268542,1.76582525978588,3.19812900364729,0.878865281429506
0.411411411411411,1.90837083880172,1.87264318749737,1.82416868042698,1.76758394115261,3.19816591768075,0.881388096735716
0.412412412412412,1.90855668866988,1.87435592611902,1.82458429318746,1.7689589580093,3.19854140706423,0.881618140554434
0.413413413413413,1.90953758214411,1.87693290026641,1.82853653604898,1.77065818854589,3.19874370879072,0.881933094286861
0.414414414414414,1.9143672550872,1.87841701272672,1.82917551435541,1.77069840274237,3.19986557111026,0.882399281680102
0.415415415415415,1.91445093128716,1.88417356648776,1.83196440742076,1.77362812919824,3.20170894495244,0.882935995495899
0.416416416416416,1.91648722877183,1.88443766722343,1.83241368481452,1.77459160385346,3.2040250404087,0.886697961615092
0.417417417417417,1.91853365608179,1.88671442699109,1.83291037644084,1.77467817019361,3.20436357748171,0.88768587136436
0.418418418418418,1.92205309076715,1.88722045423344,1.83488816373571,1.77545520987014,3.20612176199468,0.888715019956574
0.419419419419419,1.92525335221552,1.8877180663067,1.83625924487494,1.77660765508797,3.20659291031851,0.89054356142444
0.42042042042042,1.92564028127804,1.88993267886175,1.83638733910339,1.77691160166289,3.20661778275389,0.891113760286562
0.421421421421421,1.92598722924042,1.89081255670939,1.8375598925083,1.77806689909082,3.20818947702444,0.891582363700591
0.422422422422422,1.92615403171405,1.89089234407635,1.8398738865663,1.77840126704968,3.2089263291155,0.891583373993369
0.423423423423423,1.92942204318403,1.89385212278265,1.84046575747481,1.78190365991112,3.20920570565592,0.893605650381422
0.424424424424424,1.93204998916243,1.89519901357689,1.84143554395927,1.78207774838848,3.21046354657416,0.894545613423174
0.425425425425425,1.9336829078324,1.89689766131893,1.84242033075939,1.78430105382374,3.21082750020191,0.895535637253008
0.426426426426426,1.93371580709499,1.89891970521965,1.8458719292726,1.78482029362002,3.21105747529569,0.896792328766357
0.427427427427427,1.93513001141166,1.89974524310707,1.84687536798903,1.78635183822574,3.21225003440835,0.898356231732149
0.428428428428428,1.93529089138814,1.90078740588801,1.84807453838957,1.78647883345047,3.21511148383081,0.900424590513759
0.429429429429429,1.93780587221268,1.90163452431928,1.84829329837632,1.78820265331866,3.21543215179062,0.901467144392005
0.43043043043043,1.93852026512292,1.90409492541366,1.84886795550682,1.79094057454023,3.21559829366148,0.901507444909161
0.431431431431431,1.94520686565318,1.90665656235157,1.85064858026725,1.79152028949177,3.21594505967049,0.906046583612689
0.432432432432432,1.94765996349939,1.90797900975933,1.85824448053779,1.79276397968858,3.21734008572883,0.906555615157722
0.433433433433433,1.94919323589489,1.91032244713448,1.85860538887006,1.79293842610797,3.21749489873993,0.906597735357804
0.434434434434434,1.9493809381092,1.91186517029991,1.86105083284789,1.79327255216848,3.21906809888934,0.907547117687228
0.435435435435435,1.94986767037547,1.91243135260975,1.86143543752868,1.79771955598786,3.22002373730481,0.909820512321455
0.436436436436436,1.95061988925755,1.91452549372004,1.8621190476605,1.80244098030434,3.22035911011953,0.911521107802507
0.437437437437437,1.9508058553571,1.91541697196544,1.86693301919434,1.80307490349375,3.22093103407436,0.912578591750836
0.438438438438438,1.9510646268301,1.91870127675365,1.86694049507646,1.80352239491227,3.22110459447698,0.91906321259102
0.439439439439439,1.95132201955821,1.91986969614829,1.86790340931202,1.80378438554706,3.22119371812617,0.91957545942811
0.44044044044044,1.95245393566884,1.92343431029603,1.86884007449261,1.80797357462032,3.22126838263654,0.920941722657564
0.441441441441441,1.95250310934456,1.92668883143882,1.87298870255237,1.8088001904616,3.22315127426765,0.921277924722278
0.442442442442442,1.9526543328561,1.93011421336028,1.87338085815718,1.81058628478824,3.22394514025137,0.922478319368162
0.443443443443443,1.9567016157712,1.93074817892001,1.87350401976521,1.81120555049958,3.22430689822977,0.922999318217002
0.444444444444444,1.95674986939038,1.93177491847313,1.87495646083153,1.81258411217074,3.22572842028699,0.923754648511298
0.445445445445445,1.95861018812502,1.93219402436318,1.87597474237402,1.81541618741707,3.22601296215847,0.925163255389636
0.446446446446446,1.95905690350967,1.93233817559193,1.87663862541756,1.81546228316671,3.2295773968582,0.927170160225119
0.447447447447447,1.95958779520557,1.93392174820073,1.87712316347761,1.81695251431369,3.22973513687426,0.92728707893934
0.448448448448448,1.96173172628025,1.93432530094275,1.87831899160477,1.81850227759694,3.22974142547647,0.928676511162496
0.449449449449449,1.96191922530701,1.93561078940714,1.87944497344609,1.81916948648849,3.23096455958736,0.929306326131542
0.45045045045045,1.96507112893355,1.93804418093275,1.88053087216214,1.82029482984677,3.23454906041793,0.929496374793367
0.451451451451451,1.96624489190093,1.94148030960031,1.88090227666591,1.82111389760542,3.2350548724968,0.930219297232697
0.452452452452452,1.97681273539832,1.94466949908474,1.88130581833212,1.82330032679874,3.23549173292182,0.937446552674534
0.453453453453453,1.97689293124045,1.94500433913131,1.8858196431892,1.82340148414047,3.23561354578945,0.938255273721753
0.454454454454454,1.97770376435046,1.95401913649813,1.88980470157739,1.82428408714304,3.23631300403636,0.93863426192622
0.455455455455455,1.97842247145335,1.95470297373015,1.89101486871752,1.82506424820271,3.23640204883553,0.939914463519854
0.456456456456456,1.98016563127019,1.95697630880784,1.8911147605316,1.82510724042018,3.23650765436555,0.941374874283743
0.457457457457457,1.98090683375087,1.95719037427764,1.8927190301634,1.82698531136674,3.23705740461501,0.94179143674476
0.458458458458458,1.98130879208331,1.95825088201278,1.89275240521873,1.83240141084959,3.23794147467088,0.941842020727675
0.459459459459459,1.98141958343121,1.95854004302717,1.89538694933065,1.83385036504189,3.23872318106446,0.942002152792195
0.46046046046046,1.98425220468149,1.95933022961571,1.89580733291919,1.83686584556908,3.24468215726579,0.944179647281852
0.461461461461461,1.98526577898936,1.95970940118968,1.897090465286,1.84180935286557,3.24688481939377,0.949953191532371
0.462462462462462,1.9874351264715,1.96042909652262,1.90038088158703,1.84232715219783,3.24700288742115,0.950735488475299
0.463463463463463,1.98813484100566,1.9608005845916,1.9046891760111,1.84418696908934,3.24802189705894,0.951672970063278
0.464464464464464,1.98840381688572,1.96159478324692,1.90585514983146,1.84428662721409,3.2497479123116,0.953120870076136
0.465465465465465,1.98954698689768,1.96464916398281,1.90645007964249,1.84513993364455,3.25128553246708,0.954229953781959
0.466466466466466,1.98964809997009,1.96612821397674,1.90653532907053,1.84651862986316,3.25142645923883,0.9553305945949
0.467467467467467,1.99128790152638,1.97044773829108,1.90665202162462,1.84661005131198,3.25275268023781,0.956276844779116
0.468468468468468,1.99175141708785,1.97096015943249,1.90727058964987,1.8485251100958,3.25385136408572,0.960641048904756
0.469469469469469,1.99338683935891,1.97264868668225,1.91013824883511,1.85863442171557,3.253934826749,0.963610538771394
0.47047047047047,1.9941047243763,1.97394338314988,1.91090816542788,1.8586959982836,3.25465654574072,0.964231434425126
0.471471471471471,1.99420557978116,1.97788243648325,1.91238984259779,1.86213898813734,3.25548214091582,0.965082290319432
0.472472472472472,1.99534085664382,1.97869890076259,1.91246236140802,1.86284292159757,3.25621890306775,0.965453676238005
0.473473473473473,1.99688907976919,1.97932084708232,1.9131956555738,1.8632211405239,3.25717611060477,0.969496657824553
0.474474474474474,1.99798458139282,1.97951561194791,1.91320377984588,1.86355015222056,3.2572108544376,0.976545666686898
0.475475475475475,2.00060811672143,1.9801292513468,1.91494157998454,1.8646236556434,3.25772261615753,0.979423031813174
0.476476476476476,2.00186417055216,1.98153079494262,1.91921362144727,1.86469155598513,3.25803173802903,0.979711909214487
0.477477477477477,2.0019408369842,1.98163843317515,1.92063710290117,1.86514659283826,3.25818204671811,0.981524617790231
0.478478478478478,2.00386320584828,1.98187222979938,1.92206462609705,1.86532249334775,3.25939522322773,0.986394481413173
0.479479479479479,2.00443340924257,1.98368130615625,1.92334033148558,1.86926967911129,3.26052047519536,0.986483401582607
0.48048048048048,2.00592958579923,1.98376070510348,1.92600789814521,1.87082650438479,3.26126568886299,0.987094335802361
0.481481481481481,2.00727797058426,1.98791604912003,1.92716779048593,1.87179577154832,3.26149709158979,0.987160414439695
0.482482482482482,2.00880874271734,1.98867206639308,1.93010689929636,1.87393328952218,3.26234966838159,0.987722748873921
0.483483483483483,2.00885019660335,1.99003131673195,1.93065298630682,1.87701582382382,3.26297122257342,0.989099075427268
0.484484484484485,2.01188126271408,1.99447402784152,1.93096122366252,1.87721726219867,3.26390288551035,0.989815475857948
0.485485485485485,2.01231850429071,1.99607028575553,1.93241466649033,1.88315770761194,3.26425465953772,0.995575691809811
0.486486486486487,2.01347503394279,1.99700784692062,1.93465853767919,1.88470482279543,3.26551894022314,0.995945027026546
0.487487487487487,2.01371376244038,1.99800837575889,1.93554887317735,1.88532860643549,3.26667373973754,0.996615974396205
0.488488488488488,2.01465262796144,1.9984806928962,1.93890419536235,1.89190111143597,3.26738428817791,0.997222108884229
0.48948948948949,2.01709764204236,1.99988580624697,1.94127659064224,1.89471565416743,3.26738494098132,0.999332819816022
0.49049049049049,2.01724554528007,2.00015858007297,1.94226470135042,1.89805959881384,3.26758228959842,0.999515467731292
0.491491491491492,2.01804054731149,2.00101354197978,1.94729599296245,1.89929081771461,3.26955650662701,1.00134709941153
0.492492492492492,2.02092418429265,2.0020050765871,1.94899634215377,1.90120356371692,3.26984760085849,1.00269327361002
0.493493493493493,2.03013938315454,2.00345533475527,1.94949227119974,1.90201594342426,3.27075683471142,1.00280751760208
0.494494494494495,2.03395233279381,2.0042693900798,1.94992344546003,1.90337825531817,3.27100310829726,1.00291870626941
0.495495495495495,2.03488515968634,2.00483422902783,1.95099863253068,1.9034227527074,3.27158300150174,1.00559048417042
0.496496496496497,2.03614569621732,2.00596311494485,1.95176606675771,1.9044313867776,3.273895138752,1.00602615335176
0.497497497497497,2.03643184108718,2.00626826587187,1.95195648067788,1.90453010021131,3.27483951857272,1.0065832379954
0.498498498498498,2.03724192519134,2.00647645389443,1.95299938599576,1.90674649271554,3.27903885057874,1.00772080891767
0.4994994994995,2.03834183610589,2.00724289670165,1.95350335086449,1.90698438322167,3.2790808182291,1.00841910296519
0.500500500500501,2.03888823646749,2.00743289475445,1.9562184995789,1.90849329323126,3.27968774327337,1.01031475230599
0.501501501501502,2.03889084362521,2.00993023434178,1.9565793611559,1.90965280177884,3.28023021737652,1.01154813013558
0.502502502502503,2.03921064252843,2.0109743481447,1.95712175140103,1.91023483468024,3.28024643275496,1.01157902948018
0.503503503503503,2.03954520879496,2.01310430956751,1.96100816730996,1.91266408681768,3.28078855083597,1.01625699585247
0.504504504504504,2.04504365895757,2.0139053230989,1.96175531218043,1.91282644749076,3.28112273786212,1.01951192786386
0.505505505505506,2.04852376467355,2.01452213841405,1.96266895450449,1.91446391333188,3.28114500148944,1.02385252781281
0.506506506506507,2.04925440074477,2.0151984573361,1.96500718058647,1.91463544900121,3.28129592091092,1.02552724606521
0.507507507507508,2.05131970842616,2.01590492257567,1.96708516217077,1.91713441613205,3.28139047287175,1.02556723772869
0.508508508508508,2.05139180455998,2.01684909648846,1.96901189134215,1.91987986983537,3.28214494386516,1.02559971067603
0.509509509509509,2.05140220809806,2.01691293003962,1.9698076624501,1.9203494822072,3.28234705290057,1.0264402509306
0.510510510510511,2.05290632895624,2.0194640491426,1.96988976445873,1.9203935680158,3.28254747178497,1.02656152521871
0.511511511511512,2.05421532509293,2.02293207923233,1.97166590614947,1.92143473435905,3.28346644701416,1.03317077403471
0.512512512512513,2.05490439251363,2.02310474101118,1.97250035496216,1.92170985518318,3.28357184188312,1.03387991674825
0.513513513513513,2.05673215978151,2.02476662931442,1.97333160430048,1.9226510115088,3.28403376011458,1.03451781314766
0.514514514514514,2.05776233496049,2.02556296460865,1.97554894780374,1.9305870097781,3.28452759137019,1.03552422136001
0.515515515515516,2.05831793175722,2.0257154958075,1.97572156588549,1.9332814607112,3.28663044779198,1.0356060401431
0.516516516516517,2.06118201323008,2.0263474763564,1.97611709546156,1.93358503148876,3.28711048231918,1.03567508649588
0.517517517517518,2.06282767604746,2.02731071511621,1.97678689069457,1.93401572143277,3.28953687451787,1.03649053985522
0.518518518518518,2.06318442392005,2.02742149548469,1.97713315240058,1.93591194376472,3.29347355195129,1.03665789014691
0.519519519519519,2.06476208378457,2.0299073990469,1.97751734620615,1.93656105779921,3.29382707249207,1.03964725381955
0.520520520520521,2.06491105000614,2.03117282714712,1.98132670410332,1.93810071613026,3.29450621295795,1.03991996966549
0.521521521521522,2.06532708354991,2.03188294441455,1.98313125742365,1.93845194172334,3.29485425750487,1.04011176657082
0.522522522522523,2.06600176784908,2.03195251837661,1.98406751808395,1.9395468640302,3.29507682282926,1.04625959828727
0.523523523523523,2.06604051527442,2.03576825969465,1.98407716855588,1.93956148460594,3.29516201124497,1.046404212846
0.524524524524524,2.06694110896658,2.03762660385016,1.98524383471561,1.94096088561908,3.29560612305715,1.04908534414291
0.525525525525526,2.07257956055361,2.04161215376017,1.99087894922054,1.9414912262137,3.29960664520668,1.04931290299476
0.526526526526527,2.07419956021367,2.04194047245615,1.99700259042026,1.94378878785462,3.29968055009605,1.06156772336977
0.527527527527528,2.07459779882876,2.0424444973018,1.99731101043693,1.94395622626681,3.30082915380175,1.06397019574614
0.528528528528528,2.0754946796243,2.0428189584803,2.00262699594147,1.94722609227694,3.30153892178259,1.06604446028078
0.529529529529529,2.07765963391925,2.04550470989529,2.00358581310273,1.94769602715983,3.30251588729426,1.06613426820843
0.530530530530531,2.07803718915023,2.0460793791998,2.00460403372426,1.95151953489817,3.30554286796961,1.06739456508143
0.531531531531532,2.07850658940369,2.04689123657652,2.00468406726904,1.95175632100656,3.3083874331584,1.06983541616289
0.532532532532533,2.08098182710373,2.05160098602683,2.00562835285921,1.95310554269314,3.30998272597198,1.07300490656387
0.533533533533533,2.08737656103323,2.05375741575305,2.00629122888237,1.95377729468423,3.31048528540898,1.07359999507605
0.534534534534535,2.09019779075923,2.05491611447529,2.00640749385134,1.95466808821952,3.31063529634087,1.08033619059592
0.535535535535536,2.09053654342165,2.05530186480407,2.00725557011506,1.95545519986072,3.31085891549141,1.08173642273693
0.536536536536537,2.09115719670484,2.05676177181888,2.00909898521297,1.95623144461216,3.31142235256717,1.0824729995973
0.537537537537538,2.09457580074957,2.05685668627818,2.00958894578796,1.95660011381358,3.31228997670322,1.08348206840662
0.538538538538539,2.09487336721816,2.05971486798756,2.00967338636249,1.95912516078032,3.31248162999869,1.08389982353276
0.53953953953954,2.09491218213451,2.06099855942924,2.01088916248109,1.96174954216708,3.31248691144019,1.08416951370958
0.540540540540541,2.09656476726654,2.06130525611889,2.01568732648777,1.96228265068882,3.31375282460109,1.08652145232945
0.541541541541542,2.09771820544879,2.06246727904366,2.01629361235712,1.96438357361101,3.31473485669276,1.08678597754491
0.542542542542543,2.09815422469259,2.06657590776904,2.01663955363639,1.96509393523815,3.31771750091757,1.08807854942576
0.543543543543544,2.10398406474417,2.07049863293915,2.01771084627255,1.96609990145289,3.31862320278114,1.09359141038313
0.544544544544545,2.10565353512807,2.07195267956689,2.01832163580633,1.96636333720609,3.32053006073901,1.0955960741465
0.545545545545546,2.10568371393408,2.0730610029027,2.02079375910743,1.96793413097527,3.32089199139199,1.09667367151843
0.546546546546547,2.10747400218798,2.07352656057332,2.02431296087587,1.96820040182522,3.32097500062061,1.09703443328103
0.547547547547548,2.10755394494401,2.07417261581581,2.0264808094111,1.96895365781538,3.32214710375548,1.09707084334064
0.548548548548549,2.10786264541363,2.07419516467803,2.02832653775012,1.97089733703767,3.32303086590784,1.09732009903921
0.54954954954955,2.10858580700181,2.07456087259051,2.02917462928402,1.97098264122972,3.32310386948074,1.09756418091675
0.550550550550551,2.11164342028433,2.07507540913028,2.02991826296742,1.97137998364451,3.32368198548541,1.10767620898627
0.551551551551552,2.11191141465211,2.0804971647655,2.03040021216815,1.9717035908315,3.32602863637598,1.10981700840987
0.552552552552553,2.11226092864995,2.08065840035172,2.03103862618396,1.97475099380908,3.32636098584397,1.11430594895271
0.553553553553554,2.11226458011897,2.08329088776452,2.03144890188034,1.97522521015169,3.32670558792087,1.11451070970344
0.554554554554555,2.11243610051174,2.08504226519093,2.03157297605559,1.97565710398341,3.32884224640837,1.11477337671327
0.555555555555556,2.11364997551403,2.08507993230157,2.03290352632554,1.97592840033251,3.33079316271994,1.11585955541985
0.556556556556557,2.1136931086324,2.08605349116882,2.03423675581158,1.98013163790105,3.33130179904569,1.11633108159371
0.557557557557558,2.11809242020529,2.08775833489499,2.03711081023321,1.98173987574104,3.33132280888345,1.11823540185066
0.558558558558559,2.12091752883628,2.08839917873318,2.03981014200157,1.98211004308987,3.33507588266071,1.1195211165416
0.55955955955956,2.12151015065853,2.08924116292545,2.04132993296044,1.98497007541847,3.33572521912655,1.11993433702718
0.560560560560561,2.12172367317461,2.08958337956679,2.04237272992218,1.98722573128133,3.3359081208009,1.1199544229138
0.561561561561562,2.12312696833785,2.09491003645244,2.04275305501996,1.98852928291756,3.33800554997232,1.12267177012917
0.562562562562563,2.13061708901998,2.09569247127846,2.046565271224,1.98983944910496,3.338573283685,1.12391554887038
0.563563563563564,2.13276796045427,2.09594759459815,2.04782473012298,1.99035613680207,3.33883543512554,1.13102425698961
0.564564564564565,2.13309768402498,2.09682029940029,2.04897455050643,1.99148830913338,3.33931160252921,1.13252935771152
0.565565565565566,2.13583111672246,2.09762159562409,2.05248938721943,1.99239293702488,3.34104667039406,1.13257455946884
0.566566566566567,2.136998274623,2.09968412583329,2.05268543646183,1.99625376679721,3.34188084662297,1.1331733010089
0.567567567567568,2.1374234079182,2.10121777672575,2.05494358399568,1.99665616402229,3.3424517552358,1.13345996351744
0.568568568568569,2.13756272745843,2.10256498227295,2.05515027233714,1.998629422866,3.34322278631886,1.13549757661969
0.56956956956957,2.13775353327295,2.10349933559938,2.05515699477659,2.00073879371031,3.34483962964208,1.1361180247972
0.570570570570571,2.14204725083275,2.10358334450564,2.05811950854696,2.00116749415577,3.34486792614333,1.14086059667172
0.571571571571572,2.14340200499217,2.10614429396668,2.05881800334888,2.00253083249242,3.3466342524887,1.1432733496544
0.572572572572573,2.14475670728415,2.10633627567845,2.05936072059682,2.00257384156328,3.34679560494718,1.14415483486508
0.573573573573574,2.14593429393655,2.10816954539157,2.06166600590694,2.00442884056501,3.34863133906606,1.14605264977729
0.574574574574575,2.14627590271025,2.10988698795864,2.06239459922959,2.00579131837685,3.35110476372182,1.150577956402
0.575575575575576,2.14806682145651,2.11059889927657,2.06343906926788,2.01030569959657,3.35143556348549,1.15059232879936
0.576576576576577,2.1498291063442,2.11224909326466,2.06561408441848,2.01160493505548,3.35181016534119,1.15276583376463
0.577577577577578,2.15319865070557,2.11401164198136,2.06590115378804,2.01235972561915,3.35192056260247,1.15301324634313
0.578578578578579,2.15656015521679,2.11478961692382,2.06591255923459,2.01665407197605,3.35294578894628,1.15379335602901
0.57957957957958,2.15741288483474,2.11506433587295,2.06871746147876,2.02104568460047,3.35335224518565,1.15538021065854
0.580580580580581,2.15825409088557,2.11535382878691,2.07401977011268,2.02515372668516,3.35340181701484,1.15884833159582
0.581581581581582,2.16198893555489,2.11607886507702,2.08322085201164,2.02544588546399,3.35648877231071,1.1626435664741
0.582582582582583,2.16245126133746,2.11742850401598,2.08355918600554,2.0258555791203,3.35730188921218,1.16277482594032
0.583583583583584,2.1628291770193,2.11845528679088,2.08424656322588,2.02604532127973,3.3580410172291,1.16508339350258
0.584584584584585,2.1678855783656,2.12037730921445,2.085221094122,2.02625447744015,3.36285407128651,1.16643053806974
0.585585585585586,2.1680527152493,2.12140351937345,2.08930031380709,2.02789583316141,3.36367510952187,1.16775680523929
0.586586586586587,2.16847371907754,2.12624442334324,2.09259153332891,2.02837117301637,3.36444069678877,1.16818105999889
0.587587587587588,2.16861033600967,2.12788599596553,2.09403033068825,2.03242791025217,3.36669240805495,1.16825222804889
0.588588588588589,2.17388817563335,2.13046224190386,2.09547250159775,2.03325165256093,3.36832756712686,1.16849787083594
0.58958958958959,2.17395057901303,2.13223279742637,2.09608267855619,2.03589284733634,3.36974113132748,1.16985127978195
0.590590590590591,2.17499489325375,2.13327241533377,2.09695086517502,2.04002767474452,3.36978775479364,1.17432465764037
0.591591591591592,2.17546191811971,2.13469703418406,2.09956826184339,2.04349520716226,3.37092561313336,1.17461238729698
0.592592592592593,2.17576879828301,2.13508320118606,2.10554354297206,2.04397303823035,3.37343386190712,1.17559163514706
0.593593593593594,2.17625936571178,2.13806610318472,2.10637254865368,2.04432645311838,3.37359219712607,1.17654582420015
0.594594594594595,2.177776534789,2.13910407307532,2.10908855854615,2.04436278790539,3.3741422501301,1.17739184915911
0.595595595595596,2.17841152955182,2.13914261466076,2.1098153983433,2.04723847715852,3.37488852871149,1.17832347590075
0.596596596596597,2.18154806355986,2.14244110499762,2.11088183333929,2.04856004212037,3.37498469978951,1.18014339736022
0.597597597597598,2.18596909940639,2.14694671139996,2.11268296349367,2.04870483507675,3.37700801815907,1.18113431784306
0.598598598598599,2.18678038169976,2.14808096200381,2.11317921480412,2.04950117493475,3.37759129564548,1.1825022047922
0.5995995995996,2.1870252189371,2.14969367370112,2.11448503430467,2.05108847565839,3.37814706628698,1.18284885776053
0.600600600600601,2.18920134505453,2.14975017529682,2.11552743047688,2.05158196448011,3.37937128837143,1.18399120597365
0.601601601601602,2.19060639289847,2.15105465081345,2.11731328669708,2.05568696242537,3.38333388199664,1.18605320005306
0.602602602602603,2.19149462407523,2.15108991151607,2.11814710864907,2.05575769370919,3.38548436586956,1.18697977507977
0.603603603603604,2.19162844703017,2.15166558141022,2.12023890280476,2.05580411384061,3.38921540310332,1.18752539434533
0.604604604604605,2.19805867436398,2.15293437241047,2.12025665437743,2.05637840087682,3.3897550233316,1.18841580457728
0.605605605605606,2.1985547093542,2.15296634779832,2.12189039908661,2.05934962800218,3.39175922553139,1.18885743579878
0.606606606606607,2.20025866710546,2.15421495805255,2.12503725356315,2.06052682266548,3.39236615918665,1.18964859017683
0.607607607607608,2.20150863861645,2.15547625909433,2.12540697499486,2.06085335698492,3.39332347297897,1.19011956293451
0.608608608608609,2.20170492675728,2.15589515341386,2.12672523814945,2.06148711350322,3.39588148418108,1.19047165624322
0.60960960960961,2.20573042969984,2.15631276394999,2.12801836607623,2.06306603980164,3.39642329547122,1.19109217629346
0.610610610610611,2.20699722411913,2.15647139854654,2.12851964878474,2.06485532631431,3.39972260340512,1.19186158858622
0.611611611611612,2.20852532616922,2.15666784445745,2.12858567919403,2.06770799235694,3.39993462908897,1.19322292352918
0.612612612612613,2.21055584185787,2.15807171516107,2.12920860557369,2.06989275051599,3.40014530912145,1.19359107699129
0.613613613613614,2.21202280988546,2.15907555051967,2.12937513850233,2.07663096040748,3.40058890787465,1.19747085029047
0.614614614614615,2.21311326183525,2.16288485066185,2.13242654402718,2.07815306845468,3.40083690637637,1.19881163758545
0.615615615615616,2.21746003115828,2.16430476651314,2.13406172086731,2.07897845934443,3.40101722581989,1.19962525417592
0.616616616616617,2.21756416097876,2.1645242713819,2.13603218140091,2.08005928101461,3.40222101139888,1.20543905655811
0.617617617617618,2.21959553259856,2.16523867039196,2.1369667238689,2.08075300878296,3.40337557214464,1.20609991271133
0.618618618618619,2.22023853127083,2.16767634439582,2.13698503955576,2.08109422158214,3.40388291013035,1.20700298472933
0.61961961961962,2.22029700807345,2.16805301178243,2.13780826591653,2.08907469478541,3.40627847436652,1.20810638011
0.620620620620621,2.22038912283248,2.17088440012717,2.13841723815388,2.09035462516072,3.40654056451055,1.20829070634832
0.621621621621622,2.22070091661454,2.17090727015299,2.13859616909011,2.09137551904799,3.40655824517819,1.20840702538261
0.622622622622623,2.22114185472365,2.17152207942635,2.13992718620162,2.09229911691258,3.40934577829584,1.20870200959815
0.623623623623624,2.22995996293853,2.17195290351977,2.14000411869832,2.09297376192329,3.41152406877925,1.2087976621329
0.624624624624625,2.23064587354416,2.17248963615253,2.14014043447616,2.0937486079059,3.41214424041224,1.21283376477257
0.625625625625626,2.23100174988378,2.17257685056801,2.14168172081488,2.09761367345451,3.41622498612008,1.21303103154246
0.626626626626627,2.23250740598539,2.17361743752765,2.14192936137938,2.10069248837091,3.41717475512232,1.21320442316264
0.627627627627628,2.23308716588726,2.17443085840179,2.14413132078014,2.10391048695839,3.4191690032296,1.21410431100209
0.628628628628629,2.23354976551361,2.18017714559729,2.14484783284805,2.1042950467162,3.41923715707554,1.21521512712341
0.62962962962963,2.23401160608615,2.18067160044163,2.14514968656438,2.10460901654803,3.41975972667228,1.2165154285487
0.630630630630631,2.23460735197445,2.18106986480233,2.14580993239341,2.10743159794327,3.42012685281626,1.220382983391
0.631631631631632,2.23527504585784,2.18413730272235,2.15014001575786,2.10811465009079,3.42159623560785,1.22066326799502
0.632632632632633,2.23616887663899,2.18487242371946,2.15337605900592,2.10873946134913,3.42333121532979,1.22079310464237
0.633633633633634,2.23642224124576,2.19149199679157,2.1534942480495,2.1111850697038,3.42505157570649,1.22585122698086
0.634634634634635,2.23808815299049,2.19361164351319,2.15620828333221,2.11122055598052,3.4256377849092,1.23000555671063
0.635635635635636,2.23946453217411,2.19666489844199,2.16126697199713,2.11741466175234,3.4289667537687,1.23356171569091
0.636636636636637,2.23981454223791,2.19675974158623,2.16488565705898,2.11977765274973,3.42943358088636,1.24126135815725
0.637637637637638,2.24125789617094,2.19726775646375,2.16805147966686,2.12222519067554,3.43010889514612,1.24510959241917
0.638638638638639,2.24304643682396,2.19935771788465,2.17037167163768,2.12231988504635,3.43067238505571,1.24513714681957
0.63963963963964,2.24374874004468,2.20026323881706,2.17126705122219,2.12266743084417,3.43252790874477,1.24543238674673
0.640640640640641,2.24454230728716,2.20248530795396,2.17505163824226,2.12470846310449,3.43277330800321,1.25229468687051
0.641641641641642,2.24828055763933,2.20468545666955,2.17807726235325,2.12478129431048,3.43542811349476,1.25510822570063
0.642642642642643,2.24895896930768,2.20558716805896,2.1784332296117,2.1272694819333,3.43802231828851,1.25552214689592
0.643643643643644,2.25375284019704,2.20850308158155,2.17879141364179,2.12896623760554,3.438924463997,1.25588625490517
0.644644644644645,2.25411626871029,2.21840060245153,2.17956712906961,2.13014441510577,3.44292389939969,1.25757272536336
0.645645645645646,2.25444066731154,2.22136043280793,2.18437486653071,2.13733066970208,3.44377068957369,1.26249717491031
0.646646646646647,2.25609458169163,2.22207190939414,2.1858899735533,2.13782685281199,3.44503656075389,1.26510602305241
0.647647647647648,2.25705806282663,2.22526399790289,2.18599527839302,2.13790600739134,3.44594348517433,1.26777911105539
0.648648648648649,2.26036474039729,2.22990006475938,2.18794762826385,2.13908713852291,3.44667237908915,1.2686777201438
0.64964964964965,2.26477505229711,2.2303136273189,2.18835507970748,2.13974853747473,3.44752530481647,1.27393340528087
0.650650650650651,2.26917065568478,2.23041795070197,2.18894168391346,2.14178713277321,3.44821031788392,1.27448876944814
0.651651651651652,2.27719952289346,2.23054387000771,2.1900819231778,2.14238837582822,3.45007186018905,1.27727100438361
0.652652652652653,2.27879169550058,2.23326128235415,2.19081476177218,2.14266286304906,3.45052625903715,1.2795563143489
0.653653653653654,2.27880410541921,2.23373612520575,2.19095178587392,2.14282877272655,3.45067305138661,1.28095952333827
0.654654654654655,2.28107455389106,2.23461405811115,2.19275377172031,2.14375977850347,3.45302126510418,1.28218115678347
0.655655655655656,2.2813417882149,2.2346555868223,2.19620768529308,2.1458788572883,3.45367661258485,1.28438116834449
0.656656656656657,2.28421527379911,2.23508644131017,2.19655309166312,2.14643793837966,3.4543322307168,1.28947706666321
0.657657657657658,2.28453669464809,2.23785141005743,2.20001635548022,2.14836054072334,3.45459714451034,1.29185022006018
0.658658658658659,2.28479488143159,2.23817327899755,2.20402894243816,2.15088430450233,3.45471338698622,1.29316832357498
0.65965965965966,2.28567610116564,2.24180282094164,2.20664247144092,2.15405755266143,3.45508294124671,1.29686631927524
0.660660660660661,2.28964270690814,2.24461078756386,2.2069640845876,2.1548285875427,3.45700494013476,1.29996673291676
0.661661661661662,2.29712049744048,2.24494629921422,2.20797479887134,2.15758773951383,3.46061030733643,1.30221840277564
0.662662662662663,2.29753511714808,2.24526709624934,2.20923338714878,2.15789584658354,3.46093561778318,1.30758839035601
0.663663663663664,2.29795143680969,2.24777860767189,2.2122228970532,2.1611334051096,3.4615066998729,1.31079867854526
0.664664664664665,2.29837922110413,2.25250844485712,2.21543632338763,2.16325448267971,3.46269458914628,1.31478290799239
0.665665665665666,2.29998776409631,2.2544824984766,2.21682195956861,2.16456453528011,3.46585425944371,1.31972690103837
0.666666666666667,2.30168583616001,2.25822582013203,2.21766839030192,2.16485795107017,3.46666669686919,1.32358899099292
0.667667667667668,2.30371923040619,2.26404295008056,2.21775292811156,2.16596247102544,3.46737304717591,1.32872758095809
0.668668668668669,2.30380654745017,2.26541133799719,2.21962952791284,2.16785173249705,3.46816011433111,1.32898586343737
0.66966966966967,2.30603735094936,2.26570569043803,2.21976495607754,2.16799375300673,3.46840663252318,1.32965572688847
0.670670670670671,2.30767883487531,2.26613391535136,2.22100941924915,2.16827431025094,3.47102207099144,1.33134987269945
0.671671671671672,2.30958664283827,2.26647336684933,2.22443574539814,2.16837875658612,3.47144887628661,1.33242709745112
0.672672672672673,2.31135234867305,2.26667225910958,2.22668088349442,2.16990251726975,3.47330984750987,1.33406751767546
0.673673673673674,2.31227339013057,2.26668320401387,2.2275898123311,2.17137073982104,3.47356143842871,1.33598478264344
0.674674674674675,2.31236289824223,2.26863462125368,2.22924195157294,2.17177125942102,3.47369626925765,1.33776040471496
0.675675675675676,2.31288214831912,2.27040134042042,2.22926949693655,2.17181684605434,3.47502061542953,1.34161877901008
0.676676676676677,2.31374057827357,2.27413325330288,2.22972715930947,2.1725914304218,3.47659086668179,1.34190958816254
0.677677677677678,2.31674186893902,2.27439442719295,2.23159348395528,2.17417776512017,3.47903866657944,1.34245542093994
0.678678678678679,2.31745608877549,2.27513135305536,2.23336000250189,2.17491538469638,3.47923471233843,1.34814883582006
0.67967967967968,2.31918300873476,2.27522488760946,2.23436366985012,2.17498945910549,3.48002045754308,1.34828982689976
0.680680680680681,2.32376151590026,2.27859440070174,2.23445276236894,2.17621298408759,3.48083508015555,1.34886291433769
0.681681681681682,2.32619079033536,2.28257819742,2.23611131147409,2.17950347380514,3.48224809361198,1.34932752035004
0.682682682682683,2.32934757354835,2.28437083659345,2.23769994283271,2.17967873561532,3.4838405535909,1.35177935746847
0.683683683683684,2.33002197381634,2.28596945857883,2.24101742010121,2.18092106160149,3.48431539803232,1.35622823226145
0.684684684684685,2.33037463208076,2.2864546212342,2.24403376842461,2.18093324976651,3.48643945980134,1.36525228330662
0.685685685685686,2.33250114670944,2.28839068581674,2.24558847551234,2.18545363447972,3.48750951083263,1.3658606951857
0.686686686686687,2.33334857899497,2.28931920298921,2.24657870702492,2.18623182505229,3.48751247301853,1.36633355942823
0.687687687687688,2.33777205209145,2.29332185285174,2.2466199320385,2.18755621287501,3.4884560377608,1.36647854725881
0.688688688688689,2.33867147662223,2.29398088942104,2.25075676667429,2.1895583805376,3.48876246527858,1.37033674081958
0.68968968968969,2.33896468255707,2.29443006739493,2.25198673216407,2.19014944536268,3.48940072732467,1.37040025822557
0.690690690690691,2.34004562946095,2.29467472979129,2.2529145115922,2.19312831217741,3.4902409931366,1.37664256334605
0.691691691691692,2.34074545623259,2.29877079565429,2.25328836771003,2.19420811723287,3.49081896641268,1.38096128699409
0.692692692692693,2.34094469356183,2.30226675333619,2.25879101350192,2.19655452911471,3.49092453057722,1.38324260513345
0.693693693693694,2.34959327710506,2.30724413045056,2.26090881399221,2.19787434292372,3.4925460094333,1.38467996953553
0.694694694694695,2.35124863889411,2.30779154989074,2.26111048663572,2.19793586751174,3.49546513303057,1.3852160309735
0.695695695695696,2.35341964332228,2.31642379233961,2.26176700103264,2.20045961504337,3.49662133820609,1.3859625288536
0.696696696696697,2.35585955947017,2.31715789477803,2.26739509533133,2.20059598602879,3.5005351869651,1.3886046661374
0.697697697697698,2.35721246413601,2.31747511385404,2.27000157937352,2.20251601175432,3.50095715349135,1.38935668934286
0.698698698698699,2.3599199474227,2.32290439961285,2.27090853324909,2.21243882815372,3.50108225884212,1.38955215577663
0.6996996996997,2.3611249897498,2.32513250050326,2.27208842448975,2.21371459560893,3.50228522801763,1.3904754085073
0.700700700700701,2.36648000440753,2.32733696034725,2.27211498666167,2.21519437106897,3.50422760230345,1.39061301484489
0.701701701701702,2.36697165981507,2.32982601150756,2.27842558894674,2.2156313903476,3.50613397038958,1.39343236657748
0.702702702702703,2.3676410098549,2.33005078565115,2.28246334440681,2.21715677035549,3.50682667163145,1.39358332950282
0.703703703703704,2.37369663099855,2.33200034149086,2.28527480668809,2.21855952809868,3.50736479386529,1.39393852221282
0.704704704704705,2.37600862888836,2.33519707158747,2.28615921175401,2.22315425781098,3.50744878479499,1.39505586972069
0.705705705705706,2.37608065173024,2.33553117494335,2.28681303134217,2.22821281441086,3.50815923104395,1.39561828521537
0.706706706706707,2.37650963712118,2.33721074691389,2.28691666924624,2.2313492733135,3.50826978840873,1.3962361454936
0.707707707707708,2.37654123645972,2.33799666741236,2.29187572184902,2.23180885628505,3.51213794934089,1.39790154542969
0.708708708708709,2.37782185147745,2.33826127037762,2.29272041467552,2.23495898885892,3.51326167986966,1.39792438218106
0.70970970970971,2.37847602877585,2.33853188458397,2.29589929221993,2.2367170424554,3.51333462916709,1.3979272508493
0.710710710710711,2.37955834850547,2.33863578071134,2.29839975188899,2.237643001026,3.51369524065895,1.40415171137359
0.711711711711712,2.38008680126528,2.33896240644714,2.29849748567748,2.2380998420558,3.51466608983331,1.40571273512077
0.712712712712713,2.38353123674849,2.34159125838927,2.29978439803596,2.24079938631823,3.51503496973141,1.40804444666961
0.713713713713714,2.38367777208752,2.34238459775358,2.30373314935336,2.24435723186367,3.5162366355858,1.41025385303116
0.714714714714715,2.38463244835848,2.34385902691124,2.30655039217352,2.24787757163008,3.51624783912949,1.41158877388442
0.715715715715716,2.38536814931695,2.34984769473817,2.30798146991172,2.24904397608306,3.51718822537843,1.41159721836634
0.716716716716717,2.38636543784683,2.35182737769387,2.30869432575867,2.25173544337233,3.51735683923962,1.4185719931877
0.717717717717718,2.38878349972965,2.35241541978497,2.30962549371692,2.25278630451133,3.51748424745732,1.42339315204748
0.718718718718719,2.3891664590996,2.35348290566872,2.31046890267731,2.25390838880643,3.5204926982832,1.42712006046117
0.71971971971972,2.3902407847101,2.35467924040924,2.3107886880852,2.25461723986397,3.52253893543234,1.42942630591245
0.720720720720721,2.3926546020972,2.36000314605615,2.32127818858843,2.25506422183461,3.52284531811749,1.43162998213496
0.721721721721722,2.39363757440125,2.36156309260189,2.3246496763843,2.25836733215602,3.523029715196,1.43331887796242
0.722722722722723,2.39546069717197,2.36279691611438,2.32595143400643,2.25877242500954,3.52361883210092,1.43580133765183
0.723723723723724,2.39610078130421,2.36311019213333,2.32605667682601,2.2620302878848,3.52521462202082,1.43607078913751
0.724724724724725,2.39648812570208,2.36423190501116,2.32672912905189,2.26282848081184,3.5252582230402,1.43776573876226
0.725725725725726,2.39735372142889,2.36566302094862,2.33065158920197,2.26351478236039,3.52657400219489,1.43871215134599
0.726726726726727,2.39778657732501,2.3683374877428,2.33221052407379,2.26381136741956,3.52699112529667,1.44066823655712
0.727727727727728,2.40209154235735,2.36993203025816,2.33438952791411,2.26462967616137,3.52857983662787,1.44260790655665
0.728728728728729,2.40292477015393,2.37053786991878,2.3344591017615,2.26734059084836,3.5286528458314,1.44791726833567
0.72972972972973,2.40388865797789,2.37689618408206,2.3349198985685,2.26763302447666,3.52932301499299,1.45658364942797
0.730730730730731,2.40627035152737,2.38008459775621,2.3351322680354,2.26890811534589,3.5311639286915,1.45904027890789
0.731731731731732,2.40996196621534,2.38048260353161,2.33642704308919,2.27414956299564,3.53168075404245,1.46049655724735
0.732732732732733,2.41178805730027,2.38079283144386,2.338264967689,2.27755470614887,3.53380286350273,1.46122458104897
0.733733733733734,2.41657456872148,2.38207836172812,2.34013598570828,2.28324614618044,3.53503129916743,1.46587894179142
0.734734734734735,2.42049137738628,2.38246972448857,2.34334043716245,2.28894555320139,3.53917778456342,1.46695538573719
0.735735735735736,2.42307318688805,2.38400349630892,2.3452051162853,2.29310683358966,3.54096016242885,1.46741994988323
0.736736736736737,2.42466688915219,2.3848268843655,2.34790794761986,2.29519946785241,3.54122181676645,1.47033254617503
0.737737737737738,2.42597726579311,2.38535862092641,2.35010854183012,2.29811168667123,3.54563710610423,1.47080947334808
0.738738738738739,2.42697743889924,2.38769035601735,2.35106204410289,2.29883689003349,3.5487040007003,1.47204027735678
0.73973973973974,2.43308122810606,2.39452030853959,2.35231152990526,2.30015727362878,3.54984781584965,1.47316790657968
0.740740740740741,2.43332494243324,2.39486967027102,2.35291176964094,2.30606403364044,3.55155515687106,1.47604134981983
0.741741741741742,2.43463712959912,2.39541339559838,2.35493650452863,2.3063944104899,3.55156085630186,1.47848054404836
0.742742742742743,2.43622995671037,2.40086713984177,2.35870248214255,2.30914752073515,3.55183740254645,1.47983489798666
0.743743743743744,2.43834533203303,2.40497575676425,2.36030690953349,2.30919753902107,3.55501348490711,1.48022500532133
0.744744744744745,2.43883731050147,2.40514609197529,2.36215342725719,2.30959526454746,3.5603993704505,1.48059705096181
0.745745745745746,2.43918679154285,2.40645777666329,2.3623492607965,2.30972370724713,3.56092501150993,1.48091214700815
0.746746746746747,2.44118804588327,2.40805311798643,2.36368618216447,2.31095023739639,3.56254806363958,1.48242406651245
0.747747747747748,2.44950049849611,2.40840492343809,2.36619990203217,2.31167342258759,3.56277307569504,1.48353211850842
0.748748748748749,2.46130846929613,2.40875839512023,2.36663276783144,2.31451033795236,3.5666830455486,1.4846248997894
0.74974974974975,2.46362941589424,2.41743605507948,2.36929145696465,2.31554656336335,3.56753260568402,1.48910815684471
0.750750750750751,2.46822049784762,2.41865831452034,2.37073936071642,2.31605849720062,3.56785569914326,1.49016344049681
0.751751751751752,2.46837502278842,2.41937594442657,2.37239981754457,2.31786396881307,3.56897603546584,1.49022102546245
0.752752752752753,2.47042771208565,2.41960654900257,2.37733963190733,2.31861894483073,3.57169628696414,1.49850457211796
0.753753753753754,2.47069088322136,2.42218011702985,2.38220298427422,2.31925550383027,3.57302576247375,1.49913434210769
0.754754754754755,2.4718089557126,2.42528512213643,2.38283805572712,2.32012464564235,3.57330632048811,1.5002362978183
0.755755755755756,2.47468821430517,2.42612074881021,2.38564798524327,2.32202485316246,3.5748315022031,1.50231951973377
0.756756756756757,2.47746123987463,2.42798346787393,2.38799353471684,2.3281649534328,3.57485339582227,1.50262184752736
0.757757757757758,2.47751114603673,2.43512691501563,2.39255850945395,2.33163676131736,3.57620742345861,1.50651128646833
0.758758758758759,2.48235689683243,2.43629491184373,2.39552698898348,2.33174332451049,3.57624005189614,1.50783326164024
0.75975975975976,2.48593071154029,2.43878088727889,2.39672253226056,2.33449909416473,3.57725230565363,1.50843099539277
0.760760760760761,2.49893917574173,2.4445445952848,2.40202781699436,2.34009760310208,3.57775410312851,1.50846325782514
0.761761761761762,2.4999996703921,2.44487674130686,2.40367697516176,2.34620173431959,3.57843861830909,1.51130135935349
0.762762762762763,2.500171252891,2.44554685702949,2.40591618730019,2.34728652001216,3.57915037540212,1.51279174273001
0.763763763763764,2.50021109994121,2.44603026620501,2.40894291823236,2.35032360440864,3.57981627634246,1.51620478266819
0.764764764764765,2.50266741347613,2.44755646884906,2.41086371466624,2.35650668306796,3.58014049413361,1.5173673458003
0.765765765765766,2.50303865074646,2.45385359264416,2.41243390758447,2.36120865705743,3.58414851964723,1.5177504951764
0.766766766766767,2.50555415075843,2.45404529489366,2.41479129283821,2.36182307548919,3.58417776938325,1.52301411883597
0.767767767767768,2.50594769695274,2.45870337962079,2.41567705818454,2.36647033328325,3.5849473770369,1.52800518671749
0.768768768768769,2.50595191474754,2.45915730961777,2.41714113550509,2.36678357958398,3.5860556537259,1.53239232657599
0.76976976976977,2.50824295911214,2.45920579371477,2.41852064986672,2.36876519002484,3.58640443155389,1.53282667728761
0.770770770770771,2.50876140375497,2.46290807048595,2.42263949988099,2.36959531647324,3.5877061948095,1.5341775679183
0.771771771771772,2.51164278331154,2.46426592680141,2.42269116580679,2.371720216385,3.59079638823425,1.53438417466965
0.772772772772773,2.51860283409226,2.46525265876192,2.42903534598705,2.37261439802563,3.59145465373445,1.53460238770262
0.773773773773774,2.52020269935142,2.46735385601052,2.4300088933892,2.37261992645072,3.59341078722332,1.53737667104432
0.774774774774775,2.52379597219561,2.46866378008113,2.43094844080783,2.37561393779442,3.59448923958573,1.54632003648635
0.775775775775776,2.52746969384896,2.47813580469161,2.43111568525818,2.37989408298487,3.59654101083801,1.54742852413543
0.776776776776777,2.52818123572926,2.48408497408705,2.43153631612477,2.38300243277723,3.59697957042826,1.54848202737657
0.777777777777778,2.53001801361674,2.48571988603579,2.43278672780388,2.38816471146899,3.59849956460318,1.54947279981884
0.778778778778779,2.53055585361649,2.48587485737732,2.44490422962323,2.38833892714857,3.6017781463079,1.55319894939331
0.77977977977978,2.53269412931069,2.48783263847014,2.45244836409903,2.3919903963483,3.60245773819718,1.55410719973441
0.780780780780781,2.53366966129675,2.48847489557191,2.45260653566867,2.3929219570099,3.60245813649949,1.55414917421899
0.781781781781782,2.53696839210796,2.48867327864036,2.45283569551508,2.39714508111682,3.60306329162223,1.55863318515071
0.782782782782783,2.5370831500318,2.48895216172733,2.45319946532473,2.40093171021059,3.60497560288415,1.56338760524857
0.783783783783784,2.53934917871125,2.49113397122991,2.45370229137833,2.40217896327378,3.60774310435616,1.56408104266583
0.784784784784785,2.54162036929215,2.49335529825812,2.45425335627272,2.40596854572332,3.61205244467357,1.56853375215344
0.785785785785786,2.54630010276001,2.50133680264763,2.45951613013166,2.40663070037496,3.61232547170148,1.56882557248653
0.786786786786787,2.54710763730351,2.50139045148188,2.46083014024235,2.40747321568044,3.61376631383468,1.56966154725596
0.787787787787788,2.54762460244754,2.51218484626137,2.46257060514462,2.40932612158152,3.6138839746353,1.57201558587204
0.788788788788789,2.54801018563007,2.51509068639123,2.46591816841674,2.41348982737366,3.61554620118582,1.57217071631126
0.78978978978979,2.54926279459468,2.51512888150355,2.46653848161291,2.41498167650398,3.61710011634995,1.57257843755478
0.790790790790791,2.54943920793679,2.51662139413566,2.46789818142191,2.41679240161234,3.61918479720372,1.57705185313805
0.791791791791792,2.5505660619901,2.51780035433052,2.47233401948362,2.41813513010318,3.62145656520465,1.57749408154913
0.792792792792793,2.55171229147538,2.51995562140039,2.47386189741388,2.4193434444828,3.62186628271086,1.58147359345206
0.793793793793794,2.55212550580685,2.5205147445852,2.47731565749095,2.42316688360815,3.62195135524544,1.58372628097349
0.794794794794795,2.55236913562779,2.52187706235771,2.48215114516663,2.42410456838433,3.62322891747991,1.58619807236876
0.795795795795796,2.55608301924161,2.52245384709775,2.48358664819196,2.424298383112,3.62398888602121,1.58641159814289
0.796796796796797,2.55720718545945,2.52771339761986,2.48928631714742,2.42596119981293,3.62474830703726,1.59017038507656
0.797797797797798,2.56691571965382,2.52882379781491,2.48971963148293,2.42739365160456,3.62818278699938,1.59583847061253
0.798798798798799,2.56693358692339,2.53475153246343,2.4929560440722,2.43112349680137,3.62868727037916,1.60275922537788
0.7997997997998,2.56736428269451,2.53656421446382,2.49393766915306,2.43447690820598,3.62895113440241,1.60664433428872
0.800800800800801,2.56751353607492,2.53671733595679,2.49437505359596,2.43499662510597,3.62925986400682,1.60904275227985
0.801801801801802,2.57115206529976,2.54143321169737,2.49904470435413,2.43895708445963,3.63140280167744,1.61220303833028
0.802802802802803,2.57504519100905,2.54161222700636,2.50005986511561,2.44039349941924,3.63253623911826,1.61748856252833
0.803803803803804,2.5775128139564,2.54170043636059,2.50623780548346,2.44678526023036,3.63362795174068,1.61949165397069
0.804804804804805,2.57935771680376,2.5420242092397,2.50996806232182,2.44695973629247,3.63899641833841,1.62606297465488
0.805805805805806,2.57984113607239,2.54366660153668,2.51422687544182,2.44712584397733,3.63910651540976,1.63344484406915
0.806806806806807,2.5859120471007,2.54848254807532,2.51700170409098,2.44821258338291,3.64005531865395,1.6337170716348
0.807807807807808,2.58755097593011,2.55156946561469,2.52314534083787,2.45104410427928,3.64047425872234,1.63664476932092
0.808808808808809,2.5889525452879,2.57282731866728,2.53038197760445,2.4532994799582,3.64303692637689,1.64180845904255
0.80980980980981,2.5923745851246,2.57306677501614,2.53075187142455,2.45397093664154,3.64402417953996,1.64414320593207
0.810810810810811,2.59319956656707,2.57379474496084,2.53373021847382,2.45880720625984,3.64466966139654,1.64674902833126
0.811811811811812,2.59422026580237,2.57537592225311,2.54836629454029,2.46101814909985,3.64494815900581,1.64859822694515
0.812812812812813,2.59431218914955,2.57563641298541,2.5493969532259,2.46286431975066,3.64628620850399,1.64981138699219
0.813813813813814,2.59770064097292,2.57587383423637,2.54980393780383,2.46423323267407,3.64676912902341,1.65704742682836
0.814814814814815,2.60010837794079,2.58077815921123,2.55426422719981,2.46706551293596,3.65010060675376,1.6590253657617
0.815815815815816,2.60770732759445,2.58132262437879,2.55682704554767,2.48386321447655,3.65197488225966,1.6642165525221
0.816816816816817,2.60775948063674,2.58521985331937,2.56095904785412,2.48409882133354,3.65222567153891,1.66928160413096
0.817817817817818,2.60837238884912,2.58606079623548,2.5611429422071,2.48949006661277,3.65249422092452,1.67010451367256
0.818818818818819,2.60958539128682,2.58918526340199,2.56115866344612,2.49059847790603,3.65294635045811,1.67393127826706
0.81981981981982,2.61134241101214,2.5921761415972,2.56351046687593,2.49258222103578,3.65707261187399,1.67600178359634
0.820820820820821,2.61591857590316,2.59390100078521,2.56879283964818,2.49851134455882,3.65871517057529,1.67693381793615
0.821821821821822,2.61593153621635,2.60075489583367,2.57067524380097,2.50163126013438,3.66092610766456,1.67925183585231
0.822822822822823,2.6203051689451,2.60091092163511,2.57083794609797,2.50222962587827,3.66217546128067,1.68072928457355
0.823823823823824,2.62242133251837,2.60093760208064,2.57897325130464,2.50277440679575,3.66280430213627,1.68424244178728
0.824824824824825,2.62450919916108,2.60100510079842,2.57956048996389,2.50309684760225,3.66304777462226,1.69056202913675
0.825825825825826,2.62591480491139,2.6028196323197,2.58181281179709,2.50359664386311,3.6654261460756,1.69263126824139
0.826826826826827,2.62638394826341,2.6041712072981,2.58444912537422,2.5042223801402,3.66569174580391,1.69791971842734
0.827827827827828,2.63001473431389,2.60908374646971,2.58491724122699,2.50476153803835,3.66596708853165,1.70678949333818
0.828828828828829,2.63166852286917,2.61181634882263,2.59082723835425,2.51364292816659,3.6702619761445,1.71492581339294
0.82982982982983,2.63535385265448,2.6133484257507,2.59583809965971,2.51442235226433,3.67091181102896,1.71707972914391
0.830830830830831,2.63546740350864,2.61737467833102,2.59641221601122,2.51488478905218,3.67221859657244,1.71927764779355
0.831831831831832,2.6367181988229,2.61955758539567,2.59677288059208,2.51953981407861,3.67228249897949,1.73344715026734
0.832832832832833,2.63726794360185,2.62205820396199,2.59719198455824,2.52328177959482,3.67396432836012,1.7391034970255
0.833833833833834,2.63939477666393,2.62334561400718,2.59969440274388,2.52443907016478,3.67531193023869,1.74087609992219
0.834834834834835,2.64136628364526,2.62365096843772,2.60204278150233,2.52574260984252,3.6807702762096,1.74363918822949
0.835835835835836,2.64247360612417,2.6249262939651,2.60209064479733,2.52602944919526,3.68189923311217,1.74870527515372
0.836836836836837,2.64368413429193,2.62686868933496,2.60284011585989,2.53791608235374,3.68198916090741,1.75240131548755
0.837837837837838,2.65049432178828,2.62722362781108,2.60449456823533,2.54337357313425,3.68466558949745,1.75298212883802
0.838838838838839,2.6531879528215,2.63238636019591,2.60485102417593,2.54801087879304,3.68942806860874,1.75343117852865
0.83983983983984,2.65437887949203,2.63312641289594,2.61038604879356,2.54803795297845,3.68960455324792,1.76002069483242
0.840840840840841,2.65472701795443,2.63348988725639,2.61108361131522,2.55264666929373,3.69324937699245,1.76059997171587
0.841841841841842,2.65563857188331,2.63390453248241,2.61484389733205,2.55600531736609,3.69539261062867,1.76256945669278
0.842842842842843,2.65788225856555,2.63606276023456,2.61561788534,2.56018831720927,3.69686709268161,1.76667648949717
0.843843843843844,2.66624937338127,2.64095278652563,2.61884578141072,2.5629441657213,3.69737142039921,1.76754948543864
0.844844844844845,2.66893171105959,2.64273102713573,2.62252139915786,2.56331222296471,3.69905340704115,1.77306115216926
0.845845845845846,2.6692089971981,2.64497927313178,2.63006187038087,2.56340782403353,3.70353260045182,1.77322040284773
0.846846846846847,2.68253787844105,2.64605237013022,2.63302312222255,2.56461433152884,3.70627598792619,1.77657427951834
0.847847847847848,2.69743356318954,2.64722290440068,2.63461550468089,2.56543143133018,3.71041774227145,1.77709127914581
0.848848848848849,2.69954152436501,2.64794494435238,2.63492034756286,2.56549579873176,3.71748948360993,1.77795245699966
0.84984984984985,2.70366583581577,2.64882469167892,2.63509667061333,2.56599999868181,3.71768456640333,1.78106779964352
0.850850850850851,2.70708077491257,2.64982200351988,2.63653442979314,2.56730455722665,3.719189502332,1.78675957005164
0.851851851851852,2.72575260303113,2.65566271781915,2.64096895732063,2.57022189349709,3.71976385861825,1.79311935523725
0.852852852852853,2.72600003495845,2.6613125309887,2.64123938225331,2.5733490552259,3.72339938676924,1.79853176737609
0.853853853853854,2.72704381526219,2.66234763359349,2.64520426380448,2.57369535284276,3.72383314680416,1.79925785028396
0.854854854854855,2.72995259401896,2.66363784846268,2.64708998103855,2.57373807717123,3.7258595821742,1.79964610045674
0.855855855855856,2.7300887256222,2.67361838095327,2.64974180450769,2.57776337089448,3.72589396330852,1.8106306240146
0.856856856856857,2.73079498533379,2.68223512434403,2.65180495113133,2.58443623926393,3.72801609522032,1.81150090402658
0.857857857857858,2.7312737123398,2.68402418736521,2.6579551579235,2.58710638563495,3.73194233405262,1.82645620442471
0.858858858858859,2.73928204561748,2.6842936066781,2.65944810047051,2.59471259783185,3.73811041064795,1.83399312906596
0.85985985985986,2.74106520779072,2.69472904581116,2.66190427874108,2.59631826586047,3.73938228951633,1.83623422271348
0.860860860860861,2.74664640436948,2.69729769429592,2.66475901149653,2.6052798053455,3.74044998002969,1.83874250368875
0.861861861861862,2.74833030218908,2.69752975859501,2.66486228749876,2.60605324372417,3.74414032025236,1.84001270822904
0.862862862862863,2.750062993283,2.69775912681507,2.66864374552865,2.60726733656471,3.74453264139918,1.8533477464907
0.863863863863864,2.75208351714433,2.697971604763,2.67096430418145,2.61265407823644,3.74567155807223,1.86066618826971
0.864864864864865,2.7526786996765,2.70458368292256,2.6711866503623,2.61268456017324,3.74574286135479,1.86085572588635
0.865865865865866,2.75843459063643,2.71793217979097,2.67414412568146,2.61670917580421,3.74716309464238,1.86394056023268
0.866866866866867,2.76153143629315,2.71949345691178,2.67449309937218,2.62146356394125,3.74746351777036,1.8672974834461
0.867867867867868,2.76276730638181,2.72444368492716,2.67665295570311,2.62496700133169,3.75099501941186,1.87329635099796
0.868868868868869,2.76793426053186,2.72739278076307,2.6813761919962,2.62539665602953,3.75487171448986,1.87438262565235
0.86986986986987,2.77858864107283,2.72832170423096,2.69544632015839,2.63038242409598,3.75627222102268,1.88062479329241
0.870870870870871,2.7795619376888,2.72877913380896,2.69673231742672,2.6372265130571,3.75999244308268,1.89075069144689
0.871871871871872,2.78909565730583,2.74206795530013,2.70210341707693,2.63818324389404,3.762358693667,1.89163865241307
0.872872872872873,2.78997517870671,2.75613101401975,2.70595063420124,2.64332377309777,3.76266488486736,1.89416191413205
0.873873873873874,2.7912775968304,2.76232006861557,2.714654773491,2.64344572262441,3.76648443463949,1.89624161915605
0.874874874874875,2.79248202546719,2.76402356418741,2.71506354576938,2.65620410213987,3.76709309589146,1.89881502784319
0.875875875875876,2.79540963071407,2.76694478066067,2.715588168633,2.65932309004744,3.77052892568712,1.89980004288499
0.876876876876877,2.79544970062245,2.7678960627572,2.71597963653237,2.66416424383949,3.7712200432672,1.90102854545319
0.877877877877878,2.79745245373983,2.77823391243568,2.71895412348592,2.66560148711604,3.77290168958588,1.9206749043019
0.878878878878879,2.79830483164843,2.7806270458316,2.7202051333777,2.66589872403975,3.77354906400162,1.92080094955576
0.87987987987988,2.80232798204592,2.78300862563795,2.72404607972359,2.67626683384682,3.78824686302664,1.93690170887577
0.880880880880881,2.80836849624565,2.78863458877465,2.72713500793151,2.67975614803231,3.78920974809597,1.93740530711714
0.881881881881882,2.81111083551215,2.78900769713761,2.72833639468033,2.68082962111626,3.78971117865036,1.94611762719492
0.882882882882883,2.81454059367057,2.79048351005535,2.73365015063708,2.6832166154756,3.79018551343519,1.95743155401322
0.883883883883884,2.82436470369158,2.79736599150023,2.73418959309469,2.69170679125939,3.79286146666254,1.95942189358251
0.884884884884885,2.82628563263694,2.79927729911967,2.74730422513305,2.69593937378935,3.79446122618285,1.9642090566815
0.885885885885886,2.83059784218703,2.80174308848465,2.74801272790097,2.69694822215299,3.80005468729453,1.97690036819552
0.886886886886887,2.83476898153775,2.81180554826553,2.76431148198868,2.72001662562636,3.80375765813413,1.97924697844681
0.887887887887888,2.8359947964155,2.81477904800496,2.76906599811325,2.72712089978299,3.80493579234655,1.98459924559976
0.888888888888889,2.84770069421061,2.82071358488021,2.77943327499774,2.73886406594842,3.81696945221703,1.98861807470123
0.88988988988989,2.85159250322022,2.82743287332792,2.78430857286202,2.73902938370844,3.81814859583596,1.9957815987085
0.890890890890891,2.85738017767172,2.82900083313371,2.78446163325328,2.74191902456617,3.82514071473841,1.99794634111947
0.891891891891892,2.86358749569701,2.8320287115795,2.78524590147825,2.74919517986845,3.8251456720012,2.00007155594261
0.892892892892893,2.86570271883899,2.83430512410125,2.79140296699545,2.75305879255067,3.82842412246996,2.00571966010357
0.893893893893894,2.86838134710282,2.84096608887247,2.7914263313343,2.75629328847039,3.83189711673725,2.01269602057205
0.894894894894895,2.8688379295715,2.84152500782307,2.80349565694826,2.76132784446581,3.83479294076231,2.01636522383486
0.895895895895896,2.88312937834176,2.861397006568,2.80370461429548,2.76149394358744,3.83696433543825,2.01671595498934
0.896896896896897,2.88621037819216,2.86593776625339,2.8062384700492,2.78492026777911,3.83819970070684,2.01744710120507
0.897897897897898,2.88711145732021,2.86783265902919,2.81687306288307,2.78873069273489,3.84360181812591,2.02217903006037
0.898898898898899,2.89377205981176,2.86914718792879,2.8169558146701,2.78958198125889,3.85189411200893,2.0413603262952
0.8998998998999,2.89777455013306,2.87146290993435,2.83304846726661,2.79014935551909,3.8536001049528,2.05526373718702
0.900900900900901,2.89823914928358,2.87167893267348,2.83387616231387,2.79053854428039,3.85513564332796,2.0601067114687
0.901901901901902,2.8998479654381,2.8862385576205,2.84002226161468,2.79390930604504,3.85577174291106,2.07532349724851
0.902902902902903,2.90066430600193,2.89332538875382,2.84028259454559,2.80271172376397,3.85847031116562,2.08603677436396
0.903903903903904,2.90128218340582,2.89335301912344,2.8434964511285,2.80309573713282,3.859928974948,2.09103617141201
0.904904904904905,2.90352484645845,2.90083580587447,2.85830582765747,2.80502507363449,3.86084902229276,2.10285743373429
0.905905905905906,2.91639683619618,2.90239056123861,2.87012769443324,2.80580213815741,3.8654527553704,2.10368021133595
0.906906906906907,2.9190060674534,2.90963032117515,2.87916042589591,2.81526313861713,3.86780076946908,2.10682162931554
0.907907907907908,2.9296976235733,2.91046313089667,2.88016746095969,2.82669106208153,3.88587583945699,2.11107122234941
0.908908908908909,2.93721245090439,2.91101038345987,2.88516995253055,2.83961862148947,3.88939106221073,2.1166855595562
0.90990990990991,2.94625927684234,2.91110543094107,2.8856736722591,2.84274050342296,3.89835724575254,2.1179938814539
0.910910910910911,2.95524849487191,2.91522189725255,2.88761400737598,2.84282064465819,3.90375257549591,2.13082395419226
0.911911911911912,2.97550500048278,2.92230144665899,2.90004028765214,2.87642317610575,3.90636625480071,2.1382805056134
0.912912912912913,2.9859318268309,2.94818162053249,2.90700796601098,2.88182682507714,3.90858003746346,2.14612645566109
0.913913913913914,2.99839785215318,2.94880792034326,2.9107212456202,2.89217257269152,3.92135104122485,2.14815566016307
0.914914914914915,2.99887218762573,2.9507122636538,2.91230314659619,2.89490349551091,3.92247246841817,2.15370932023063
0.915915915915916,3.01446594664382,2.9573568815569,2.91391981922233,2.90025098639486,3.92647883660701,2.15408423477124
0.916916916916917,3.01828037529651,2.96941575885995,2.92030663115104,2.90495749585416,3.93117577864939,2.15814489640116
0.917917917917918,3.03253605257548,2.97331765809867,2.94063662052806,2.91447408381077,3.93209342703905,2.18441935369291
0.918918918918919,3.03348690199184,2.98067164119143,2.95303048003382,2.91634199503871,3.93267091293528,2.18468511178298
0.91991991991992,3.03364474492705,2.98238753152466,2.9655946537561,2.92771349462972,3.93737991747214,2.18553831127585
0.920920920920921,3.04456399221881,2.98995120840652,2.96572831353867,2.92976965114292,3.93870012320609,2.19071559766992
0.921921921921922,3.06126171496066,2.99368065059511,2.98799350307944,2.94621985324125,3.95347044589858,2.19120880461843
0.922922922922923,3.06218901131684,3.01365954389438,2.9938013558216,2.94703447829202,3.96593615892639,2.19158982858712
0.923923923923924,3.07213096011483,3.01927137865252,2.99625003780125,2.95674227795015,3.96622192261854,2.19892716814805
0.924924924924925,3.08825713332734,3.02554360699013,2.99825686176772,2.96990106438442,3.96669238951414,2.20410825115962
0.925925925925926,3.10096955214242,3.02605487539038,3.00023178059142,2.97010123704149,3.96911768176326,2.21406380336237
0.926926926926927,3.10128635144038,3.03841136895504,3.00095787683204,2.97112531440286,3.98063317550407,2.21972900626507
0.927927927927928,3.11145913766431,3.04255296504945,3.01745344235666,2.97136849123779,3.98225250685981,2.22994462115143
0.928928928928929,3.11796740256782,3.05622487536484,3.02164941637654,2.97162894237914,3.9839411040045,2.24726507868004
0.92992992992993,3.1182596362366,3.07644609222985,3.03060241482991,2.98615728077091,3.98564998219378,2.28286227206847
0.930930930930931,3.12230246872883,3.08048207373824,3.04213200075705,2.98763019131626,3.98695135793964,2.28513816425603
0.931931931931932,3.12460359079394,3.08330837834592,3.06121310775893,3.00955571258282,3.98889683122173,2.29730025329682
0.932932932932933,3.13462771004054,3.09251619359335,3.07605600209536,3.01753261838503,3.99170471545252,2.31785918273029
0.933933933933934,3.13501898906254,3.09302044466359,3.1003436532464,3.04533435569783,4.01079266238883,2.32642929293507
0.934934934934935,3.17758069515647,3.10902977550586,3.12683018411058,3.04621630004898,4.02230814410823,2.33934433475342
0.935935935935936,3.19388890383096,3.14246178013449,3.12740892120975,3.09683273331781,4.02637374465758,2.36053748095351
0.936936936936937,3.19621941537192,3.14567779114054,3.16300292113964,3.10168436264307,4.04354866058876,2.37998916803002
0.937937937937938,3.20992375861764,3.17613766521931,3.1658689472933,3.10226886320083,4.05325746002637,2.39893573971057
0.938938938938939,3.2140140300611,3.18837573427812,3.17125934729117,3.10756534099043,4.05784425699732,2.41386831275939
0.93993993993994,3.21491856526782,3.18980580281427,3.17921814902945,3.1172916947361,4.05949733604268,2.42460712769245
0.940940940940941,3.21637321659257,3.19690250730707,3.19153317383017,3.12498228878057,4.0655807026514,2.43818916070161
0.941941941941942,3.22546517585287,3.20216841925047,3.19623188426501,3.13286570377788,4.06894391319064,2.4916086911661
0.942942942942943,3.2485747146792,3.21558572702235,3.19729258227038,3.14276714519522,4.07556089140977,2.50094896648882
0.943943943943944,3.25814914325946,3.21635406008925,3.22762496677429,3.15565547140078,4.08767012797054,2.54880067757949
0.944944944944945,3.27425255933625,3.21683432690792,3.2402133247283,3.16056283098136,4.08895728332196,2.55988171985221
0.945945945945946,3.28051950875613,3.23398822952694,3.24144822817392,3.16750636049072,4.11651637840609,2.56219551131487
0.946946946946947,3.28344829837544,3.23792043011676,3.24535402969891,3.18482673420685,4.1407931450545,2.61162908110247
0.947947947947948,3.28775784014455,3.24176799058682,3.250947720564,3.1910464241927,4.1452378234053,2.61728411028519
0.948948948948949,3.29407205351739,3.2421538588275,3.25223678407538,3.19130416686702,4.14938860419468,2.62747933057752
0.94994994994995,3.30490328724079,3.27044978307427,3.25788893477875,3.20153602861331,4.17374917315285,2.63401795573243
0.950950950950951,3.31620546226654,3.2923626634593,3.27445737727535,3.22215480023284,4.18489748285722,2.65064598097953
0.951951951951952,3.31723510644517,3.30127553339134,3.27661766570824,3.22509731447494,4.18878449865837,2.65226900504998
0.952952952952953,3.33671604772619,3.31047098959246,3.29493853364403,3.24435585138469,4.19330268979193,2.65497266863074
0.953953953953954,3.33958856062617,3.31626003023476,3.3217828427345,3.26456068198136,4.19527960493964,2.68362106844361
0.954954954954955,3.37719398543673,3.31691373459161,3.33323351507279,3.28177520196371,4.20982483788999,2.68743654982375
0.955955955955956,3.39031931521643,3.33485227722759,3.33821783945821,3.28405160664365,4.23116580736632,2.69042147371112
0.956956956956957,3.40889104506563,3.35735071368836,3.36729143559006,3.34398559913746,4.2392784988693,2.69054909514469
0.957957957957958,3.42701707229353,3.37361782621861,3.38802920476536,3.36488158949395,4.25774510887409,2.70252809876897
0.958958958958959,3.44119249837876,3.37887735818988,3.39681099680214,3.36534904675509,4.27878960350651,2.75100764133577
0.95995995995996,3.48352887922203,3.38786901719535,3.41638769524608,3.38097742783951,4.28986540878368,2.80396932787656
0.960960960960961,3.51315321616795,3.39429973098774,3.42720128670309,3.38703749701759,4.29275047440972,2.81748070301843
0.961961961961962,3.57288476930804,3.40711615267712,3.45042269000396,3.3985608652201,4.31882886807935,2.90094850244182
0.962962962962963,3.58625894776255,3.41205174891435,3.46225545561284,3.40267335005668,4.3420392559464,2.92930903279013
0.963963963963964,3.59673964670346,3.42391638195317,3.47383749176366,3.41260869691714,4.34235232136425,2.94170805631244
0.964964964964965,3.61031499557111,3.43235068588555,3.54062529263298,3.44150370028156,4.3468477250656,2.98837369951821
0.965965965965966,3.61141017681733,3.53991616744619,3.56353198311992,3.47456689182516,4.39600536701223,3.0175637695359
0.966966966966967,3.69284331973537,3.5837514411047,3.58824896390674,3.49581809643166,4.43953591366048,3.05511169548218
0.967967967967968,3.71094954193884,3.62247878826442,3.59428741766176,3.51331485637838,4.48718454408166,3.10676134869701
0.968968968968969,3.76371269808373,3.76292135965615,3.67446138288256,3.65472813420515,4.49012510710119,3.14146357506387
0.96996996996997,3.77340809062586,3.7838755246566,3.74061917671148,3.67594647183465,4.51198921308892,3.15355702573676
0.970970970970971,3.80687790613988,3.94895696655754,3.81351868194701,3.73359378156451,4.53685329130476,3.26704831057223
0.971971971971972,3.95234173240912,3.95441408138021,3.81706964984508,3.7623065619616,4.62965525970649,3.27005942957838
0.972972972972973,3.96155466991067,3.9645354473078,3.85826885837716,3.87200730421561,4.65643379299736,3.35537140538075
0.973973973973974,4.09055587025323,4.00408930423681,3.99396057642352,3.93987510161613,4.78023121963556,3.42672296251742
0.974974974974975,4.10549675782765,4.08382083251156,4.10481005978862,4.01651282832861,4.79204881934955,3.49219395765881
0.975975975975976,4.13408178650773,4.15192611001305,4.12559502207944,4.0595101114649,4.86114871702931,3.57412653362667
0.976976976976977,4.20289776002757,4.25110744833075,4.1498492263003,4.11436347848212,4.88379880092308,3.59866492308634
0.977977977977978,4.23351925216554,4.26557237715347,4.20537239449021,4.17932827400372,4.90188396597819,3.68855538913542
0.978978978978979,4.23946705942188,4.29626862388836,4.23041064065873,4.18234780820315,4.90856731897418,3.75617147847837
0.97997997997998,4.31106524461222,4.30344211080703,4.29144874109918,4.26144198099147,5.03028617611806,3.7609262903842
0.980980980980981,4.33481110707681,4.38182650362681,4.30644004307497,4.26729590168027,5.07234301103285,3.78751657175158
0.981981981981982,4.45537958592783,4.41664395642014,4.3085729706101,4.35650142049269,5.20822206188883,3.87253512048299
0.982982982982983,4.46501710298628,4.4818622598757,4.32276349019644,4.36153356816807,5.21458833993699,3.91275287254926
0.983983983983984,4.47569854708519,4.4818630454724,4.36540140424717,4.47843882297714,5.34332893551842,3.93694609512627
0.984984984984985,4.67954649329454,4.67922867784142,4.66173306044158,4.62303339122151,5.36993813976917,4.20145691270132
0.985985985985986,4.803053210897,4.74805649863696,4.70252047617444,4.6970296179285,5.42120916006702,4.25502126971798
0.986986986986987,4.89253641523307,4.78393728470911,4.74763532374486,4.70117750287208,5.44037763576925,4.42112705865365
0.987987987987988,4.92152997552281,4.89667213144163,4.82277761196553,4.71565604110306,5.45621939095267,4.49539264616562
0.988988988988989,5.01170888209479,4.98714842937363,5.03981510401892,4.95655927732941,5.49234173707628,4.55537050956506
0.98998998998999,5.04071616862008,5.16112580282794,5.14132043075934,4.99315262055992,5.67369033258547,4.60586015131577
0.990990990990991,5.2138263181578,5.18148865434598,5.15225852622909,5.15292332317662,5.68662930355429,4.73271488065802
0.991991991991992,5.21899218489577,5.19445508606231,5.2165381653126,5.1544708763441,5.75046587624458,4.76349871092869
0.992992992992993,5.23412745800832,5.21078737000127,5.26889429834816,5.21591188537055,5.85063343610178,4.85698277718487
0.993993993993994,5.29989219440664,5.29120328881986,5.31818175240032,5.25262025429298,5.93983796535882,4.89408151054823
0.994994994994995,5.32078908283869,5.33561839534921,5.35320159899442,5.32046617366829,6.0062322143599,4.99919907480027
0.995995995995996,5.41820250965915,5.38530431233327,5.4158481722766,5.3752587565975,6.01249039086705,5.16284928665392
0.996996996996997,5.58400359950182,5.41276109690726,5.4683594903393,5.39504378744163,6.13863427371053,5.18380176401812
0.997997997997998,5.60129233717892,5.44583132046852,5.68070811508771,5.40344308501447,6.30371624630259,5.21405171515392
0.998998998998999,5.96548060193059,5.96819542779152,6.00891513389644,6.07661739857172,6.36781878047425,5.86930635561862
1,7.79302730727564,7.75208635369442,7.80549097624815,7.93504197113975,7.91665036676366,7.5024132064973


==> figures/resultsFinal/UECentricCDF2.csv <==
CDF,1,2,3,4,upper,lower
0,0.734813792846696,0.710010792456386,0.218172875869692,0.0401082228746581,2.50815448986136,0.0062428257563177
0.001001001001001,0.766798207994617,0.735233256352942,0.236956934065155,0.0512013927240798,2.62581931917912,0.0215993525900604
0.002002002002002,0.847908192116467,0.753382826408788,0.244027621828993,0.0612153472647316,2.64203937836367,0.0342226429765471
0.003003003003003,0.859367777876779,0.777906141693885,0.278100140041754,0.065409540976753,2.67092459982988,0.0360413697468336
0.004004004004004,0.914111896804596,0.779894686827995,0.281332655694819,0.0691049340200739,2.68311059508362,0.0434958752955177
0.005005005005005,0.918493255848027,0.79265725802173,0.282495128617717,0.0710209547296798,2.68344113558269,0.0505171706776274
0.00600600600600601,0.942418222320259,0.81145549773051,0.29063772457018,0.0727205124939653,2.68465012565705,0.0508210747499044
0.00700700700700701,0.954520566949556,0.813917546004049,0.298928446544494,0.0745976701142372,2.68532948429335,0.0511083673955147
0.00800800800800801,0.988293917346705,0.81529122600325,0.299353648693124,0.0746288943484961,2.69421321117881,0.0528405761777699
0.00900900900900901,1.00104618035374,0.837445665355195,0.303981439830371,0.0753085950331738,2.70657596420951,0.0565803084201221
0.01001001001001,1.00662616247336,0.865868346965999,0.304098893334988,0.0759059469457,2.7146725007007,0.056637381062669
0.011011011011011,1.01074233163654,0.868685168208226,0.305213816552306,0.0907458506053401,2.7236983192386,0.0571027725529829
0.012012012012012,1.02980471543792,0.900530995487373,0.311289518973018,0.093101657631778,2.72409632867363,0.0648715416650841
0.013013013013013,1.03528740279498,0.902221872981462,0.312100082569876,0.0936090332605857,2.72859598917499,0.0657679580957948
0.014014014014014,1.05707511590662,0.90952707871749,0.315387320498581,0.0939822321917805,2.73017647480472,0.0700003065033948
0.015015015015015,1.06179397055311,0.924513862116319,0.316371896706457,0.0940692274971772,2.73823102451387,0.0733578962552673
0.016016016016016,1.08772140956573,0.928385819419025,0.330870151346221,0.0959112131980654,2.74285660601832,0.0759070753084053
0.017017017017017,1.0912414626703,0.932364093332283,0.331788431340935,0.0963191250600471,2.7517473387633,0.0760791552779376
0.018018018018018,1.09355196592622,0.935263640535122,0.33293216487251,0.0985204164140862,2.75888461092679,0.0784521904153914
0.019019019019019,1.11339852632198,0.938767794882921,0.333399246756496,0.101303842390286,2.7608461617673,0.0819923689180548
0.02002002002002,1.11722484185913,0.955365098965562,0.336811126324264,0.108780518522111,2.76510404000884,0.0835181096857033
0.021021021021021,1.11737354164901,0.958597121253435,0.338220946568148,0.11135365392493,2.76601955750196,0.0865752006849034
0.022022022022022,1.12439281556714,0.961041093112222,0.343093846499333,0.111650788106853,2.76682304667594,0.0888215414764334
0.023023023023023,1.12456658880983,0.980799069355128,0.349916644023507,0.111956028400008,2.76773863476873,0.0893340591655915
0.024024024024024,1.12624051891308,0.981775971146328,0.350285671008741,0.11268791851885,2.77451527431161,0.0915703467299223
0.025025025025025,1.13215276791532,0.981803139215117,0.351351985373104,0.113787303852241,2.77482738005552,0.0927394220032538
0.026026026026026,1.13270313660199,0.986761623350093,0.359422183073568,0.115094086558144,2.78088436553293,0.0945092920890908
0.027027027027027,1.13340462947832,0.989279814382121,0.364583635625694,0.117206707981884,2.78145548467704,0.0975117112171324
0.028028028028028,1.1366315184382,0.999550009788337,0.373111504235784,0.11954830369019,2.79188921736138,0.0979737415294466
0.029029029029029,1.14962548496391,0.999651952608521,0.373215437016705,0.121254608020537,2.79261313383921,0.098160330300696
0.03003003003003,1.15777649649737,1.0001649917681,0.373668133762264,0.122317987403658,2.79342683374009,0.0983463076447696
0.031031031031031,1.16414247999995,1.00776351629272,0.378429634649952,0.122887463687542,2.79348197493658,0.098863816780241
0.032032032032032,1.17567273263325,1.01027594814462,0.379970175038376,0.122891407646058,2.79388318155019,0.10386236600663
0.033033033033033,1.17987754518926,1.01757623924085,0.383228090608477,0.124390344576526,2.79406861761319,0.106979031890959
0.034034034034034,1.18073889103035,1.01961360172075,0.391500497891658,0.124488514961679,2.80359892178073,0.117403847086351
0.035035035035035,1.18894791640296,1.02306656271544,0.392459538042707,0.124672012196249,2.8282776918791,0.120105178960405
0.036036036036036,1.19236636897463,1.02580047498955,0.393250505939141,0.124686476622077,2.82992067746353,0.120392761453542
0.037037037037037,1.19259540249059,1.02762569780093,0.397543688489102,0.124749797648738,2.83195993147857,0.124070029224806
0.038038038038038,1.19670235882585,1.03914334089982,0.402337531162867,0.124987957763664,2.83277196023974,0.124257851519161
0.039039039039039,1.19939243513589,1.05954709265281,0.404481012577132,0.130610271427249,2.83433946217056,0.124660970998046
0.04004004004004,1.20039336839507,1.06659268560899,0.40676663932523,0.130728649222558,2.8359191021674,0.125092251367729
0.041041041041041,1.20402453953706,1.06667842008009,0.409227566440007,0.132677296827938,2.83892905200629,0.125622498628685
0.042042042042042,1.20581403931909,1.06986379202524,0.413144933375752,0.133974430652184,2.83918566773007,0.126415322975413
0.043043043043043,1.20814492523233,1.07575536026862,0.413865096258699,0.135067143811358,2.8408295759565,0.130452499457445
0.044044044044044,1.2126181989226,1.07842071172229,0.414772251229796,0.135612627332065,2.84459919281077,0.131411724852118
0.045045045045045,1.21330256609982,1.08773916599544,0.415063688970287,0.135678618800647,2.84692260789777,0.136170328644186
0.046046046046046,1.21519411982239,1.08986253518268,0.419731398355758,0.136348211261765,2.84774306830673,0.137925751067228
0.047047047047047,1.21792160025936,1.0919126666997,0.41977529074919,0.13765201135241,2.84907982220859,0.13882331272429
0.048048048048048,1.21957711970751,1.09232692230852,0.422669836795573,0.140648060376258,2.86145727487241,0.138867968142247
0.049049049049049,1.22429554375656,1.09251714594439,0.427097760311472,0.141069937935897,2.86273359625439,0.139277918800314
0.0500500500500501,1.227759303614,1.09568097088211,0.427692132625158,0.142187104875643,2.86612354128934,0.139413160404245
0.0510510510510511,1.22829786993664,1.09615397114932,0.431818686359364,0.142340403768395,2.86653979748543,0.139981944746585
0.0520520520520521,1.23923759679156,1.10006760934385,0.43368714270498,0.142635087109533,2.87380411711409,0.140537524432189
0.0530530530530531,1.24025538138786,1.10649970924408,0.434102758107487,0.142661325324039,2.87442204763862,0.142668279301676
0.0540540540540541,1.24097232531047,1.10815216310986,0.43633830836996,0.144101506623891,2.87469158231165,0.143167019876899
0.0550550550550551,1.24932090346899,1.11600512901103,0.437470302700475,0.14474012379178,2.8783632298248,0.144539930466595
0.0560560560560561,1.25079990348518,1.11786740121928,0.43840861128546,0.145810038468178,2.88124700767885,0.14530580359505
0.0570570570570571,1.25084558939448,1.12089616398279,0.441167173202175,0.145915285386888,2.8843674379025,0.14545917888941
0.0580580580580581,1.25363843971838,1.12386170822235,0.441427955467734,0.146920713710862,2.88622643864116,0.146656459675129
0.0590590590590591,1.25577734833514,1.1278009415124,0.442127711204057,0.148632347195367,2.88639888207994,0.14826016527038
0.0600600600600601,1.25800304237928,1.13125983992906,0.443618595259477,0.14883834551827,2.89606660459749,0.151368978788725
0.0610610610610611,1.26043165126637,1.13403074392843,0.445855662577731,0.150199956147425,2.89657265234439,0.152050675131605
0.0620620620620621,1.2627009650582,1.135606948071,0.446538631439554,0.151005227811025,2.89659758563872,0.152989428674171
0.0630630630630631,1.26283178057014,1.13662431054156,0.452094742707723,0.151526329464502,2.89735457508761,0.153032977677468
0.0640640640640641,1.263427738367,1.13935102569862,0.455509485007674,0.152365044281279,2.89796395064929,0.153084787256499
0.0650650650650651,1.26372521727371,1.15336005015823,0.455897962499397,0.152589706749282,2.90180851809376,0.15369256846452
0.0660660660660661,1.2639181145064,1.157871931764,0.456462075413225,0.15336170226851,2.90254687688152,0.155635944594807
0.0670670670670671,1.26537383631649,1.15791765793725,0.456893341858102,0.155240321091496,2.90505645367883,0.156756564763051
0.0680680680680681,1.26772060068142,1.15802754614766,0.46261724516402,0.1552754007474,2.90570647650645,0.157106866103263
0.0690690690690691,1.2733148454762,1.16067282980714,0.464240992684988,0.155626572900441,2.9076257826815,0.157200558443192
0.0700700700700701,1.27545911453449,1.16194845584202,0.472646790878151,0.155645278543565,2.90789188889876,0.157482065672514
0.0710710710710711,1.27547032482459,1.166075749014,0.47271289419219,0.15729631753779,2.91046839434122,0.159583620584527
0.0720720720720721,1.27669226029745,1.17049264118284,0.480670032476811,0.158110719509692,2.91212006240843,0.166166347449134
0.0730730730730731,1.28308139827505,1.17105560409161,0.484944375244361,0.158226507509626,2.91276674651167,0.167522924765063
0.0740740740740741,1.2861186402509,1.17109074648111,0.48746712092853,0.160018166679276,2.91482704920114,0.170308734080204
0.0750750750750751,1.29173435771791,1.17393862563268,0.494173876445314,0.160235557506301,2.91492184098979,0.174867681558961
0.0760760760760761,1.2926717801622,1.18319749323349,0.495077455483643,0.161266792841583,2.91550338794151,0.176231161207732
0.0770770770770771,1.29277535052106,1.18589156509428,0.50705233264922,0.161738403240494,2.92133982541899,0.17835526281599
0.0780780780780781,1.29323503712485,1.19026457577442,0.508950330766152,0.162026761948046,2.92306020437744,0.179415171015851
0.0790790790790791,1.29414685993469,1.19602607523782,0.509395680916225,0.162142058424303,2.92482169136715,0.1805944222481
0.0800800800800801,1.29803469684401,1.19688855734158,0.510637830488779,0.162202088536037,2.92772194544533,0.180876702821619
0.0810810810810811,1.29857869545344,1.20271174765982,0.511386609826385,0.162764672261477,2.92975863205427,0.181161378802909
0.0820820820820821,1.29919340754721,1.20447865614993,0.512374664860323,0.164029304053904,2.92978369121558,0.183091711010535
0.0830830830830831,1.30313977831277,1.21179371841875,0.513861272388245,0.165241526072221,2.93128921079299,0.183784055796942
0.0840840840840841,1.30338647611994,1.22430656419389,0.514934355606261,0.165429675909699,2.93160686197607,0.187982092792752
0.0850850850850851,1.3050885296811,1.22750297881502,0.522242760534222,0.166154242175791,2.93207667438671,0.190268988269714
0.0860860860860861,1.30658693474869,1.22930495545816,0.524003447955651,0.167548505214266,2.93497009272848,0.190331292804091
0.0870870870870871,1.31096302088592,1.23724529318978,0.524487115713984,0.168478875519783,2.93553957201836,0.190942438946094
0.0880880880880881,1.31315393508169,1.2412892586667,0.524627854351612,0.168702530593197,2.93611665786448,0.191477069519663
0.0890890890890891,1.31971636764492,1.24696180887785,0.528850460988698,0.169414375839672,2.93767623345558,0.192035681691821
0.0900900900900901,1.32153572527266,1.24921628338261,0.529223747004427,0.170772129498622,2.93840149706282,0.193019592335519
0.0910910910910911,1.32271127270579,1.2599468042445,0.53124337947732,0.17122379770352,2.94123881647322,0.19370015490182
0.0920920920920921,1.32292040257383,1.26156867997394,0.53163771911302,0.173687613969488,2.94189231814653,0.194618624776453
0.0930930930930931,1.32581133375537,1.26172542326131,0.533407680228232,0.174635373662495,2.94192762909109,0.195330053544033
0.0940940940940941,1.32672122480219,1.2622046090298,0.534534917349234,0.174849406035156,2.94323600787346,0.196619610805581
0.0950950950950951,1.32770450958395,1.26294852983115,0.536446881202894,0.175780946083081,2.94619574417727,0.197282950699375
0.0960960960960961,1.32779244343436,1.26477282541231,0.538097412315824,0.175838797120128,2.94657706404514,0.197296353642615
0.0970970970970971,1.32851817494844,1.26486804785608,0.545651916763367,0.17603291963876,2.94779229708384,0.197903553245018
0.0980980980980981,1.33169619005363,1.26586760351284,0.547690035225479,0.1780932787612,2.94884911254275,0.19870571882211
0.0990990990990991,1.33260955368151,1.26661462107979,0.548244835598068,0.180671004137564,2.95109757967906,0.200770516020929
0.1001001001001,1.33808003409149,1.27213250944315,0.548647730817037,0.180901992429552,2.95115954253269,0.204008998267989
0.101101101101101,1.34161184400021,1.27269637346356,0.551530149544168,0.181171961131166,2.9532070131569,0.205816902437613
0.102102102102102,1.34365049623767,1.27895041273005,0.552287245022075,0.182420664744968,2.95380829541494,0.208033982105861
0.103103103103103,1.34677962504467,1.28147783245857,0.552376423432136,0.182868419546647,2.95416097772879,0.209446112598951
0.104104104104104,1.34809897173635,1.2826514140485,0.554460870185496,0.183012419162399,2.9543374850173,0.210052965864454
0.105105105105105,1.34906506620161,1.28583075810057,0.555508381593519,0.18394396441338,2.95499026178252,0.210397749458628
0.106106106106106,1.36019427382196,1.28925535799064,0.557967757163562,0.184030941032262,2.95547245998245,0.21117548119131
0.107107107107107,1.36261887234558,1.28936229566367,0.559254719037996,0.184913496840477,2.95653432316842,0.212043119348254
0.108108108108108,1.36497892166917,1.29018821657817,0.559383046595138,0.184998015793183,2.95675535864963,0.212164015848491
0.109109109109109,1.36856611718804,1.29024381357236,0.559965009978095,0.185886199480944,2.95780980449781,0.215707163280054
0.11011011011011,1.36936234902941,1.29243631998711,0.560124420114784,0.186770603655009,2.95891709179229,0.21615286814953
0.111111111111111,1.36980649069272,1.29498930912623,0.561531570569765,0.186845440733145,2.96012847542443,0.216348203834392
0.112112112112112,1.37298149149271,1.30306762213517,0.561578728425138,0.18813900754763,2.9612522271335,0.218088489708524
0.113113113113113,1.37437538721183,1.30398629293089,0.564011024247125,0.188220616190269,2.96272491053354,0.219787354432944
0.114114114114114,1.38858157134143,1.30528722492895,0.564832628977862,0.188385579808911,2.96310194210484,0.221489104877586
0.115115115115115,1.39034401910174,1.30740066621347,0.565740560472597,0.189609692675121,2.96484647187208,0.222882156076945
0.116116116116116,1.39317455858199,1.31012323950745,0.565957856125357,0.190687566592384,2.96583870491627,0.223293913159856
0.117117117117117,1.3957836072494,1.31183019723442,0.568669102233056,0.190867156921227,2.96647388094761,0.223742389553378
0.118118118118118,1.39905171705686,1.31213969296475,0.56882902712363,0.191449693786724,2.96689382099925,0.224218236054482
0.119119119119119,1.40408118223433,1.31269268870611,0.569628268966153,0.192739792044271,2.96712567214908,0.224980389575837
0.12012012012012,1.40714139126851,1.31625431904378,0.57151244298789,0.193140474885898,2.97016544292418,0.225016579634116
0.121121121121121,1.40794861372885,1.31696505903391,0.573698520936298,0.193781029874656,2.97152115859758,0.227464742114387
0.122122122122122,1.4101367795185,1.31809724514937,0.574009089730981,0.196980252077723,2.97368477095745,0.227697913463363
0.123123123123123,1.41057402318348,1.31813174922466,0.577323130315523,0.198554650315867,2.97420784647094,0.229977424224431
0.124124124124124,1.41209516909961,1.3191729333303,0.579938653221723,0.198810333098247,2.97422946841385,0.230047510794641
0.125125125125125,1.41703878827538,1.324300076928,0.580465128479897,0.198947227709062,2.97607492610553,0.230567139018462
0.126126126126126,1.41985453412377,1.3256740315812,0.580730505016638,0.20066616858921,2.9770528035,0.231076312923463
0.127127127127127,1.42049242837086,1.32630969877584,0.581369226711413,0.200685047871587,2.97723122849482,0.232593997103547
0.128128128128128,1.4255477816083,1.32766281578791,0.583768167722586,0.200848631088033,2.97734296716612,0.233174278810149
0.129129129129129,1.42659089118469,1.32921556179245,0.584672709783207,0.200948178178789,2.9785365985373,0.235684257687461
0.13013013013013,1.42933675629041,1.33129267129241,0.586055174325906,0.201068249499207,2.97862115125726,0.236778588572454
0.131131131131131,1.43054788612791,1.33193165220381,0.590958751022779,0.201665517695365,2.98042720788715,0.237315461917846
0.132132132132132,1.43089569731298,1.33265707102132,0.594245836425605,0.203001911301562,2.98120149460365,0.241073936824233
0.133133133133133,1.43118255496338,1.33866926795044,0.596368852419761,0.203673601455331,2.9812874835791,0.241590122080166
0.134134134134134,1.43172341742975,1.3394519917874,0.59716291706071,0.203753946653992,2.98134183808317,0.243484350158102
0.135135135135135,1.43293186310288,1.34128322606612,0.598830193071593,0.204880374766079,2.98155530929235,0.244612954082504
0.136136136136136,1.43642813133147,1.34253233277748,0.599250083187243,0.205258719549518,2.982212461223,0.24476915932833
0.137137137137137,1.4379612091825,1.351876824128,0.604152086948005,0.205322791105531,2.9837156568609,0.246684288123774
0.138138138138138,1.43892777189458,1.35343660162845,0.604896007837901,0.205921991313108,2.98521958399602,0.248812531203763
0.139139139139139,1.44060609306488,1.35902228863701,0.605291166536013,0.206211501687134,2.98747253747064,0.249891654286559
0.14014014014014,1.44376267837875,1.36088258100662,0.6081804541215,0.207041848672726,2.98817420039427,0.252899351120886
0.141141141141141,1.44677890707303,1.36161626564854,0.611854892897028,0.207758952472745,2.98914950125422,0.255426559749314
0.142142142142142,1.4480758040985,1.36311681026209,0.613374972448504,0.209747664752335,2.98959529800967,0.255716664524113
0.143143143143143,1.45102865754176,1.36440576636788,0.614678335080491,0.210277734198656,2.98982170231612,0.256312052679106
0.144144144144144,1.45126907377392,1.36577667597468,0.615462240441713,0.210962850426597,2.99501793907559,0.257788030298421
0.145145145145145,1.45128798615096,1.36606244786399,0.617006435826854,0.21112542825687,2.99512699197331,0.262586023823211
0.146146146146146,1.45215881247589,1.36769773949717,0.619510751867043,0.211676905138765,2.99538828643161,0.263402536421637
0.147147147147147,1.4532606905452,1.36789969755792,0.620170885317761,0.212013812357329,2.99649331818127,0.267967308802892
0.148148148148148,1.4566644472327,1.36896393771773,0.621625370019672,0.212050507695391,2.99717548854608,0.270454752443372
0.149149149149149,1.45705491496935,1.3738481109318,0.622787460504531,0.212318367259936,2.9981494739254,0.270476382014887
0.15015015015015,1.45862321978194,1.37556514827765,0.624527860555811,0.212798598753695,2.99960903809186,0.270647739284753
0.151151151151151,1.46025388379109,1.37583026425232,0.626603518558206,0.21389710956366,2.9998688522041,0.271119600465485
0.152152152152152,1.46085442375307,1.37714640628716,0.627076203908634,0.2139001842358,3.0000879458187,0.271551644061053
0.153153153153153,1.46189125253773,1.37750880041527,0.627186232626602,0.214009563247437,3.00137351535969,0.27234436082521
0.154154154154154,1.46308114713458,1.38005701603961,0.62925239365159,0.214805849876386,3.00169009763007,0.273123019177824
0.155155155155155,1.46349022974431,1.3808891647833,0.62985333943634,0.214920886689347,3.00475387662202,0.273284636075951
0.156156156156156,1.46551712593662,1.38189248690053,0.630765897219927,0.215098181477743,3.0053584498496,0.27396379198487
0.157157157157157,1.47012727626244,1.38208201631367,0.631776114395868,0.215354354594176,3.0064746220795,0.27558852512823
0.158158158158158,1.47069277072265,1.38232835530979,0.632635719182054,0.216754440092768,3.00875868270338,0.277270592070565
0.159159159159159,1.47527357663528,1.3830560457672,0.638202199438036,0.21784293876147,3.00901296248661,0.278713461751395
0.16016016016016,1.47705406243125,1.38638251471784,0.641109488731522,0.218124633265385,3.00926559947374,0.2789166588333
0.161161161161161,1.47971187680819,1.38674706659663,0.64168118030709,0.218336583705173,3.00931905147601,0.279944390148463
0.162162162162162,1.48709675705361,1.38706860931667,0.643305167853487,0.218748905071399,3.01128238140973,0.284719249543362
0.163163163163163,1.4899185530749,1.38951770827834,0.643928495952079,0.220298465561757,3.01251671563574,0.286990660671949
0.164164164164164,1.49076733870044,1.39169474202627,0.645852448636754,0.220303265268823,3.01344262752919,0.287179830992026
0.165165165165165,1.49129719059073,1.39295016089159,0.654850827796474,0.220566180011973,3.01357483679382,0.288684649031655
0.166166166166166,1.49400804093567,1.39355644214972,0.657039404109218,0.22189850257263,3.01464927273503,0.288758828010168
0.167167167167167,1.49541290138109,1.39399885837256,0.657302364634989,0.22212712244565,3.01465098005471,0.289232537504914
0.168168168168168,1.50116921224765,1.39428923880528,0.660885269882369,0.222171755208742,3.01510399159942,0.2893713195634
0.169169169169169,1.5028317914268,1.39542702222425,0.662144488773432,0.222454216439269,3.01535667433618,0.289708496963221
0.17017017017017,1.50294002314287,1.39896617323146,0.66397323956732,0.22374447832248,3.01603638895579,0.290055013754993
0.171171171171171,1.50362007205637,1.4013588739364,0.666310647753843,0.22461107973667,3.01686900218829,0.290218087937722
0.172172172172172,1.5040913736832,1.40260328501491,0.667963283205976,0.224625043956916,3.01807216687789,0.292409480756464
0.173173173173173,1.50437451769788,1.40399934638689,0.668126362720528,0.224928872365046,3.01822164306612,0.293177627885894
0.174174174174174,1.50477592699304,1.40560297733356,0.669274733022539,0.225158307157805,3.01831266427847,0.29323230707217
0.175175175175175,1.51079068386777,1.40573150358381,0.669944378118081,0.225504779319631,3.01880817993726,0.293445579891667
0.176176176176176,1.5120493679989,1.40687227323375,0.670304710311796,0.226408241257243,3.01949269691024,0.297529896721479
0.177177177177177,1.51294952820253,1.40837597333986,0.673017937520211,0.22642074155846,3.02064465872227,0.298788712372261
0.178178178178178,1.51484014499426,1.40994957364589,0.676351511916069,0.226823165524555,3.021343257106,0.303644649855132
0.179179179179179,1.51564660649575,1.41037287629502,0.676703556801338,0.227019335316598,3.02427277739526,0.304690763208289
0.18018018018018,1.51588774278366,1.41095812175354,0.67759062902333,0.227932790865978,3.02595753943986,0.304762942055237
0.181181181181181,1.51732269388489,1.41703634920739,0.677977648713178,0.230312508723573,3.02637860828513,0.304796525335819
0.182182182182182,1.51750228751878,1.41704204362115,0.680279690059807,0.230316224899981,3.02774006778326,0.304920201727787
0.183183183183183,1.5182420008299,1.41898905825438,0.680629857388471,0.230787287058604,3.02845296604246,0.30552981804836
0.184184184184184,1.51942503487546,1.41946115805337,0.682378425848996,0.231007543735071,3.02884261520291,0.307698749690472
0.185185185185185,1.52046182912969,1.41958764191018,0.684480471123016,0.23371195555063,3.02977635570769,0.308308744365265
0.186186186186186,1.52071701348488,1.4199063904969,0.685733677570553,0.23448462228777,3.03074844389353,0.309030567862287
0.187187187187187,1.52441962978928,1.42274459392785,0.69019786746838,0.235302390673861,3.03243717348653,0.31008562953431
0.188188188188188,1.5250558025168,1.42401806649093,0.690661883807605,0.236164265305968,3.03261441030231,0.310343961882909
0.189189189189189,1.53003912911537,1.42513728445346,0.690926349443586,0.236459547280311,3.03328186514892,0.311479050729943
0.19019019019019,1.5303060908819,1.42514027664742,0.69150907163401,0.236983566480049,3.03530391210653,0.311597851864916
0.191191191191191,1.53439047155436,1.42555945351938,0.691602541392805,0.237625215486635,3.03610360283493,0.312340594243972
0.192192192192192,1.53567669104732,1.4262399836761,0.695115134215376,0.237738250040117,3.0366790084356,0.312770044470372
0.193193193193193,1.53613404495741,1.43120350736596,0.696264163938276,0.239436581420403,3.03815922871193,0.312833414435019
0.194194194194194,1.53617081350132,1.43148487802785,0.696559588717387,0.241191742059372,3.03828047373347,0.312833898953916
0.195195195195195,1.53966295506555,1.43472368085023,0.699744024868098,0.24180007123741,3.03983485535246,0.313689775319569
0.196196196196196,1.54022614727687,1.43490754499857,0.699917004260283,0.241823780001376,3.04057951722489,0.315975683938209
0.197197197197197,1.54055052129721,1.43945701371809,0.70153924840692,0.242150976274995,3.04104268221785,0.317671169740086
0.198198198198198,1.54127557163323,1.44152066657562,0.702224108526245,0.242163399958614,3.04104490958777,0.318032104013351
0.199199199199199,1.54224431161752,1.44241976284532,0.703880386903847,0.243554423691881,3.04169927021201,0.319552238956399
0.2002002002002,1.5460991247747,1.44324898867909,0.70420804510768,0.243580051893011,3.04208854809024,0.320843490428586
0.201201201201201,1.5485229192124,1.44403126392851,0.705373177421215,0.243972635524492,3.04314872758788,0.322977613327865
0.202202202202202,1.55117020129403,1.44664721290289,0.708942857794883,0.245151097982023,3.04330074445101,0.32436926595865
0.203203203203203,1.55327546920783,1.44949938001021,0.709158611965475,0.246092186754483,3.0445378405725,0.324705888669437
0.204204204204204,1.55688984927973,1.4495978896199,0.709709273872495,0.246098080160132,3.04614372690906,0.326033632670223
0.205205205205205,1.55699109766119,1.44998775229673,0.713335701501468,0.246104942844775,3.04673172455911,0.327877118290512
0.206206206206206,1.5575200087358,1.45244176006165,0.713699386967419,0.246203491254327,3.04674748209375,0.328884335776921
0.207207207207207,1.5586971154728,1.45845377687332,0.714175721079081,0.246223559571235,3.0470828799266,0.329708142409371
0.208208208208208,1.55924252438533,1.45851995986774,0.715645464482687,0.24733476918667,3.04722908857498,0.330725437409849
0.209209209209209,1.56257756677705,1.45975122717503,0.717000071549432,0.247567033742889,3.04755815834416,0.33130892066047
0.21021021021021,1.56491519391322,1.46088777672822,0.719634273704358,0.248647409051183,3.04762012602603,0.33136790057101
0.211211211211211,1.56518633701615,1.46177542941499,0.721658283589607,0.25005061559417,3.04832038728294,0.332062477168616
0.212212212212212,1.56627030502327,1.46183260612696,0.721992911131176,0.250727777341058,3.04883465461478,0.332512172779357
0.213213213213213,1.56654963674004,1.46266728584741,0.722364275349711,0.250792969524631,3.0488680378318,0.333183164699773
0.214214214214214,1.56674790798887,1.46275092483822,0.725065517602545,0.250811773270425,3.04903551760704,0.335670820924069
0.215215215215215,1.56727543105012,1.46350307903941,0.725207333106735,0.250863695402605,3.04957157844156,0.335885572370999
0.216216216216216,1.56802128286488,1.46351457246819,0.726325785267581,0.251042322711631,3.0504839278835,0.335887178593857
0.217217217217217,1.56848532236104,1.46353096689108,0.726994534412432,0.251146267987565,3.05183614478634,0.336341127908603
0.218218218218218,1.56922550953689,1.46457498674708,0.727845464418645,0.25186755466947,3.05227744499523,0.337295199638314
0.219219219219219,1.56960539225393,1.46747264929573,0.728373413976823,0.25268390019768,3.0529952030015,0.338616522112029
0.22022022022022,1.56992818804068,1.46797284811163,0.728387288484957,0.253389337693263,3.05368022380747,0.339535852256681
0.221221221221221,1.56995208731225,1.47067424277156,0.728398067687834,0.253392907051505,3.05383124383985,0.340736147161975
0.222222222222222,1.57294614655644,1.47656093405208,0.729091489404873,0.253499497009867,3.05415854751959,0.342293763664693
0.223223223223223,1.57397283837883,1.48007189149798,0.731123847796109,0.255207332826141,3.05449507576511,0.343785650116269
0.224224224224224,1.574911959723,1.48021306058371,0.731382258998108,0.255896021950304,3.05642898462326,0.34548424392488
0.225225225225225,1.57549710666518,1.48129225966805,0.739753732337345,0.258256530538689,3.05657425672448,0.345830208167616
0.226226226226226,1.58213588301946,1.483844625043,0.74144377590191,0.258690671560977,3.05845766584707,0.346707181465745
0.227227227227227,1.58372141678788,1.48424103574657,0.741599704911881,0.259407611359366,3.05917264048175,0.34874618972957
0.228228228228228,1.58407283721473,1.48431214837089,0.743858325737246,0.261692535941924,3.05917551731671,0.351089942190022
0.229229229229229,1.58637564508861,1.48778338451,0.745983254069018,0.261960897970709,3.05940307708455,0.354549503674608
0.23023023023023,1.58717456079037,1.48870647498131,0.746909968030283,0.262542815016826,3.05981359681231,0.355223102441663
0.231231231231231,1.58983232472221,1.48889344397381,0.747109575894718,0.264152884806199,3.05990030416308,0.355634505672566
0.232232232232232,1.59060548407926,1.49062807865881,0.747826521589947,0.2644140194461,3.06025383707516,0.356362315570427
0.233233233233233,1.59132882375452,1.49192740675425,0.748822681920799,0.265000949176218,3.06139270597116,0.357116490166233
0.234234234234234,1.59399002486329,1.49224684268698,0.74984374276996,0.265188492666155,3.06317176505212,0.357187707858966
0.235235235235235,1.59446717727773,1.49388897751698,0.751957288404227,0.268126203246957,3.06343553957294,0.357838220713326
0.236236236236236,1.59531144231634,1.4939449150604,0.753808690119958,0.268448135546719,3.06421475418828,0.358352607791101
0.237237237237237,1.59724404121765,1.49741719378721,0.757121673525846,0.268498574679259,3.06464322675893,0.358832359246027
0.238238238238238,1.59784398998925,1.50006062587117,0.75786587888545,0.268654637350895,3.06497803272073,0.362182698278099
0.239239239239239,1.59815492435449,1.50255278521815,0.759081649284179,0.26887687563014,3.06761570807446,0.362661058766286
0.24024024024024,1.60241388770277,1.50342030263824,0.760191314151932,0.27203433422043,3.06905988550386,0.363505545539279
0.241241241241241,1.60345928939725,1.50478450477953,0.762504843647863,0.275013167828918,3.06966612194938,0.364300363637794
0.242242242242242,1.60527650646534,1.50514883293256,0.763329989220486,0.275308250690074,3.07011309842523,0.364402601062358
0.243243243243243,1.60831682245596,1.50588029362353,0.765393865712942,0.275584110491694,3.07090946820434,0.364552686985564
0.244244244244244,1.60918896469735,1.50609810930847,0.765938159311988,0.276224563451971,3.07138260152919,0.366996385366902
0.245245245245245,1.60979226122035,1.50674159176981,0.767596198212777,0.27722102892677,3.07146222604655,0.36762781919726
0.246246246246246,1.60995619068384,1.50801691518269,0.768074367328822,0.278155704455501,3.07150590465356,0.369321227300127
0.247247247247247,1.61198690502208,1.508075837211,0.773595027796971,0.279076859865034,3.07185824868465,0.374978795692941
0.248248248248248,1.61365143177049,1.5083859923044,0.774298115359562,0.279536363101325,3.07207803807846,0.376709967062551
0.249249249249249,1.61431256384361,1.50843812958886,0.774960700040952,0.279782220454799,3.07245496773467,0.37672206875427
0.25025025025025,1.61462797647602,1.51042682990014,0.77525073642804,0.281792141116681,3.0734740108842,0.37735802149645
0.251251251251251,1.61691177161535,1.51116653803056,0.776219611277002,0.282041678693723,3.07373141214588,0.377410214556484
0.252252252252252,1.61833600888001,1.5118221741348,0.776482623239904,0.283388438544756,3.07402362830205,0.37763588376586
0.253253253253253,1.6192407882613,1.51221811373743,0.776520992413234,0.285444510339792,3.07536613996005,0.382585685332475
0.254254254254254,1.61970905913252,1.51331044132274,0.776542567408353,0.285671384797768,3.07596800347739,0.382638215313624
0.255255255255255,1.62030592032225,1.5141584534216,0.779345717668979,0.285727748166673,3.07704252027989,0.382640084029406
0.256256256256256,1.62139585446276,1.51462213402413,0.779719396548291,0.288692115482416,3.07730313429885,0.383783397092521
0.257257257257257,1.62149901424455,1.51508056059967,0.779861909890325,0.29022966354891,3.08057147085754,0.384616130739523
0.258258258258258,1.62199402975637,1.51529236589898,0.780891574552674,0.290513561842687,3.08062535317676,0.385075994565232
0.259259259259259,1.62262028006142,1.51837536987486,0.784325250491689,0.290864704680334,3.0825414091746,0.387048794675791
0.26026026026026,1.62296760632386,1.51898644796409,0.785672753934699,0.292169806496947,3.08351861044675,0.387722364310968
0.261261261261261,1.62337998643541,1.52252229786225,0.786200854913748,0.292440680843037,3.08399125484269,0.38776870739713
0.262262262262262,1.62556299712606,1.52340986843928,0.787628433017386,0.292715343308802,3.08468552595243,0.388409984401289
0.263263263263263,1.62615321602254,1.52402816196975,0.788142869680602,0.29278185917887,3.08475438467063,0.389276951171314
0.264264264264264,1.62644946024648,1.52489006274864,0.792156883146864,0.293003607840923,3.0854468818022,0.389992280736217
0.265265265265265,1.62712153244729,1.52632344156477,0.794465512992223,0.294003056127981,3.08618494091838,0.393612548876825
0.266266266266266,1.6300326863652,1.52662062148267,0.794773187843655,0.294632536905349,3.08745180566994,0.393649677844604
0.267267267267267,1.63129383543319,1.5272596497317,0.795032315946122,0.295086715084042,3.08941309635705,0.394402356745401
0.268268268268268,1.63481520476155,1.5278552219664,0.796387147135922,0.298253914937517,3.09064555516987,0.395841638619335
0.269269269269269,1.63926725790374,1.52789920526746,0.797524976888161,0.298442008430302,3.09089433061766,0.396515821664473
0.27027027027027,1.64017474616938,1.52896801240141,0.801320473829363,0.298978803614608,3.09093547745567,0.398150700133909
0.271271271271271,1.64093611411933,1.52989197010416,0.801735798353738,0.299302400818153,3.09109797363912,0.399587616980386
0.272272272272272,1.64095922132124,1.53119005253811,0.803447155081094,0.299935218117243,3.09150388342147,0.399955101882783
0.273273273273273,1.64429295562992,1.53158233174852,0.805788467601085,0.301623737741199,3.09209915691089,0.401090168209399
0.274274274274274,1.64480834052824,1.53162564581077,0.806831339265229,0.301998031033263,3.09387046660373,0.401846395111175
0.275275275275275,1.6456088460117,1.53260230928638,0.80722419416332,0.302103588560427,3.09421870394304,0.402137605326944
0.276276276276276,1.64729685893989,1.53293583832042,0.8089221487518,0.302446027719922,3.09456689809006,0.405764626608184
0.277277277277277,1.65252062042835,1.53492108531997,0.811967485311083,0.305746298415223,3.0957430816763,0.406311628092602
0.278278278278278,1.65307081711375,1.53663113472806,0.812506342794699,0.306545524725595,3.09715320052537,0.407238769363543
0.279279279279279,1.65370220675091,1.53806214064847,0.813363991955161,0.307401587104921,3.09746757287186,0.407251130443323
0.28028028028028,1.65674334652043,1.54054577183611,0.816287340941293,0.307899405541899,3.09748711739875,0.408390620524985
0.281281281281281,1.65678487070904,1.54312556575053,0.816753862191859,0.308242675839118,3.09961845972881,0.409710346220017
0.282282282282282,1.66061669140446,1.54542923835862,0.828123243030276,0.308764537583582,3.10004820729005,0.411853594940845
0.283283283283283,1.66298421209228,1.54595385861325,0.830133585240493,0.308773520266606,3.10153284444593,0.41188972715765
0.284284284284284,1.66529599415421,1.5460167183636,0.830209722032795,0.309157402047136,3.10274991841948,0.412233444320787
0.285285285285285,1.66580476083261,1.54603364454837,0.831011294663372,0.310218182622715,3.10296903668454,0.412639049189055
0.286286286286286,1.6683345264761,1.54649394894166,0.836178207826548,0.311313780034412,3.1046386862226,0.412767644993173
0.287287287287287,1.67083843515576,1.54770723479789,0.83790772782641,0.311397254280374,3.10474476549886,0.412883840524361
0.288288288288288,1.67254199888973,1.54932752953902,0.839991421561748,0.312094980183067,3.1050377473699,0.413194260897907
0.289289289289289,1.6726003437676,1.55168493837877,0.840853725723221,0.312324078061377,3.10877515467169,0.414229596248402
0.29029029029029,1.67615522408557,1.55291604201971,0.841594380104756,0.312561457723742,3.10934067295562,0.414524337980591
0.291291291291291,1.67645798815442,1.55429747252346,0.843131249169249,0.312700752757352,3.10965879551807,0.416164852325752
0.292292292292292,1.67805232768722,1.55732309069903,0.845119752267287,0.313092142973048,3.11039971354742,0.41921915934618
0.293293293293293,1.67879289060308,1.55907521346558,0.846217860717641,0.313140000287937,3.11050508685244,0.41968712255066
0.294294294294294,1.68102225077672,1.55914772912395,0.847580813381654,0.313635998352718,3.11296081367363,0.419939582886337
0.295295295295295,1.68133343663778,1.56057392514537,0.848669038524239,0.314067386334984,3.11339949108353,0.420375777549376
0.296296296296296,1.68327594846947,1.56229910396677,0.850005737344511,0.315002715943775,3.11347230674916,0.42214551612204
0.297297297297297,1.68399707466241,1.56571108060098,0.850372304477203,0.316031683710397,3.11423174439532,0.423201164639668
0.298298298298298,1.68454971355797,1.57003426098381,0.850476839824673,0.316557972572352,3.11442078102261,0.425793178630928
0.299299299299299,1.68596514161807,1.571219870207,0.850669737892807,0.316609544161518,3.11457940074729,0.425894360089909
0.3003003003003,1.68628017559669,1.57212786618546,0.850723805232515,0.316978687828703,3.11487864520409,0.427066997129534
0.301301301301301,1.68642934717719,1.57506951793692,0.853941610352183,0.317890808692745,3.11491709308967,0.427580234833561
0.302302302302302,1.68681607851548,1.57690647377898,0.854058584630289,0.318275062982969,3.11586397778562,0.428418293749777
0.303303303303303,1.68765515151402,1.57735491993231,0.8545667783966,0.318696509568823,3.11667335464154,0.428750782204928
0.304304304304304,1.68841391936238,1.57805032618106,0.854789288942451,0.319209340643309,3.1167465482363,0.430770478495655
0.305305305305305,1.68871338779744,1.57840602032895,0.85662271911404,0.320763999628345,3.11819601820261,0.431365463700739
0.306306306306306,1.69064348908383,1.57841442172353,0.856942246979057,0.322659258263017,3.12006766369664,0.432995464861979
0.307307307307307,1.69171312907871,1.57915810567805,0.859858756042791,0.323201835631438,3.12077306300164,0.434452856930699
0.308308308308308,1.69181416064775,1.57980484900613,0.859912853753589,0.323208912151609,3.12145809441584,0.434487602257814
0.309309309309309,1.69542767830483,1.5806491758026,0.860083638140067,0.323705277007405,3.12227614648524,0.436568256687875
0.31031031031031,1.69600525811619,1.58072122566715,0.861720625068791,0.324080328624079,3.12462745901985,0.437331163615126
0.311311311311311,1.69617704099593,1.58159419376457,0.862361054748624,0.324335537520767,3.12496298285249,0.437820510755351
0.312312312312312,1.70361192787361,1.58206592747106,0.863087851094522,0.325421660510389,3.12631044998958,0.439054064456659
0.313313313313313,1.704089277396,1.58248231981804,0.863492928045373,0.325916459296853,3.12661731958913,0.439291938794617
0.314314314314314,1.70439077154618,1.5833382623909,0.864421568081076,0.325994994569597,3.1271448975326,0.439956079437526
0.315315315315315,1.70604894498402,1.58541958373903,0.864877904040929,0.326367559536791,3.1279740569528,0.440842603453396
0.316316316316316,1.70609945144585,1.58629630794942,0.864971358224481,0.326732743562524,3.12910535048072,0.441306066482619
0.317317317317317,1.70713884004735,1.58723605567693,0.865251257199569,0.327272750284971,3.12932948005257,0.442597236302586
0.318318318318318,1.70749719152242,1.58747614465317,0.86546492434365,0.327810645756543,3.13169412001482,0.443948960709831
0.319319319319319,1.70999925231292,1.58836698992337,0.865817095390202,0.329086512316092,3.13266470953944,0.444454802724195
0.32032032032032,1.71065560898992,1.5884467614108,0.871744657141693,0.330610820367897,3.13649115171525,0.445176916171375
0.321321321321321,1.71201505656439,1.58871948827359,0.872084007974532,0.330642643398271,3.13869960809506,0.445553546371351
0.322322322322322,1.7124332065661,1.5922831827104,0.872284697769206,0.331481412211239,3.13893190529643,0.44627626662336
0.323323323323323,1.71330396095344,1.59252152648086,0.872981418052129,0.331728440351139,3.13941045541463,0.446786825888768
0.324324324324324,1.71448390113095,1.59730929031692,0.873619271653504,0.33227314120807,3.14042503711841,0.450793535782145
0.325325325325325,1.71528869618862,1.59862696914496,0.874048916838831,0.334939800675077,3.14089825605508,0.451055811561281
0.326326326326326,1.71555148315376,1.59949614284594,0.876589259734329,0.335025686912902,3.14160571250291,0.452452094204989
0.327327327327327,1.71577470068862,1.60035850710103,0.879023330630468,0.33620616236098,3.14185578444937,0.452838581904977
0.328328328328328,1.71900785805218,1.60055101629475,0.87919573415411,0.336817387747654,3.14278917613187,0.453031353847744
0.329329329329329,1.71942626065316,1.60264708701816,0.879924116206096,0.337593521145132,3.14360834033015,0.45357667706946
0.33033033033033,1.72234293664026,1.60440526517716,0.88215988765628,0.338025561831091,3.14376897987246,0.454052287767199
0.331331331331331,1.72428541547358,1.60451306010047,0.882270020853112,0.338069053039815,3.14734857708871,0.454992444494988
0.332332332332332,1.72596641100497,1.60616058398644,0.88376639485934,0.338070608791277,3.14765968410049,0.45548459702462
0.333333333333333,1.72657697942584,1.60691637354148,0.885362637783319,0.33841155679888,3.15114627837487,0.457342363492233
0.334334334334334,1.72733955822895,1.60755830576381,0.885875583327606,0.338470050824932,3.15142791274033,0.458805082231131
0.335335335335335,1.72868674456692,1.60953472585921,0.886425650438834,0.339387127248867,3.15188307446141,0.459461384029816
0.336336336336336,1.72947323130837,1.61045329060533,0.886523440906475,0.339580222875803,3.15282343839564,0.461487773872822
0.337337337337337,1.73038015769655,1.61069741522004,0.888594242501688,0.339883016476501,3.15329925949025,0.468057720793219
0.338338338338338,1.73120983727084,1.61095201138984,0.88884356674826,0.34004352569914,3.15363770939145,0.468306564432899
0.339339339339339,1.73246364917031,1.61100264179127,0.889056282780578,0.341001869909048,3.15517779801512,0.470441848388179
0.34034034034034,1.73354627433634,1.61262359982199,0.891448634567425,0.341815425433973,3.15518028875049,0.470714064577695
0.341341341341341,1.73535285022924,1.61514282658992,0.891528692322659,0.341845752189813,3.15721652369663,0.471635026162196
0.342342342342342,1.73612998064991,1.61535363384607,0.893834949522974,0.342110335673557,3.1577056558331,0.471660683586016
0.343343343343343,1.73828398613558,1.61556093754556,0.894640380746319,0.342210034690444,3.15861861455519,0.476395932948701
0.344344344344344,1.73829402105131,1.61631249119537,0.895270678465884,0.342588459200867,3.16068788260928,0.478421158144509
0.345345345345345,1.73948918101275,1.61678337368131,0.896791757898025,0.343307760023651,3.16072083789386,0.479294361893071
0.346346346346346,1.74104085156576,1.61781131873339,0.897586459754395,0.343906011703833,3.16098664000266,0.480558974967532
0.347347347347347,1.74133048035059,1.61941906618622,0.898568764936008,0.345289915672548,3.16238875822467,0.480701277391061
0.348348348348348,1.74172779794929,1.62222663011034,0.90020754180815,0.345570447894416,3.16240608891152,0.485916748123387
0.349349349349349,1.74180507011229,1.62291047617953,0.900299277274663,0.346238834950425,3.16326848392418,0.487610088846929
0.35035035035035,1.74193102738035,1.6238470174398,0.900303116725997,0.346758638366622,3.16342567175716,0.488863836858488
0.351351351351351,1.74219611379299,1.62632812317948,0.901521579264046,0.346885430454056,3.16367082176227,0.489289833597431
0.352352352352352,1.74251139459022,1.6277021666108,0.901689864506225,0.346987566309232,3.16466331506633,0.489702472936987
0.353353353353353,1.74279422293741,1.62856225297874,0.902660537616908,0.349050830669202,3.16530846046927,0.49045796858125
0.354354354354354,1.743232052824,1.63291055249205,0.903666558953043,0.349549815705947,3.16638227395736,0.490910767330531
0.355355355355355,1.74488320563681,1.63439420925243,0.904308945368613,0.350432343639387,3.16731813188218,0.49101478672841
0.356356356356356,1.74492587926542,1.63490036204075,0.905903397151034,0.350675851917634,3.1674379234214,0.492153234529679
0.357357357357357,1.74511507938804,1.63725717697559,0.906371333291368,0.350936229229781,3.16782331375952,0.492469107710846
0.358358358358358,1.74583926931227,1.63754582577505,0.906976410983946,0.351084341127148,3.16939775895736,0.495650882884559
0.359359359359359,1.74685914026571,1.63966195282038,0.91183602018073,0.35114669863117,3.16986680797166,0.496319376200754
0.36036036036036,1.7471793574754,1.6403827525558,0.9127629461513,0.351445639328971,3.17117113113766,0.497059545575966
0.361361361361361,1.7481394051646,1.64192492004697,0.912989895299457,0.352167497171161,3.17199091501401,0.49738058460163
0.362362362362362,1.75017557658801,1.64211292136827,0.914126811366902,0.353031082227079,3.17266438599403,0.498296484339059
0.363363363363363,1.75172606644833,1.64400166153752,0.914515960481094,0.353235099433588,3.17422485914957,0.500412276933943
0.364364364364364,1.7523929404535,1.64565678263542,0.91542811795104,0.353639608149642,3.17645300543891,0.500588383503338
0.365365365365365,1.75471760655833,1.6463687981894,0.91600428779155,0.355588484937834,3.17725427380234,0.502928297892436
0.366366366366366,1.75501799420023,1.64775496569751,0.919415168009826,0.357361634077082,3.17985571016452,0.503961420803706
0.367367367367367,1.75630642331986,1.6478708850792,0.922184671092701,0.35753391333266,3.18073379626322,0.504511093336243
0.368368368368368,1.75816305595732,1.64835492902424,0.924147336056249,0.357671586055554,3.1819871254398,0.504971028128748
0.369369369369369,1.76138807851965,1.64912064842011,0.924332038483681,0.358397361309445,3.1834704276505,0.508050365348507
0.37037037037037,1.76162844995845,1.6499496760687,0.925813093072279,0.358446941827205,3.18391972634534,0.509149022485454
0.371371371371371,1.76498838023532,1.65412138691785,0.926080767072867,0.35943723415341,3.18396334127611,0.509460719450212
0.372372372372372,1.76503956032264,1.65415234764651,0.928826671961755,0.359886377798576,3.18574486309047,0.510715651417517
0.373373373373373,1.76626830918056,1.65475654555292,0.928890275498786,0.360905000010437,3.18600227630821,0.514716931792579
0.374374374374374,1.76643340269766,1.65853988906389,0.930678066035519,0.361611582556023,3.18707044463425,0.515568366813251
0.375375375375375,1.76954751068849,1.65859283239462,0.930712501497625,0.362415950269845,3.18912689025649,0.519086933653275
0.376376376376376,1.77000426881735,1.65977849084354,0.931725615561566,0.362655622678395,3.18992862268705,0.51924261172665
0.377377377377377,1.77040976621755,1.66033918659101,0.933135256600992,0.364130405276012,3.19037261079999,0.51929213753951
0.378378378378378,1.7714563442338,1.66067855424844,0.933457280815342,0.365173630234284,3.19204467836367,0.520198650154932
0.379379379379379,1.77191564299687,1.66100932909552,0.933871403152392,0.366181296445612,3.19231573238484,0.523016380660708
0.38038038038038,1.77202387003609,1.66221433406552,0.934230489758813,0.366233401918032,3.19235515413428,0.524970034367012
0.381381381381381,1.77243511194084,1.66357343017064,0.934353276933364,0.366912607219357,3.19316842875226,0.525766940912258
0.382382382382382,1.77285216696779,1.66456018196139,0.936180570021276,0.367218669150536,3.19323782662662,0.528197404979136
0.383383383383383,1.77366613545001,1.66818836738519,0.93648249585663,0.367223176659895,3.19483361747479,0.529023467159383
0.384384384384384,1.77605723895768,1.6699516509152,0.936722368159015,0.370059274014987,3.19488553652548,0.529329975216247
0.385385385385385,1.77770732761229,1.67120019591726,0.937957579183706,0.37136448531161,3.19490546217437,0.532072650767635
0.386386386386386,1.77821884449275,1.67166864092051,0.939823582326868,0.371450698155576,3.19561345804728,0.532260427777029
0.387387387387387,1.77832917123685,1.67292617690177,0.940761923463179,0.371805785843278,3.19762157004706,0.53244529551863
0.388388388388388,1.77989511879965,1.67665987659803,0.94132874059171,0.372122682347407,3.19796575135903,0.533421200477648
0.389389389389389,1.78213741094705,1.67847792918063,0.943364774375493,0.37393998602602,3.20086961988416,0.533460140440108
0.39039039039039,1.78465190817647,1.67880597122247,0.947186090168171,0.374086985897109,3.20299020789668,0.534587550610559
0.391391391391391,1.78596633698022,1.67892926146731,0.949140334263095,0.374641603035049,3.2034373034269,0.535364857779471
0.392392392392392,1.7865043019585,1.68132013522125,0.95001821562474,0.374975471096569,3.20419765282227,0.535514467133735
0.393393393393393,1.78846407148987,1.68162199137445,0.95005267860664,0.375577593981731,3.20423703171893,0.535583306571464
0.394394394394394,1.79080481738195,1.6816308455568,0.953529057136922,0.376387155033564,3.20663515373736,0.536178240292025
0.395395395395395,1.791448547669,1.68544143805854,0.953697060465471,0.376679776705196,3.20694671895531,0.536962782986605
0.396396396396396,1.79193609936555,1.68551090937393,0.953891438833907,0.376772813302661,3.20731654027216,0.537777125403263
0.397397397397397,1.79214189562903,1.68763374754859,0.954524309387451,0.37701847935105,3.20882307692828,0.538527022919449
0.398398398398398,1.79275415961089,1.68874266767556,0.954817467852877,0.377218100801455,3.20930408375773,0.538683542026315
0.399399399399399,1.79387503719241,1.69077967276472,0.956547544570772,0.377546757438994,3.20949526416355,0.538979932248068
0.4004004004004,1.79614736445347,1.69228065502504,0.957189942365796,0.377701845675734,3.21040452210476,0.539187704814069
0.401401401401401,1.79740935503572,1.69367108740348,0.957627931264915,0.377987546250952,3.21181319135206,0.53967837791994
0.402402402402402,1.79777738058604,1.69470129869806,0.958872641633855,0.378165562283888,3.21233642767855,0.541641173152022
0.403403403403403,1.79824835961078,1.6949386311059,0.961476065831591,0.378220809028659,3.21295268879804,0.543035597298521
0.404404404404404,1.79895332478471,1.69755304701797,0.961664794978515,0.378230699139726,3.21463776659915,0.543673354756562
0.405405405405405,1.7989964523226,1.69828660162484,0.963588690056302,0.378946843542977,3.21478035144814,0.54595577692111
0.406406406406406,1.80030610913658,1.7002257202629,0.963809675783433,0.378975452285155,3.21572932624377,0.546468588587748
0.407407407407407,1.80078992340008,1.70161088583253,0.967459742866779,0.379396201859404,3.21685514882061,0.547793435076326
0.408408408408408,1.80121509625519,1.70269548807624,0.968351339652095,0.379652501158555,3.21786417680778,0.548133651333377
0.409409409409409,1.80140322218401,1.70755548201465,0.970000113018462,0.379740068649073,3.21861428090417,0.549652695082661
0.41041041041041,1.80194693082623,1.70794063606634,0.970039188092634,0.380400829206454,3.21873905002728,0.550853984674173
0.411411411411411,1.80344000886085,1.70829018179355,0.97192761077637,0.380553766375857,3.22005496230551,0.551495991724354
0.412412412412412,1.80611590519636,1.71054213427631,0.972115600249672,0.38061859362052,3.22007719608927,0.551571271666914
0.413413413413413,1.80710124339102,1.71166131741992,0.972125399764785,0.382931399599535,3.22266280980954,0.552571166526833
0.414414414414414,1.80736666743946,1.71234398128012,0.974668313647804,0.383320315045477,3.22442551927742,0.552739836995764
0.415415415415415,1.80780522894494,1.71286310284513,0.974765235723617,0.384069191462686,3.22469413040663,0.554332287947251
0.416416416416416,1.8078306300062,1.71434391805948,0.978152404797071,0.385591680148032,3.22643949706872,0.554587754129815
0.417417417417417,1.80804771448372,1.71632058584009,0.97828136815176,0.385767704622235,3.226782566073,0.556122456345184
0.418418418418418,1.81067171699539,1.71762855534291,0.978400094070148,0.386766976501604,3.22769480146197,0.556588938377089
0.419419419419419,1.81094113289614,1.72105204535832,0.979399465125322,0.388343593783678,3.22799002520413,0.556943605733272
0.42042042042042,1.81095308378769,1.72290190404303,0.980030305760792,0.388855463226394,3.22892561167683,0.558767346368048
0.421421421421421,1.81224610169569,1.72313818417022,0.980500321656326,0.390213397877224,3.22923274508199,0.559493041950069
0.422422422422422,1.81231304529438,1.72355919569022,0.984530031750812,0.390452366929871,3.22937931351765,0.565505811445842
0.423423423423423,1.81371510758024,1.72372113702887,0.987779439398002,0.39049892699846,3.22954984176318,0.565777142235886
0.424424424424424,1.81489691284813,1.72394146382841,0.997391080475706,0.390789045380244,3.23118062541618,0.568581514365822
0.425425425425425,1.81739182115185,1.72577475055029,0.997820229627472,0.390793993874671,3.23147877347074,0.569952436767317
0.426426426426426,1.81780133716706,1.72853191865151,1.00063824244396,0.39337220767005,3.23463795784095,0.570208714195129
0.427427427427427,1.82080595027355,1.73167249660199,1.00112701000405,0.393462967593779,3.23757445078091,0.571933205009465
0.428428428428428,1.82227345860922,1.73256827193514,1.00376183979128,0.3958055238042,3.23788064390107,0.572679694488492
0.429429429429429,1.82371192542738,1.73312599008624,1.00410839608225,0.396048628664082,3.23796617319864,0.573025240677098
0.43043043043043,1.82392405138269,1.73680553131035,1.00571191866958,0.396258496820289,3.23869808299511,0.573419933644753
0.431431431431431,1.82462291974482,1.73807244895099,1.00627570052201,0.396492784718224,3.23922696638024,0.57358145673352
0.432432432432432,1.82729456183481,1.73899363563818,1.00675902632462,0.397342008744608,3.23944770508104,0.573737385079264
0.433433433433433,1.82750615513538,1.73943805045871,1.00679676689693,0.398694546736573,3.23993595443308,0.574061711069076
0.434434434434434,1.82830029838247,1.73948033682715,1.00790135858939,0.398749202950888,3.23998509582903,0.574889627891458
0.435435435435435,1.82923038813401,1.73984640767672,1.00797821562886,0.399526252039671,3.24099451879201,0.575872222832281
0.436436436436436,1.83022171291926,1.74029373292304,1.0081033166462,0.400297943969976,3.24100504557442,0.576381122761267
0.437437437437437,1.83074161597221,1.74039725508065,1.00886660037219,0.400885191801122,3.24133205480994,0.578366997363122
0.438438438438438,1.83101784320598,1.74041647864735,1.00914220924971,0.401528378285939,3.24149427756202,0.579405768282515
0.439439439439439,1.83170867982063,1.74085716693924,1.00923504919922,0.401890469127377,3.24288416390135,0.580949190422883
0.44044044044044,1.83351433092207,1.74146918801629,1.01187221334167,0.40281331324007,3.24320677031298,0.583154666065732
0.441441441441441,1.83444835752692,1.74300278446616,1.01453064717012,0.402876158374966,3.24336239376204,0.58589160541746
0.442442442442442,1.83535948633861,1.74378487063175,1.01827816262465,0.403025019892579,3.24353608577477,0.586026206745679
0.443443443443443,1.84206877515752,1.74380207748359,1.02220076965916,0.403589525468731,3.24367388948322,0.587967065151994
0.444444444444444,1.84442804357112,1.74388980672181,1.02362137787886,0.404525838672134,3.24407515064524,0.588451466752096
0.445445445445445,1.8448990053253,1.7441380989273,1.02449037498167,0.404855668760937,3.24521544394263,0.591441197153661
0.446446446446446,1.8458416146198,1.74445417356568,1.02492299594855,0.4061283670175,3.24593827960645,0.5921345445922
0.447447447447447,1.84840594775049,1.74555554608487,1.02541644516898,0.406993932512608,3.24662097808461,0.592282523817143
0.448448448448448,1.84926299615572,1.7470791927455,1.0259382084507,0.407352880324642,3.24700548200352,0.592353168364737
0.449449449449449,1.85075824050658,1.74832648941537,1.02683403451729,0.409156258905517,3.24836346787587,0.594699470491019
0.45045045045045,1.85090561998995,1.75253588719036,1.02785721574615,0.410009948724785,3.24841791985749,0.595276302327821
0.451451451451451,1.85094498218244,1.75348939687308,1.02905727707498,0.410343560663571,3.24867133590138,0.596472079776031
0.452452452452452,1.85104687944686,1.7548085906683,1.02906272688909,0.412197865580031,3.24915220417075,0.596732417797929
0.453453453453453,1.85396285668513,1.75507188833644,1.02907985582416,0.413639451006813,3.24942387734682,0.597043019577492
0.454454454454454,1.85510934153422,1.75642834312554,1.02963656618502,0.413771077184597,3.24999598965168,0.598359250149414
0.455455455455455,1.85554290945285,1.75860122857949,1.02989211338999,0.414468824066344,3.25048260040246,0.59939247412236
0.456456456456456,1.85654711036026,1.76007633305265,1.03378724838061,0.41464205880099,3.25141317666055,0.599616682430427
0.457457457457457,1.85657554071137,1.76038599529978,1.0339949303355,0.414941675697723,3.25142164968285,0.599805194193209
0.458458458458458,1.85714023614715,1.76105152821048,1.0360002003024,0.41594336012868,3.25164680601507,0.60007059540496
0.459459459459459,1.85907482515392,1.76184116891312,1.0376440741557,0.416373083552163,3.25303494005211,0.60059852860251
0.46046046046046,1.86218648130962,1.76418395099733,1.03901059606005,0.417542425416776,3.25345734333701,0.600699847614547
0.461461461461461,1.8641656739327,1.76665508714536,1.04169481649066,0.418050056722534,3.25379219827757,0.603574200377536
0.462462462462462,1.8651588723365,1.76743378155154,1.0422910153159,0.418635478027533,3.25543412820853,0.60466528128908
0.463463463463463,1.86540090305536,1.7680602203768,1.04235712561738,0.419169252190604,3.25571156715575,0.60476247384168
0.464464464464464,1.86720112408967,1.76806562573258,1.04240913107664,0.420181546718726,3.25613084638698,0.60627189872284
0.465465465465465,1.86874727185771,1.76948938225834,1.04404983260098,0.420946879309907,3.25652220779572,0.607930190992489
0.466466466466466,1.86957660061808,1.7725730293155,1.04436487637082,0.422257302690435,3.25784951691221,0.609719812905521
0.467467467467467,1.87221226590572,1.77258514712492,1.04517950357807,0.422519807975143,3.25823504325885,0.610321973763731
0.468468468468468,1.8737592176308,1.77292900538886,1.04599709504986,0.422540693648685,3.25892021227541,0.611318094000581
0.469469469469469,1.87398792720051,1.77333490804444,1.04618958590787,0.425251973222664,3.26065834744219,0.611947859908805
0.47047047047047,1.87447947415029,1.77430152150393,1.0462256055387,0.426937119212412,3.26115157304356,0.612793116848215
0.471471471471471,1.87470848873497,1.77560109878265,1.05072799847658,0.426951375186697,3.26206497519138,0.613087603743594
0.472472472472472,1.87477616024467,1.7768663257387,1.05181667472705,0.427021003558846,3.26209026360787,0.616935485170669
0.473473473473473,1.87529432937746,1.77695220304866,1.0523966015826,0.427857863926521,3.26306608413261,0.617051493260291
0.474474474474474,1.8762250692923,1.77812616273666,1.05374531649997,0.428229205839637,3.26499916853883,0.622132741939081
0.475475475475475,1.87693364298839,1.7805964053892,1.05472420519083,0.42953415403045,3.26593604831463,0.622916011212521
0.476476476476476,1.87710883686648,1.78068421164134,1.05496433341419,0.432695109413409,3.26691698829753,0.623795401632586
0.477477477477477,1.88350380284612,1.78276712797104,1.05562669422907,0.433551248042577,3.26751506924454,0.624233026467047
0.478478478478478,1.88423332422943,1.78472713670635,1.05593487085654,0.435383775448835,3.26800071908037,0.627818635175818
0.479479479479479,1.88551243597757,1.78795068926716,1.05679045632926,0.437773025844704,3.26835525131471,0.629239362034682
0.48048048048048,1.88728641315092,1.78899070783124,1.06016794370914,0.438617040921421,3.2683801894013,0.630239809232374
0.481481481481481,1.8875136732673,1.79055201529297,1.06045344963852,0.439425241144842,3.26900420745849,0.630553028541999
0.482482482482482,1.88976582659758,1.79108180193348,1.06106412294183,0.439821216893293,3.26934176477519,0.630997230650426
0.483483483483483,1.89062403900003,1.79170987848799,1.06147442543996,0.439993780761555,3.2701965171455,0.633037479646292
0.484484484484485,1.89240951990239,1.7921318514757,1.06360955332182,0.440206886918104,3.27155983998202,0.63429727362012
0.485485485485485,1.89371696036622,1.79633246308162,1.06376582553097,0.44038428223685,3.2729751869137,0.637565404859747
0.486486486486487,1.89385297706621,1.79673334364183,1.06390525201997,0.441798221615788,3.27416846016935,0.640293890349788
0.487487487487487,1.89653613102678,1.79757176234881,1.06438821467982,0.442508690423527,3.27524073282555,0.640471218165797
0.488488488488488,1.89825404572337,1.79893278443748,1.06522491386015,0.443419484024697,3.27612602841181,0.644603911483584
0.48948948948949,1.89852601377183,1.79927214724746,1.06647291704765,0.443450913785093,3.27680867578332,0.647244533546406
0.49049049049049,1.90087800863071,1.79990193211279,1.0673032213609,0.443486291968528,3.27720043257951,0.647624086308112
0.491491491491492,1.90402253984323,1.80191998733716,1.06841578663306,0.444981210551071,3.27781153938118,0.649549576289547
0.492492492492492,1.90660592817283,1.8023306012499,1.07135418879966,0.445097555321604,3.27998542998248,0.651276556632059
0.493493493493493,1.9067487461916,1.80611803241049,1.07182348954799,0.445472212161914,3.28130537898259,0.651440364324289
0.494494494494495,1.90798129527893,1.80840807279958,1.07532422739698,0.447592658943288,3.28147504912848,0.65487062795332
0.495495495495495,1.91589422672075,1.80975412891905,1.07944585620536,0.451795880476505,3.28244108513156,0.655973603177529
0.496496496496497,1.91628280594075,1.81064222126763,1.08142459370983,0.451860938594858,3.28295106946361,0.656231542788742
0.497497497497497,1.91654184508121,1.81184783565704,1.08404013153305,0.451961785228133,3.28343007485375,0.658399781756582
0.498498498498498,1.91732952774667,1.8123394878517,1.08530801229865,0.452187149428656,3.28417559905714,0.658626814699337
0.4994994994995,1.91746839026898,1.8127748946559,1.0866040197268,0.452522609100425,3.28507446431588,0.658664861725195
0.500500500500501,1.91818679560695,1.81387114529329,1.09062710798027,0.452642972983443,3.28533527866022,0.658666130620413
0.501501501501502,1.91872474831668,1.81488646815738,1.09137809437386,0.453257089127786,3.28709076826189,0.659548258651277
0.502502502502503,1.91889241395464,1.8167013091197,1.09268023272824,0.455010382179162,3.28720878902609,0.661217068515811
0.503503503503503,1.91935244786098,1.81765965418169,1.09295784616385,0.456811981333778,3.28885776582854,0.662869560499484
0.504504504504504,1.92024138198112,1.82090701206769,1.0949562599427,0.458218397067956,3.28904883224456,0.663373496152792
0.505505505505506,1.92043556174024,1.82124503393586,1.09548985704668,0.460605121839551,3.29256519037134,0.664141964059267
0.506506506506507,1.92137470117304,1.82265501924283,1.09640677777415,0.460918616579315,3.29312369804189,0.664220956466982
0.507507507507508,1.92263510354135,1.82320944212789,1.09865501092457,0.46105762488846,3.29467837292222,0.66543238418945
0.508508508508508,1.92606333703849,1.82400751970837,1.09886265597514,0.461640604473978,3.29887952669137,0.666568310538208
0.509509509509509,1.92979341999921,1.82486663479089,1.09977597496787,0.463510676485025,3.29907107572076,0.66727378495884
0.510510510510511,1.93127610090511,1.82503345435495,1.10037287454234,0.464092063655645,3.30010180545478,0.667628201968121
0.511511511511512,1.9318830143217,1.82582502318798,1.10072035269265,0.464586306287828,3.3013084711633,0.668349177379667
0.512512512512513,1.93188546107951,1.83019242561708,1.10135730767557,0.465232988707356,3.30133241879274,0.668427713869789
0.513513513513513,1.93191482055037,1.83029094726854,1.10142617880918,0.46589985174288,3.30148314602682,0.669289656516437
0.514514514514514,1.93359764060285,1.83079861603618,1.1021390520642,0.466196781615054,3.302749655209,0.670725889384155
0.515515515515516,1.93403740435677,1.83101257946617,1.10282168313206,0.466235418136046,3.30290428403209,0.675129978895263
0.516516516516517,1.93471140244989,1.83245816287773,1.10295510696327,0.46686606766437,3.30390658201931,0.675926738035509
0.517517517517518,1.93549846207822,1.83305558848887,1.10724268247895,0.468329307518821,3.30510102942898,0.676602992076473
0.518518518518518,1.93694222372024,1.83321224804513,1.10897850242326,0.468617636600053,3.30626419266575,0.6767084398629
0.519519519519519,1.93772698225929,1.83504916026587,1.10917057279342,0.469913370586812,3.3065133001104,0.679615298721022
0.520520520520521,1.93835496247168,1.8359190672343,1.11012507745031,0.471151667067397,3.30728346472956,0.680347524027017
0.521521521521522,1.93938739198564,1.8364889375209,1.11030130632478,0.471379443891628,3.30781126321884,0.681061188297214
0.522522522522523,1.9394874018454,1.83679909340619,1.11179394228744,0.473129330951191,3.30804305583991,0.683441930214204
0.523523523523523,1.9409347827306,1.83767278147544,1.11253391583664,0.4736628138312,3.30957864848247,0.685057322007728
0.524524524524524,1.94114917712685,1.83984663382629,1.11471007068127,0.474247642375537,3.31014146761847,0.687727619737761
0.525525525525526,1.94222955566497,1.84079594372925,1.11565722721414,0.474344343293457,3.31169512221077,0.689620349155954
0.526526526526527,1.94239796979975,1.84424731591292,1.11912435245761,0.474370580796342,3.31282919668152,0.694915272732301
0.527527527527528,1.94247476515457,1.84724703488356,1.12023191548419,0.474623618308814,3.31287040187497,0.696694617686645
0.528528528528528,1.94276175021892,1.84743486015701,1.12119411136008,0.475127053956431,3.31367777826071,0.698551555671028
0.529529529529529,1.94430059222253,1.84830497887148,1.12616330423283,0.476140322214127,3.31436159856447,0.700560211909106
0.530530530530531,1.94761716705719,1.8488832599509,1.12689498628621,0.478127347651359,3.31440532978112,0.700773409895902
0.531531531531532,1.95001317875751,1.85145788318636,1.12716302307214,0.478225817344081,3.31466503516275,0.702558233620468
0.532532532532533,1.95143498815231,1.85163887057073,1.12718352141426,0.478501721730745,3.31584092684181,0.704884205633519
0.533533533533533,1.95198022983899,1.85182516230395,1.12855147968471,0.478545753404656,3.31776690365634,0.705241796853758
0.534534534534535,1.95253963845975,1.85318565972619,1.1296507609688,0.479046872910628,3.31834955582761,0.705424936202238
0.535535535535536,1.95459574823611,1.8548757818486,1.13029774417702,0.479625625707269,3.31843828444057,0.707072278438036
0.536536536536537,1.95465932861087,1.85615330240141,1.13056330097596,0.479652736955548,3.31862101875443,0.707315504503813
0.537537537537538,1.9553736611928,1.85656440539202,1.13153206740716,0.480253320025508,3.31972615824216,0.707442350404027
0.538538538538539,1.95714842991207,1.85686119308014,1.13439762348636,0.482064378293441,3.31987168628409,0.7078981910742
0.53953953953954,1.95918116813131,1.85691549009099,1.13471860844452,0.482459700813925,3.32125063590854,0.708578385991027
0.540540540540541,1.95924026003771,1.85811405489536,1.13499153825686,0.483098760712293,3.3262187440754,0.709445958794358
0.541541541541542,1.95987446741951,1.86137583379689,1.1357180858922,0.483283671672777,3.32717725029505,0.713737111229766
0.542542542542543,1.96259921077116,1.86163876879644,1.1386500104297,0.484612056346857,3.32730354419786,0.713897425322847
0.543543543543544,1.96936936556208,1.86170918513385,1.14121181743625,0.484883498979767,3.32800626012091,0.717704351403057
0.544544544544545,1.97095169321772,1.86378416149702,1.14146940310219,0.485270715769888,3.32810675973263,0.718130412058987
0.545545545545546,1.97103805728751,1.86416347357623,1.14167011082032,0.486272494718081,3.32827600358239,0.720220364364658
0.546546546546547,1.97312083198653,1.86495614148771,1.14296272255035,0.487859394356178,3.32900237697223,0.721811395331741
0.547547547547548,1.97747527931251,1.86721715126663,1.14790909207176,0.488928177665597,3.32936008572072,0.721908121494934
0.548548548548549,1.9780019092217,1.87009304740274,1.15156662853789,0.488996966763436,3.3301914658122,0.722984581250811
0.54954954954955,1.97836790335574,1.8705366096993,1.15403098392265,0.489790551397768,3.33033900217938,0.723256850209278
0.550550550550551,1.97918791874947,1.8755518885219,1.15567033726213,0.490331596723107,3.33042647930207,0.724502950203357
0.551551551551552,1.97973314068389,1.88019462984327,1.15572623070169,0.491249123030126,3.3307749843432,0.724578852257847
0.552552552552553,1.98007153709472,1.88025232196491,1.15620254848789,0.491856238644388,3.33213953851537,0.724997308509783
0.553553553553554,1.98009304077819,1.88109003494881,1.15740314834518,0.493756382072467,3.33250874371375,0.725657738127376
0.554554554554555,1.98240967408827,1.88184268651322,1.1577985444628,0.494486389026784,3.33365618799244,0.726270713271681
0.555555555555556,1.98311419119243,1.88216450085791,1.15883483253482,0.495054693374318,3.33485843717459,0.727262595799599
0.556556556556557,1.98393812552323,1.8841696502224,1.15913546883176,0.495299080908559,3.33491665280772,0.72765815203101
0.557557557557558,1.98639498073553,1.88613034748676,1.15990634592417,0.495781631515737,3.33495802787745,0.728427340274387
0.558558558558559,1.98650707075199,1.8862422434373,1.16001334272166,0.496163387937443,3.33536375860724,0.729271210768567
0.55955955955956,1.98985831735626,1.8867052042228,1.16087224691729,0.501311036452547,3.33583896018307,0.730368457727594
0.560560560560561,1.99089183147692,1.88714969834052,1.16135981009061,0.5016211823657,3.3364677504208,0.73045021933594
0.561561561561562,1.99128632351679,1.88982171733096,1.16575381117816,0.501751097604755,3.33803999539464,0.732179225529858
0.562562562562563,1.99183029482731,1.89077221145672,1.16881243160914,0.501970697557585,3.33819566910166,0.736838316658644
0.563563563563564,1.99278996313386,1.89204033296243,1.16978169840621,0.502627519008404,3.33999824620401,0.737777441924234
0.564564564564565,1.99376264844101,1.89209547788185,1.16994609447155,0.504178818973056,3.34042487379191,0.740143499554606
0.565565565565566,1.9972759874455,1.89504222497242,1.17149054745702,0.509587717594118,3.34082416251999,0.744207999607433
0.566566566566567,1.99756715844368,1.8979200583221,1.17156773694309,0.510082738771094,3.34085879911466,0.745239792330761
0.567567567567568,1.99797638235845,1.89820859112032,1.17276341081983,0.51115483425086,3.34103288090162,0.745382678129704
0.568568568568569,2.00097376413864,1.90088900802049,1.17568724613205,0.511233977890449,3.34152578824609,0.745387865230365
0.56956956956957,2.00196502699457,1.90280352677997,1.17717947650479,0.511479567629154,3.34284808869897,0.745745413611345
0.570570570570571,2.00490989098363,1.9040174596277,1.17773093231843,0.511885244869873,3.34357301640585,0.750262829454763
0.571571571571572,2.00651790397972,1.90437468685736,1.17953915711732,0.51190917809217,3.34521007591468,0.750558781522434
0.572572572572573,2.00787428391618,1.90497692756578,1.17969944776079,0.513089581203586,3.34598999760393,0.751900823623816
0.573573573573574,2.00877615594503,1.90515743173679,1.18224585187863,0.513414093322803,3.34750974185642,0.756348577457599
0.574574574574575,2.00943819052275,1.90911432000893,1.1849468049583,0.51392867328847,3.34785289784954,0.756433677073718
0.575575575575576,2.00955040346109,1.910044425461,1.18496680968026,0.514779521269981,3.3490355557684,0.757098527659398
0.576576576576577,2.01189066468334,1.91112989388045,1.18516678065469,0.516289520871086,3.34972975753646,0.759564659367272
0.577577577577578,2.01357671852173,1.91278925559077,1.18686425247829,0.517373975810128,3.35146780624964,0.75969501191406
0.578578578578579,2.01373374016297,1.91387935322668,1.18774563689171,0.51828485133083,3.3523360490849,0.760142381515597
0.57957957957958,2.01456901823129,1.91444097263721,1.18964882551664,0.519251879460184,3.35409015888209,0.761608659688236
0.580580580580581,2.01472133290625,1.91733849386671,1.19042598205695,0.521543574268289,3.35474628824092,0.762919041439092
0.581581581581582,2.01623849595024,1.91761680632012,1.19265940237965,0.521613634483098,3.35507812642354,0.763752854809278
0.582582582582583,2.01940811988598,1.92028355120935,1.19370371937936,0.522537827987738,3.35573057544295,0.764563746179139
0.583583583583584,2.02031656069974,1.92468100189641,1.19373983078961,0.522642494378768,3.35623770980073,0.765037256063407
0.584584584584585,2.02146242856681,1.92907783995056,1.19398016937007,0.523910142641427,3.35785972629577,0.765772070398578
0.585585585585586,2.02197719894019,1.92991431110544,1.19443080915111,0.526697401500507,3.35810617917066,0.767026873820976
0.586586586586587,2.0244488380173,1.93014664758266,1.1954515258675,0.527731372292105,3.35820094850833,0.768807411710884
0.587587587587588,2.02476822164122,1.93074774777875,1.19724012178501,0.52812947977673,3.35932472787735,0.768814998275666
0.588588588588589,2.02964911696656,1.93241732074014,1.19848435888431,0.528531740878923,3.35983302494826,0.769257025100164
0.58958958958959,2.04173396899557,1.93276503177581,1.19897804121347,0.528983282350089,3.36031639427349,0.770080405408138
0.590590590590591,2.04734001024978,1.93278678105074,1.19930940813836,0.529108092544532,3.36106919518944,0.770115318941692
0.591591591591592,2.04795361860884,1.9342178193874,1.20035829742177,0.532815714524154,3.36336506979333,0.771690155157007
0.592592592592593,2.04917340270322,1.93877760532631,1.2012159089179,0.533038086441625,3.36405246162826,0.771853414594685
0.593593593593594,2.05001477669007,1.94013477220971,1.20211094977592,0.533059596717304,3.36419474842105,0.777271838893466
0.594594594594595,2.0502902262381,1.94128054854908,1.20217995868347,0.534259171541586,3.36749180375477,0.777947666709457
0.595595595595596,2.05104737363976,1.94238791296279,1.20242621863007,0.535673344094172,3.36757242605593,0.779570753125285
0.596596596596597,2.05176014631498,1.94432238808156,1.20367840942299,0.536538578256709,3.36858238111354,0.780507322056007
0.597597597597598,2.05248261551166,1.94518447274843,1.20497983684591,0.537509920071963,3.36932027363532,0.78100949330951
0.598598598598599,2.0525438493797,1.94549095355622,1.20652440330687,0.537698570149309,3.36940133424238,0.781918510813641
0.5995995995996,2.05287716493219,1.94907663068194,1.20900016547835,0.537832395847095,3.36968170748676,0.783839486157096
0.600600600600601,2.05343607936259,1.95257913110622,1.21149816795738,0.538254555700589,3.37003801763042,0.784926723983088
0.601601601601602,2.05357255429902,1.95324029060971,1.21270553537164,0.538863687113041,3.37135324164948,0.784928889491789
0.602602602602603,2.05414638817691,1.95398611218178,1.21430965532164,0.53944475357393,3.37182341414556,0.790038974301233
0.603603603603604,2.05688945380947,1.95420315191858,1.21974821754345,0.539919633361074,3.37346358127756,0.790205683697289
0.604604604604605,2.05690508152463,1.9563268853215,1.22130743957594,0.540391487160224,3.37505554114975,0.7911227184044
0.605605605605606,2.05764617257298,1.95636362431099,1.22295816640066,0.54083873455363,3.37564354127355,0.793052151477977
0.606606606606607,2.05942555128725,1.95654902325918,1.22600668558679,0.541666266106743,3.37727100211113,0.795339192778134
0.607607607607608,2.06165489108061,1.95743908010448,1.22844068133628,0.5418581256149,3.37819452119768,0.798913880652275
0.608608608608609,2.06202403749555,1.95753535211245,1.23143174014702,0.542310361812829,3.3788279907437,0.799459211601656
0.60960960960961,2.0633475374746,1.95817965081321,1.23425254325287,0.542354495908856,3.37952660464678,0.799829435606063
0.610610610610611,2.06829152843032,1.95818830639283,1.23833807129934,0.543488625915146,3.38020606404419,0.800398787708225
0.611611611611612,2.06837459887899,1.95829955508425,1.24357139898679,0.545632872260683,3.38067126071695,0.801782796029454
0.612612612612613,2.06853151066515,1.95872414970779,1.24361077649763,0.546035677513556,3.38184870227477,0.803838373696995
0.613613613613614,2.06865131397858,1.95882986572108,1.24621727024546,0.546559508577274,3.3857044155998,0.804498455661426
0.614614614614615,2.07208609237028,1.96375100762645,1.24657171942652,0.546765597341926,3.38673411227772,0.806548748456826
0.615615615615616,2.0724634330256,1.96530139080442,1.2475057774106,0.549403613133374,3.38772154186177,0.808905012982152
0.616616616616617,2.07550910536967,1.96609145048287,1.24959061003015,0.551084350745866,3.38807358480551,0.812183043278565
0.617617617617618,2.07946045357809,1.96733129677131,1.25227631995922,0.551307811510632,3.388080745467,0.816676666246086
0.618618618618619,2.07997139569247,1.96749825889338,1.25332062009409,0.55281003805411,3.39053065106399,0.817799074437173
0.61961961961962,2.08004731416902,1.96849885913505,1.25536741541314,0.553706440522105,3.39065199493554,0.818871174747443
0.620620620620621,2.08289507292063,1.97415117139418,1.2554960076288,0.554987013267614,3.39126259024739,0.819860745688652
0.621621621621622,2.08370789271584,1.97686116848446,1.25679269524796,0.555392086980157,3.39184366679088,0.820221453164907
0.622622622622623,2.08566954748013,1.9778061906401,1.259467079046,0.555408371504392,3.39210054536761,0.821150126987867
0.623623623623624,2.08608153182752,1.97839597177598,1.25982881493097,0.55591946418353,3.3922540162935,0.82116626167858
0.624624624624625,2.08640441433708,1.98880949909856,1.25997672157904,0.557431017171912,3.39233036506978,0.821941155359096
0.625625625625626,2.08691643799426,1.99124534580449,1.26351138783353,0.557915585313124,3.39437351718432,0.827113831741863
0.626626626626627,2.08710739860597,1.99213492903183,1.26453694692173,0.559734744517115,3.39481825202165,0.830856137158682
0.627627627627628,2.08739715151792,1.99471826392604,1.26837017873092,0.560695985513199,3.39653212331126,0.83127545302703
0.628628628628629,2.08769270530232,1.99810727472416,1.27094800152063,0.561488473212623,3.39682673781462,0.831459692512677
0.62962962962963,2.08832801491838,2.0009697948694,1.27157536060743,0.562274557241765,3.39736090162978,0.834036125706099
0.630630630630631,2.08855852798686,2.00103916796365,1.27160257548505,0.562330578238372,3.40164719223297,0.834122109120814
0.631631631631632,2.0889678032792,2.00147530462422,1.27238713480953,0.563468407636911,3.40329490505721,0.837631481808562
0.632632632632633,2.09081254831775,2.00199364344156,1.27284046385214,0.563879169638338,3.40414954077336,0.839256883745492
0.633633633633634,2.09207227066063,2.00300771326808,1.27396434157923,0.56475042495577,3.40538706911366,0.839617798867309
0.634634634634635,2.09230464619527,2.00369142295459,1.27707444376732,0.565270382012772,3.40845335779807,0.83969983696118
0.635635635635636,2.09263295485119,2.00438273728013,1.27799213956494,0.565451424661742,3.4089033551129,0.841015077810871
0.636636636636637,2.09495251982238,2.00506641074214,1.27991936739408,0.566523299248824,3.40958518590204,0.841474196798786
0.637637637637638,2.09570456018179,2.0078066205625,1.28106315457284,0.56708087577293,3.41039275533817,0.844113895249917
0.638638638638639,2.09761380195847,2.00909519410917,1.28351773591659,0.567978323784241,3.41098233149166,0.845960735453232
0.63963963963964,2.09855701922702,2.0094483099399,1.286774370066,0.569196478486786,3.41123523772648,0.84829286445572
0.640640640640641,2.09907318683996,2.00953520843561,1.28689481232522,0.571076326142935,3.4113824937895,0.848854629020757
0.641641641641642,2.10050311140564,2.00999202224576,1.28965369014875,0.572244558984207,3.41148965789744,0.849317090584885
0.642642642642643,2.102043211338,2.01020781826649,1.29536032919447,0.572494453312809,3.41259787906986,0.851307388162612
0.643643643643644,2.10629094280163,2.01083589308929,1.2972507183478,0.572631173936041,3.41343047550412,0.852388135978991
0.644644644644645,2.10631735052686,2.01225520277142,1.29775365457209,0.573204525369094,3.41356929140714,0.855202420873168
0.645645645645646,2.10676220101239,2.01249251111936,1.3008909272857,0.574036704164379,3.41451907462953,0.856993809436573
0.646646646646647,2.10708441767232,2.01654179308988,1.30189163852166,0.574189679703275,3.4150003252995,0.862251950560257
0.647647647647648,2.11082371211884,2.01723021549973,1.30231468638216,0.574805236345094,3.41593675346304,0.864346295111619
0.648648648648649,2.11224784314038,2.01738225622593,1.30232525289103,0.575372240747809,3.41674983964305,0.864570263775244
0.64964964964965,2.11251226501992,2.01777630184346,1.304308195175,0.575853063980491,3.4174966665132,0.866784576455176
0.650650650650651,2.11258385399962,2.02431606105124,1.30595374410917,0.577933099543644,3.41803904261651,0.867635705000745
0.651651651651652,2.11260621132922,2.02453207657706,1.30596601799544,0.578570075913194,3.4188606330873,0.873157637748283
0.652652652652653,2.11310413661287,2.02486753911632,1.3061373119088,0.579401353031439,3.41956753049783,0.873829201493818
0.653653653653654,2.11441971593029,2.02507014556183,1.30668340344247,0.580110166448334,3.41971552298762,0.877591942436933
0.654654654654655,2.11606631617223,2.0272415831858,1.30951219630248,0.581554870158573,3.42116895232041,0.885625422426684
0.655655655655656,2.1165489862225,2.02922633375702,1.31277993024549,0.583179788548452,3.4215252787485,0.887545530914869
0.656656656656657,2.11852726681863,2.02995740365493,1.31422830448733,0.584901139962925,3.42229596753452,0.889903082585093
0.657657657657658,2.11932852093412,2.03637247358507,1.31453244175362,0.585978953503256,3.42287548549768,0.893579663505665
0.658658658658659,2.12023642360538,2.03859792410993,1.31484056218546,0.587337477690371,3.42296227023717,0.893948700363245
0.65965965965966,2.12089855045334,2.04003544512094,1.3156946991856,0.58759073310488,3.42437141490686,0.89736156506025
0.660660660660661,2.12099339850245,2.04098440933613,1.31693293154725,0.58831446737942,3.42516551740519,0.89759560200566
0.661661661661662,2.12148514012906,2.0410414546753,1.31808564550407,0.588350280838483,3.42528671087085,0.898043909081788
0.662662662662663,2.12308522723317,2.04308954801292,1.31941307718885,0.589640151635907,3.42764664131092,0.898114546916851
0.663663663663664,2.12390565312399,2.04407590176169,1.3218483392737,0.59077590994869,3.42823822337057,0.898124590592268
0.664664664664665,2.12487126975939,2.04471052422655,1.3225663084356,0.591534451671401,3.4283294484406,0.898184944388029
0.665665665665666,2.12616742479384,2.0469701592366,1.32653975554626,0.592775089239569,3.43076401263509,0.8991762459717
0.666666666666667,2.12755687180565,2.04763988289968,1.32836972233731,0.593142091777794,3.4317877801922,0.900749171612005
0.667667667667668,2.12915299918878,2.0487646663419,1.32899532000955,0.59352295547485,3.43206676789981,0.903367181942335
0.668668668668669,2.13001197864357,2.05182410022871,1.32929757060391,0.597020748558739,3.43278794139483,0.905637114436337
0.66966966966967,2.13380454958793,2.05744692301055,1.32942609086219,0.597500959986213,3.43293917966939,0.905986924430645
0.670670670670671,2.13500293434644,2.05788583361245,1.32961545577317,0.600171792134096,3.43310357861476,0.908815257675327
0.671671671671672,2.13536955533218,2.06003980581018,1.33183882561879,0.600851854928914,3.43331839407888,0.910591365892294
0.672672672672673,2.13606143450023,2.06266140268692,1.33199107295329,0.601206923688049,3.4338557050172,0.911606355118693
0.673673673673674,2.13632494007507,2.06315848297854,1.33227610228027,0.601316866507175,3.43835047220097,0.912278183451206
0.674674674674675,2.13663264834173,2.06343067437384,1.33277837167728,0.601890248904472,3.43922719237121,0.913086642051954
0.675675675675676,2.13697529689899,2.06370717634002,1.3341848262066,0.602521195049345,3.44217441925089,0.91503862701949
0.676676676676677,2.14003847775079,2.06378839058357,1.33430168523634,0.603905263650336,3.44249762743013,0.916976380767039
0.677677677677678,2.14171293529213,2.0648574479627,1.33663816353038,0.604307669998736,3.44262566871747,0.919464520685806
0.678678678678679,2.14497844172432,2.06635612875563,1.33730538334594,0.604404439688891,3.44266718603119,0.922451524673352
0.67967967967968,2.15343394719145,2.06666771265429,1.33984062085963,0.604755999784627,3.4428646426159,0.922694653649377
0.680680680680681,2.15434749401402,2.06867605108579,1.33989251238604,0.605038938385714,3.4431002625344,0.923302913369426
0.681681681681682,2.15904179851341,2.06932485443533,1.33994594564117,0.605934091234929,3.4442773773235,0.924064301550177
0.682682682682683,2.16057230540751,2.07038416235228,1.34152364978597,0.607827163452279,3.44440467870821,0.92597586250639
0.683683683683684,2.16118348470279,2.07079355326476,1.34193848875247,0.608335373760539,3.44642573730606,0.926382343235905
0.684684684684685,2.16556609421971,2.07234033473106,1.34266408419228,0.610048699269208,3.44662165822261,0.926753502499715
0.685685685685686,2.16574505677746,2.07240014658283,1.34583255807712,0.612095531037752,3.44742030055102,0.927582234225865
0.686686686686687,2.16628922911614,2.07326214410811,1.34664901905626,0.613807358945222,3.44764505217152,0.927826488910384
0.687687687687688,2.1676779325383,2.07345003070637,1.3511409132158,0.613930368503415,3.44904384802176,0.931640989459856
0.688688688688689,2.16853354071483,2.07420710644863,1.35284855353435,0.61417757177071,3.44957641619613,0.935564857165871
0.68968968968969,2.17152856839344,2.07549257365937,1.36247754617448,0.614415772801781,3.45193702148125,0.93568565904605
0.690690690690691,2.17215528050026,2.07589992399962,1.36352802940852,0.615418503307018,3.45212544890335,0.936736443005019
0.691691691691692,2.17302374333821,2.07795661370795,1.36794091572849,0.616235917493236,3.45324091042334,0.937521270672274
0.692692692692693,2.17386505698341,2.0789813405918,1.37212870634369,0.61666782902807,3.45408889216634,0.943317979593124
0.693693693693694,2.17570344201334,2.07986870101104,1.37228226324634,0.616762171936941,3.4555845514457,0.943693182775127
0.694694694694695,2.17699855198365,2.08265007355746,1.37418002354086,0.619056452938622,3.45773096129378,0.944954337908076
0.695695695695696,2.17700715876286,2.08672115932921,1.37440809698053,0.622435083717163,3.45872867192561,0.94538627546105
0.696696696696697,2.17780451916765,2.08739708624831,1.37625872092104,0.622647698598311,3.45893126789634,0.946663958262488
0.697697697697698,2.17799404968529,2.08931224731467,1.37725415936668,0.622680280218825,3.45946956431278,0.947906440452575
0.698698698698699,2.17814491940467,2.08993590587665,1.37858099406943,0.62278674001404,3.45985774447016,0.948039892381486
0.6996996996997,2.17964653999381,2.09093391288014,1.38315988213536,0.623223512153677,3.4599713583601,0.950835338471208
0.700700700700701,2.18063187039858,2.09110438192653,1.38419325501285,0.628664692408862,3.46018317833081,0.950899658558039
0.701701701701702,2.18475566868066,2.09310240094219,1.38704268031618,0.629747979948169,3.46078835050216,0.954840129263752
0.702702702702703,2.184868340754,2.09436217888889,1.38856321987975,0.630968081567932,3.46421500811607,0.955361240528358
0.703703703703704,2.18522134890551,2.09459586008583,1.38923486389668,0.635414771427637,3.46451330975517,0.955402765339274
0.704704704704705,2.18583274738362,2.09553902697157,1.39047109605702,0.636503046023881,3.46551935572647,0.955478398489237
0.705705705705706,2.18949920706291,2.0974166922294,1.39313829526824,0.636954290737708,3.46568868205729,0.956434562592645
0.706706706706707,2.18983910317467,2.10028775292175,1.3944239466034,0.641480336672577,3.46640077868266,0.959075481229108
0.707707707707708,2.19085691741351,2.10100461166048,1.39466140641345,0.644707510088402,3.46647781969404,0.964342291753501
0.708708708708709,2.19100009003149,2.10178908563093,1.39711075789233,0.646528199873893,3.46689059009915,0.968272031681826
0.70970970970971,2.19187088457569,2.10486686058041,1.39811085714941,0.647974128439173,3.46730893472176,0.968767178856461
0.710710710710711,2.19417112620136,2.10578238972599,1.39953219070641,0.651871145023177,3.46795566588551,0.972446919420541
0.711711711711712,2.19533590470841,2.10619785187149,1.40142539982851,0.654648475740974,3.4687206353131,0.972702376457643
0.712712712712713,2.19825520704714,2.10713165242996,1.40361043706221,0.654835942541264,3.46985588396415,0.975338768820226
0.713713713713714,2.1997220393009,2.10852035835841,1.40385333212933,0.655116603636416,3.47108426652776,0.980558927778021
0.714714714714715,2.20238673061217,2.11639056973365,1.40700998701602,0.65523627909315,3.47173965968991,0.982410716853289
0.715715715715716,2.2031745682787,2.11653951405402,1.40895391761349,0.657789609565216,3.47232703570432,0.988771136772329
0.716716716716717,2.20484674732223,2.11965504349002,1.41103930885203,0.658588012155088,3.47291923647759,0.99035098409811
0.717717717717718,2.20568762957444,2.12091311499751,1.41142649359556,0.659346670693687,3.47293148268263,0.995166688702891
0.718718718718719,2.20635459951855,2.12253150440353,1.41276918401845,0.661074006589755,3.47400612180236,0.997567829140827
0.71971971971972,2.20844751191887,2.12392539229075,1.41362784217195,0.661230063349202,3.47441374513861,1.00010014462028
0.720720720720721,2.20856716208854,2.12417282133049,1.41401864361604,0.661243363177182,3.47464231897973,1.00302513142212
0.721721721721722,2.20972250927492,2.12578149710554,1.41541112540952,0.664645073571046,3.47586564032857,1.00538650094088
0.722722722722723,2.21046060809354,2.12646213624617,1.4157615500611,0.665957218316999,3.47587855538652,1.00562234963904
0.723723723723724,2.21385784596415,2.12676467365893,1.42030705257071,0.667366057563083,3.48020687973531,1.00824705986718
0.724724724724725,2.21620709281011,2.13254800693061,1.42031006017891,0.667373334805645,3.48150859168026,1.00906410341103
0.725725725725726,2.21665336414224,2.13344901249323,1.42789291539823,0.668607433024667,3.48184140545835,1.01219328343272
0.726726726726727,2.21673636593926,2.13579093823603,1.42884475695176,0.668816362549026,3.48246506322029,1.01314500024006
0.727727727727728,2.21706880233631,2.13722641942831,1.4292049175142,0.669790936956929,3.48295255505432,1.01451787450696
0.728728728728729,2.21785500718957,2.1395493088077,1.4302853590871,0.670485733133861,3.48427721813079,1.01576548712749
0.72972972972973,2.21895988501526,2.1398485351918,1.43092280408007,0.670965607086404,3.48445894454547,1.01731094786377
0.730730730730731,2.22055339604441,2.14248469399247,1.43241398327098,0.67252724510809,3.48546264425395,1.01908005982128
0.731731731731732,2.22203690716941,2.1460171857271,1.43365351168387,0.674716927838596,3.48699874012164,1.02249989007763
0.732732732732733,2.2246540694726,2.14635189765576,1.43586973761526,0.675403411858234,3.48815692629874,1.02278445706652
0.733733733733734,2.22493569403066,2.14703529627928,1.43823774079853,0.675688495186593,3.49119817271735,1.03000518405891
0.734734734734735,2.22512572430438,2.14842590583261,1.43877717409144,0.676340815663119,3.49198141424785,1.03195591091789
0.735735735735736,2.22577969636882,2.15050205818039,1.43964361851749,0.677379543268911,3.49225479539117,1.03652707963082
0.736736736736737,2.22644502422273,2.15051205891574,1.44037923713267,0.677525548486426,3.49306842082199,1.04224126595955
0.737737737737738,2.22669200381723,2.15221732270234,1.44076169430368,0.680568831158642,3.49424504646131,1.04346930060443
0.738738738738739,2.2268415682962,2.15405356476247,1.44321427147639,0.685736296051555,3.49475521459887,1.0438025672086
0.73973973973974,2.22828897212135,2.15423213424084,1.44336017423187,0.686819120357174,3.4947946995455,1.04404667879396
0.740740740740741,2.22943217242634,2.15464589538127,1.44717934435364,0.690851094062097,3.49560892186991,1.04450167150188
0.741741741741742,2.23048949446055,2.15465313318928,1.44889179975903,0.692770328917333,3.49655403326776,1.04990743844425
0.742742742742743,2.23398242753336,2.15735278464962,1.44937285064858,0.693299167563846,3.4968964404683,1.05184795857935
0.743743743743744,2.2343397509873,2.15762789096619,1.45185378106756,0.694965402151768,3.50365006063569,1.05710276528849
0.744744744744745,2.23620828126772,2.15816891208646,1.45295338298828,0.694997119907391,3.5047232473758,1.0628965209992
0.745745745745746,2.23763406463382,2.16126768677173,1.45382116975017,0.696718191762561,3.5048572018508,1.0658501401618
0.746746746746747,2.2390435272538,2.16162773965932,1.45542596286931,0.701475348662928,3.50655007413524,1.06632626322851
0.747747747747748,2.24134303246057,2.16166707461024,1.45600033386917,0.702544393104261,3.50677364203329,1.06725608876617
0.748748748748749,2.24255449688438,2.16285874572706,1.45737797193448,0.704729203980779,3.50712916797776,1.06835527622655
0.74974974974975,2.24714915552733,2.16345756526437,1.45833265123697,0.705267467456586,3.50727421329495,1.07203773763225
0.750750750750751,2.24773481277616,2.16413035893692,1.46113639971221,0.705716982753382,3.50762872702076,1.07208701053684
0.751751751751752,2.25106284104416,2.16511291593348,1.46182641603008,0.705979692746918,3.50845500390904,1.07261425450069
0.752752752752753,2.25140591376149,2.1658049096147,1.46843114737485,0.706497212973709,3.51021095415977,1.07424982913715
0.753753753753754,2.25174105379594,2.166342607803,1.46896926707026,0.706595228929535,3.51375487414656,1.0750995541318
0.754754754754755,2.25184608602063,2.16708702070699,1.47100510004246,0.707760331305796,3.51487045599668,1.07976531102014
0.755755755755756,2.25266505305913,2.16847127851544,1.47486675849693,0.709754224621549,3.51545970882979,1.08338792022346
0.756756756756757,2.25432538204734,2.16868123496087,1.47732063998108,0.710992095646321,3.51577254909,1.08465713389247
0.757757757757758,2.25499197158542,2.17260025169584,1.47989308850947,0.711581251711938,3.51644157984827,1.08491657154693
0.758758758758759,2.25752609156371,2.17329514746853,1.48089839960731,0.711612913645857,3.52029639797461,1.08640105710448
0.75975975975976,2.25850430042014,2.17368423761192,1.48554533421906,0.711710101886142,3.52110857656636,1.0874693218877
0.760760760760761,2.26419469393477,2.17410677169033,1.48581724899833,0.712806373142492,3.52112436159173,1.09119491503159
0.761761761761762,2.26546383000462,2.18454644046764,1.49359718417603,0.713443058321028,3.52515711831075,1.09229926886486
0.762762762762763,2.26952151835812,2.18630474701658,1.49425135595092,0.713470267136779,3.52662392192354,1.09314579037995
0.763763763763764,2.27071606178848,2.1929839446909,1.49665133534186,0.713686627160985,3.53061536208819,1.09482069820108
0.764764764764765,2.2709558000452,2.19320603933062,1.49735011664566,0.714490614341823,3.53175115528429,1.09870203319598
0.765765765765766,2.27232874913733,2.19334028349916,1.49844011555131,0.714730929820729,3.53306851972666,1.10054653267694
0.766766766766767,2.27488507341094,2.20167985697329,1.49926110049219,0.717759476055455,3.53391572734418,1.10521251935878
0.767767767767768,2.27508261559345,2.20240175924453,1.50147852892547,0.717989001565914,3.53622432408896,1.10528861272979
0.768768768768769,2.28194725433416,2.20379886167958,1.5019306426257,0.71864978592532,3.53634414989706,1.10857092842358
0.76976976976977,2.28477843690253,2.20577804512796,1.50369624849502,0.719460652889745,3.53841077572723,1.11226332656327
0.770770770770771,2.28770624325752,2.21006421553537,1.50901049358906,0.719733351842016,3.54104979453542,1.11274084725488
0.771771771771772,2.28804778895639,2.21394791201054,1.51266043724647,0.721250222167471,3.54242485372947,1.11381971552369
0.772772772772773,2.28848803350739,2.21433687634263,1.51293610017561,0.725979598998115,3.54362776340522,1.11445129669085
0.773773773773774,2.28982977554819,2.21884193828086,1.51323463185773,0.726163896826306,3.54637651422675,1.1150008384312
0.774774774774775,2.29398249680812,2.21950258882072,1.51353072460507,0.7262501416166,3.54919727236966,1.1156341772434
0.775775775775776,2.29415897104528,2.21968617221573,1.5138767036339,0.726409661315832,3.54923454448346,1.11665261758815
0.776776776776777,2.29850068793559,2.22311043758486,1.51412397681276,0.729040505607398,3.55170430901201,1.11772838285903
0.777777777777778,2.29990063737331,2.22451901824157,1.51464838437322,0.730651316363861,3.55360383790454,1.11869967238758
0.778778778778779,2.30053549526786,2.22663635266479,1.51799529433054,0.73250595276207,3.55362685864767,1.1210344377811
0.77977977977978,2.30056534998402,2.22706131599712,1.52042338481384,0.734321660200489,3.55447396341384,1.12150520465901
0.780780780780781,2.30062851928489,2.22737327506674,1.52046328453641,0.737564753023364,3.55447769085487,1.12479106424623
0.781781781781782,2.30064894774272,2.22774042865933,1.52269262784685,0.740585079118918,3.55490541415625,1.12529087244133
0.782782782782783,2.30235861040964,2.22809383691424,1.52649349124993,0.741050844641425,3.55813710845757,1.12592489113487
0.783783783783784,2.30474758296368,2.23006476074271,1.52819621976984,0.743660204966081,3.56261690394478,1.12719880356766
0.784784784784785,2.30573608125534,2.23141734860094,1.53001923026729,0.747041912021575,3.5626357313536,1.13461393570464
0.785785785785786,2.30704716162513,2.23204546392634,1.53095129791002,0.748238931455289,3.56272254912748,1.13666041433221
0.786786786786787,2.31115618312651,2.23258839022767,1.53623848286761,0.748377337839745,3.56394945806606,1.14319873876617
0.787787787787788,2.31205084405913,2.23599102009999,1.53800687408813,0.750296942230674,3.5670990125285,1.14463573610138
0.788788788788789,2.31431309489222,2.23742464494599,1.5392544492974,0.751044126097769,3.56853407738384,1.14466978504668
0.78978978978979,2.31521458929707,2.23772220679689,1.54221450346468,0.752008404646935,3.56871102676096,1.14521406459749
0.790790790790791,2.32133075721232,2.23840560272014,1.54549587075884,0.753040701976095,3.56918825678065,1.14901738705352
0.791791791791792,2.32542131619573,2.2442499807607,1.55629890070386,0.753567676224216,3.57032363130118,1.14964878336134
0.792792792792793,2.32551763280405,2.24476695963396,1.55663521087827,0.755147208948096,3.57060492026717,1.15127681356845
0.793793793793794,2.32664454658189,2.24734956926716,1.55714511362109,0.755341074011432,3.5738837877486,1.15151251723096
0.794794794794795,2.33521082991644,2.2489234644926,1.56111144294672,0.755660967270535,3.57437164206922,1.15481852894388
0.795795795795796,2.33982322566641,2.25079522868078,1.56202571871553,0.757226072564234,3.57664457280982,1.16059420098648
0.796796796796797,2.35059328708177,2.25591620232301,1.57271220887957,0.761023015547635,3.5778794675979,1.16528898077776
0.797797797797798,2.35392444345916,2.26317316681807,1.57469959081865,0.761880913069007,3.58015939372255,1.16808967222971
0.798798798798799,2.35751583931655,2.26523071183455,1.57812204518069,0.763213013414142,3.58131065521535,1.16893790982902
0.7997997997998,2.36613147416306,2.27336958872978,1.58064493415553,0.763834693301658,3.58536358836028,1.17064006733585
0.800800800800801,2.36733691987728,2.27383715565331,1.58119554666674,0.764052735408215,3.58789426514218,1.17190304010767
0.801801801801802,2.36848488824617,2.27419857819535,1.58537023826376,0.7645633840549,3.58821923872933,1.17584707514611
0.802802802802803,2.3686488643109,2.27602375236915,1.58684487294273,0.76468854485391,3.59063211809119,1.18244187310543
0.803803803803804,2.3691378809417,2.28005349580327,1.59385007683173,0.765483248539232,3.59418694949377,1.1835487715924
0.804804804804805,2.36996329484113,2.28058033170133,1.59429453313767,0.766787625346389,3.5951458092262,1.18498729260791
0.805805805805806,2.37077312581394,2.28420492667073,1.59450891479358,0.769679464796399,3.59868135644352,1.18688875434135
0.806806806806807,2.3709594470848,2.2880178732867,1.59564833550954,0.769770061229328,3.60436916181727,1.18714075271354
0.807807807807808,2.37403425753176,2.2916284787774,1.59787577107219,0.769790862422015,3.60475735460137,1.19028104995407
0.808808808808809,2.37440248653809,2.29282603356268,1.59845336208698,0.770681146339111,3.60771946880432,1.19220552249267
0.80980980980981,2.37565876033315,2.29330497525863,1.59848838867188,0.774584738376239,3.6084693051195,1.19808345723728
0.810810810810811,2.38588320977645,2.29715241264519,1.59859833919469,0.777544138845945,3.61084808795353,1.20046423106152
0.811811811811812,2.38676839973345,2.30074225379799,1.59937483832243,0.778761061216053,3.61168182174865,1.20387055526566
0.812812812812813,2.38731656402569,2.30081036012159,1.60126924332816,0.778833987104867,3.61338912498107,1.20675217051866
0.813813813813814,2.39047627256634,2.30099193679893,1.60159972437583,0.779462058171198,3.61382058575413,1.20808449483068
0.814814814814815,2.39276298130393,2.30107455663567,1.60284516783449,0.779582622410088,3.61460015616738,1.20963861359622
0.815815815815816,2.39445653149061,2.30565451010577,1.60287639594521,0.78014276229376,3.61516344909773,1.21063505928546
0.816816816816817,2.39508134486387,2.30672767895424,1.60413491217006,0.780492989685929,3.61577599900441,1.21120081956178
0.817817817817818,2.39542555299645,2.30933230719541,1.608376955291,0.782151440116192,3.61708447019754,1.2121410350848
0.818818818818819,2.39569206620849,2.30995212840809,1.60899711232924,0.78276617236083,3.61883854806032,1.21842115096117
0.81981981981982,2.39584821447664,2.31541599078819,1.61191960335112,0.784357011542646,3.62015152952974,1.22106451389562
0.820820820820821,2.39838437349248,2.3163051592016,1.61208730129878,0.787115221747112,3.62051571518881,1.22201134145481
0.821821821821822,2.39970485078915,2.31678615404328,1.61380558398313,0.788216311138354,3.62353233521415,1.22243845046166
0.822822822822823,2.40037666124073,2.31842735861711,1.61521418857514,0.788650991440529,3.62478619090626,1.22424651480652
0.823823823823824,2.4015367654284,2.32140368090649,1.61524755591784,0.78954523296944,3.62490036492323,1.22446639670451
0.824824824824825,2.40260576491969,2.32431309327795,1.61885095265595,0.790999296566896,3.62641386863702,1.22951554619083
0.825825825825826,2.4088378301499,2.3258177505761,1.61994615780149,0.793100779233151,3.62869605545829,1.23967292442622
0.826826826826827,2.4107236790007,2.32671192534757,1.62612658833475,0.796684825264285,3.63516170693688,1.24267362004337
0.827827827827828,2.4138264912324,2.33113444095792,1.62810631554897,0.796832667039118,3.63682935432091,1.24629142969998
0.828828828828829,2.42051522805822,2.3342700781398,1.63183002439316,0.800271924986018,3.63874625452797,1.24938420360799
0.82982982982983,2.42317762162869,2.33692318945342,1.63187476290625,0.801060339922128,3.63951517530214,1.25167800834984
0.830830830830831,2.42616307150897,2.33963584764147,1.63610864870474,0.801650798579592,3.63962549782637,1.25357781539459
0.831831831831832,2.42689094752314,2.35251339117994,1.63639668789181,0.804531899373496,3.64371190205338,1.2538997801463
0.832832832832833,2.43745761703364,2.35529719310186,1.63721993289658,0.804909440180786,3.64567590678465,1.25973962577622
0.833833833833834,2.4392438299779,2.35595096139441,1.63868681226316,0.805589070031332,3.64570854207582,1.26050104348549
0.834834834834835,2.4426788360985,2.35633244437773,1.64623727245717,0.810730931067107,3.6459709643105,1.26098869256365
0.835835835835836,2.44417661219919,2.357439089976,1.64683515144335,0.811027489303336,3.64693883984744,1.26124614610736
0.836836836836837,2.44531973096306,2.35839736576106,1.64724441265746,0.811925974770728,3.64711469195088,1.26241934614606
0.837837837837838,2.44598941563739,2.36044171544119,1.6482675169756,0.820050007456735,3.64860931108231,1.26401598676195
0.838838838838839,2.44843161465325,2.36125066986176,1.65177489318028,0.820492936831405,3.64869009425227,1.26453386576165
0.83983983983984,2.45010177367389,2.36188783852427,1.65568027561792,0.823338965958062,3.65174164900964,1.26480459432636
0.840840840840841,2.45264289077529,2.36223392785574,1.6571601571172,0.826916432451782,3.65245212633725,1.26813591988582
0.841841841841842,2.45309862200154,2.36775412875403,1.65768006835974,0.829969928224654,3.65803098069831,1.26988363574074
0.842842842842843,2.45464072488627,2.37201371435784,1.658576702688,0.830844614127067,3.66295419049284,1.27018078003142
0.843843843843844,2.45522254487213,2.37286029554733,1.66952458218241,0.832899410758226,3.66333572305946,1.27214969686902
0.844844844844845,2.4554426400802,2.37608220906997,1.6699811399442,0.834398479129598,3.66710562865895,1.2768022061072
0.845845845845846,2.45971798224422,2.3780974222195,1.67114863516222,0.834914508522401,3.66744220412092,1.27836825097324
0.846846846846847,2.46159860688786,2.37920010212265,1.6725427732886,0.835621139241767,3.6680784989259,1.28400526089079
0.847847847847848,2.462317742633,2.38098718731707,1.67330452601112,0.836853467197183,3.66835232168115,1.28434867585614
0.848848848848849,2.46339178502232,2.38206614849534,1.67350595552794,0.840002895787029,3.67962121953471,1.28695745694525
0.84984984984985,2.46499470401297,2.39324068171555,1.67609106957305,0.841834430361173,3.67980531866173,1.28705499425774
0.850850850850851,2.46527684581626,2.39394317606321,1.67756036880909,0.846538123583782,3.68034146988959,1.28734082476881
0.851851851851852,2.46728471882614,2.39443148317937,1.67926506009747,0.846877496218303,3.68671703640773,1.29205228841724
0.852852852852853,2.47114170367976,2.39735625452182,1.67926964009892,0.848575561384135,3.68771590774241,1.29266688945645
0.853853853853854,2.4725556256883,2.39736925428279,1.68185729202077,0.851635633029739,3.6897783871826,1.30004720105349
0.854854854854855,2.47739377522144,2.39777555482288,1.6841990134803,0.851724845172224,3.69195937357311,1.30014756268167
0.855855855855856,2.47889469922431,2.39852525748159,1.6853137277303,0.853794079858118,3.69367042997907,1.30112462146514
0.856856856856857,2.48153509941039,2.40053410038708,1.68830442187806,0.853802396085178,3.69541979073011,1.30123906667691
0.857857857857858,2.48349567974611,2.40105860608079,1.68907286685224,0.854025749874916,3.69739594857496,1.31143017584849
0.858858858858859,2.48661689384358,2.40709602799595,1.6893103296829,0.856621722093005,3.69776834871253,1.31639075935363
0.85985985985986,2.48720384150496,2.40709868724361,1.69082614035883,0.857940842361632,3.70395680149835,1.31648408038873
0.860860860860861,2.4925488525551,2.40901351566392,1.69159606152681,0.861775327675374,3.70410300152073,1.31890463974059
0.861861861861862,2.49420108545569,2.41164233752381,1.69498252980814,0.863239985799808,3.70568162125319,1.3195420435796
0.862862862862863,2.49611340281719,2.41916436845787,1.69612254942243,0.864181837240559,3.70724225114875,1.32735502213955
0.863863863863864,2.49798384916477,2.42187324681245,1.6965273597561,0.865374569393747,3.70864015690813,1.32871674290491
0.864864864864865,2.50356217375069,2.42205032105441,1.69899806095949,0.866328793338572,3.714573030717,1.33497189476159
0.865865865865866,2.50524105998918,2.42267998676056,1.70326377405177,0.871190806832777,3.72006692714273,1.34810544830038
0.866866866866867,2.50804875541336,2.42532034533542,1.70371303386842,0.871273122356542,3.72171309037433,1.35060759731154
0.867867867867868,2.51439287063705,2.42773445764406,1.70776701456598,0.872009587907995,3.72514446198181,1.35238946973958
0.868868868868869,2.51526977334129,2.42997603934476,1.71029399848006,0.87428305524008,3.73318203180171,1.35825486262374
0.86986986986987,2.51737217584965,2.43503035129586,1.71131680993981,0.877038196001656,3.73699793933597,1.36174933973697
0.870870870870871,2.52450452357341,2.43892278390548,1.7212738474046,0.877861984973872,3.7397719105958,1.36194479205211
0.871871871871872,2.53073143305911,2.44091563030704,1.72539126208008,0.879670937949228,3.74079775143162,1.37483310503782
0.872872872872873,2.53856694392802,2.44142751681113,1.73094622579982,0.879904236305373,3.74476168077225,1.37788650543817
0.873873873873874,2.54093985136931,2.44173590392887,1.73115543388275,0.880318168076457,3.7482327936666,1.38071379409183
0.874874874874875,2.54096324966633,2.44489699682675,1.73221530586912,0.880978297454741,3.74941971335696,1.38091471016099
0.875875875875876,2.54486893770597,2.44618311655212,1.73246014179461,0.881456261969684,3.75061153708217,1.38721430167661
0.876876876876877,2.54576362066611,2.45509495289189,1.74127486570089,0.881615353970046,3.75072849293954,1.38918382198617
0.877877877877878,2.54676387953358,2.46667320274941,1.74435590247293,0.882857753474712,3.75121055363589,1.39108421844092
0.878878878878879,2.54730884790551,2.46868673258632,1.74511738399982,0.884420854406375,3.75265927060608,1.39874063186946
0.87987987987988,2.55372888525886,2.47056982247147,1.74551791316874,0.886516609618602,3.75694517138334,1.40118039374534
0.880880880880881,2.56450579610686,2.47124206034955,1.74721351931228,0.889380325348329,3.75887784471295,1.40162296456403
0.881881881881882,2.56672155030115,2.47707603695456,1.7501169497947,0.889930963233019,3.76096130966379,1.40689644480566
0.882882882882883,2.57832326766905,2.48031677185005,1.75292068999824,0.892021031363896,3.76376385720895,1.40823211803603
0.883883883883884,2.58245539319081,2.48051425183661,1.75968528397969,0.892453519647035,3.76643629495589,1.41647741171671
0.884884884884885,2.58436106443437,2.48833391599904,1.76518562807165,0.893751051829537,3.76944578915484,1.41662666098473
0.885885885885886,2.58783849171795,2.48975910406352,1.76845859407941,0.89768946919456,3.76989834179613,1.41697894864848
0.886886886886887,2.59380803866515,2.49074664298033,1.77027786840811,0.898856455133525,3.77108899992336,1.41955468073833
0.887887887887888,2.59862665873189,2.5005943325035,1.77033753461426,0.898912945629359,3.77257805510709,1.42198944374988
0.888888888888889,2.6128178445895,2.50251847481721,1.77040182453725,0.902126267622293,3.77520380283768,1.4265021189224
0.88988988988989,2.6138185466301,2.50293817584278,1.77208749453975,0.905445612272996,3.77926784125257,1.43681676784961
0.890890890890891,2.61457155750486,2.50442438435091,1.77465567661379,0.908809167712785,3.78004134286117,1.43935385453707
0.891891891891892,2.61779607208915,2.51991414289156,1.7767075862487,0.909224035977184,3.78099075875021,1.45291801501106
0.892892892892893,2.62197097827276,2.52639397192389,1.77789863445675,0.91192416816501,3.78203385613058,1.45414525622001
0.893893893893894,2.63089490358604,2.52896597680826,1.77873468162334,0.914155999666335,3.78481698439636,1.45499373934056
0.894894894894895,2.64085526404699,2.5356535234302,1.77952837684469,0.915124170704993,3.7875220965393,1.46541775734143
0.895895895895896,2.6412709901588,2.5466016789848,1.80469303190588,0.918813550101417,3.79851055203335,1.46913917264169
0.896896896896897,2.64251017900403,2.55533014582819,1.80927910301904,0.923306061628224,3.80419153833246,1.47639296904589
0.897897897897898,2.64609414667034,2.56401143548187,1.81134368315883,0.925133779928613,3.80750051087671,1.4770659282361
0.898898898898899,2.64614111014735,2.5649656487971,1.81683001358422,0.927212964296637,3.8088852791672,1.48021821544903
0.8998998998999,2.66026144868322,2.56497002745593,1.81701792052797,0.928294887278649,3.80910750783009,1.49191906124262
0.900900900900901,2.66076041783125,2.5651264885316,1.81721214822489,0.931435601738378,3.81087295404671,1.49494723114751
0.901901901901902,2.66294698859139,2.57176783890548,1.82082937934035,0.934050035542512,3.81383970628423,1.50200078226631
0.902902902902903,2.66345962038089,2.57881439153781,1.82949198904932,0.934452045333351,3.81550864940652,1.51043138437876
0.903903903903904,2.66396164284254,2.58258243132603,1.83041692792655,0.934702392227261,3.8177090051698,1.51264459628433
0.904904904904905,2.67082865548675,2.58387637909604,1.8339249549499,0.936850940701092,3.82175620061707,1.5170356149498
0.905905905905906,2.68414587781591,2.58691341225636,1.83691147341523,0.937660232789727,3.82557360574368,1.51752688220624
0.906906906906907,2.68451296261035,2.58944976137744,1.83794377554964,0.943433564243914,3.82685155709405,1.53445043227153
0.907907907907908,2.69781723172616,2.59653237307957,1.84784789303332,0.944352219303474,3.82750958401361,1.54736147872343
0.908908908908909,2.70295665586265,2.59773219049164,1.84956872447274,0.94842701543441,3.83287742685101,1.56027796110402
0.90990990990991,2.70615023463673,2.59838174594545,1.84957872266617,0.948629573311337,3.83680536119295,1.56201579510583
0.910910910910911,2.71081459268817,2.60551582504937,1.85322244753289,0.951114380713151,3.83952002811248,1.58966768148238
0.911911911911912,2.71776152233506,2.61097232422228,1.85668994096054,0.952046602950003,3.84114045128953,1.59047881365377
0.912912912912913,2.73056097513601,2.61447096028039,1.86745769535046,0.954881214696371,3.8413292502956,1.59647400897666
0.913913913913914,2.73581249430787,2.62615317841786,1.86921863903721,0.956974423820107,3.84183865815605,1.59707522344805
0.914914914914915,2.73692250030665,2.62740697454432,1.87847580067786,0.958546613242139,3.84765432975584,1.59901448360286
0.915915915915916,2.74455639197822,2.63421305317767,1.87867421959568,0.960703256692837,3.84978114010422,1.60545344024928
0.916916916916917,2.74758244678987,2.63783119222672,1.88628982715631,0.960828179252267,3.85286210214489,1.60568314281768
0.917917917917918,2.74939172147032,2.64001992880569,1.89373894192428,0.962959064282193,3.85325056149952,1.60692011198889
0.918918918918919,2.75180507695388,2.64331319718513,1.89530647128148,0.964085402945721,3.88756396930934,1.6179706877928
0.91991991991992,2.75504900127542,2.65247061995245,1.90044968827278,0.964244500934855,3.88845908652005,1.62431368222287
0.920920920920921,2.75586773478464,2.65420332562253,1.90152172956161,0.965983895608612,3.88853332198636,1.64510780402857
0.921921921921922,2.75677988810545,2.65899610049149,1.90550668962013,0.972449228506254,3.88875278464223,1.6485912827131
0.922922922922923,2.7733775203599,2.66136282434163,1.90833423693078,0.974211733232638,3.90196471646529,1.65139830724607
0.923923923923924,2.77756356779336,2.66964864205774,1.90967296235677,0.97440902886547,3.90383186730957,1.66417101866518
0.924924924924925,2.78299694621986,2.68933831104703,1.91592503483561,0.976959149791186,3.90593010286685,1.66893623652125
0.925925925925926,2.79196487153633,2.70188768803472,1.92532686286825,0.977301530155743,3.91122791979352,1.68333564077615
0.926926926926927,2.79302718869873,2.70289801191425,1.93118905028234,0.977481307352603,3.91823111117047,1.6985572364764
0.927927927927928,2.79471540405743,2.70388906533173,1.93472533080793,0.977651752350793,3.92105603100734,1.70252759236825
0.928928928928929,2.80756917371587,2.71501467216565,1.9383731816328,0.984388455069883,3.92321226307415,1.70329591258524
0.92992992992993,2.81419045066154,2.71617080592211,1.94023689903356,0.984739936070585,3.92950568745883,1.7040562793071
0.930930930930931,2.82182986191814,2.72658423740502,1.94135847568362,0.989285180640859,3.93628751276612,1.7325016537375
0.931931931931932,2.82495364004241,2.72756373812216,1.94143098083101,0.990227959508325,3.93998135516434,1.73929067593575
0.932932932932933,2.82846398245721,2.73785654026837,1.94214100493278,0.990500722205309,3.9421203040936,1.73966333502335
0.933933933933934,2.82890633990602,2.73934705954316,1.94352794753614,0.99258933969403,3.94708635765664,1.74233910346699
0.934934934934935,2.8418484113586,2.7485156952639,1.94826223083738,0.995216466119705,3.94879233221488,1.77618956996801
0.935935935935936,2.85360325281872,2.74953988249771,1.95549544377964,0.997110796838505,3.95294691224775,1.78671657098837
0.936936936936937,2.85517338484634,2.75728345458473,1.95559968417493,0.998731237211294,3.95299511886596,1.79856384652434
0.937937937937938,2.85761142762386,2.75925820805964,1.95841609102571,0.999667726085526,3.95500862682022,1.81230285918739
0.938938938938939,2.85775765632674,2.76006758239502,1.96232295046268,1.00610170302127,3.95995892676342,1.82012724119182
0.93993993993994,2.86166562291388,2.77059720369944,1.96996843359476,1.00767375933935,3.96583721697344,1.83214446667293
0.940940940940941,2.86956805131537,2.7716782606054,1.9724918150096,1.00966394194266,3.9688045889643,1.8369088668233
0.941941941941942,2.87030977200209,2.77887304920349,1.97571564976335,1.0114941798992,3.973881399109,1.83722883600259
0.942942942942943,2.8718383035544,2.78474940987481,1.97642155684654,1.01525198026996,3.98771567935604,1.8388681148467
0.943943943943944,2.87224673504136,2.78727694320845,1.98320565906328,1.01646060091208,3.99160557823861,1.84431870198509
0.944944944944945,2.87634940114681,2.80073710280039,1.98837636870445,1.02032428034026,3.99548473584755,1.85046125515837
0.945945945945946,2.8800578482018,2.80769496641329,1.99182598842103,1.02262547144665,4.00836430166726,1.85838740952303
0.946946946946947,2.88018111718028,2.80921292507551,1.99575844146788,1.02268097717572,4.01041750234807,1.86323898191007
0.947947947947948,2.88126412256308,2.81584812906155,1.99833210407846,1.02759200539603,4.0118000114383,1.87489366736415
0.948948948948949,2.88218169894643,2.81886865469482,1.99864876787468,1.03280129582114,4.02190972067337,1.87788900436806
0.94994994994995,2.90797024674616,2.84070265516812,2.00397170923753,1.03815061037452,4.02551508277514,1.88181145828247
0.950950950950951,2.911923856378,2.84336388989611,2.00818949319883,1.0406803517673,4.02578469726257,1.88292816868493
0.951951951951952,2.91260654752003,2.84374764546937,2.00940583322293,1.04089118708336,4.03147672553887,1.88526908864129
0.952952952952953,2.915905515468,2.84901678750374,2.0167711151091,1.04190075485729,4.03832053561506,1.88973462077445
0.953953953953954,2.91837595781158,2.86552990958032,2.0169943003208,1.04282290826999,4.05907019988005,1.89699292897014
0.954954954954955,2.92676913465555,2.8676106483499,2.02420162326848,1.04301108452025,4.05991735723344,1.8988264021108
0.955955955955956,2.92854524384431,2.89772799214514,2.02543275220109,1.04557335252766,4.06562043189288,1.90219511109745
0.956956956956957,2.93107010140259,2.89927197358745,2.04522572170187,1.04954495422411,4.07280285444955,1.90912270359906
0.957957957957958,2.95037569213798,2.91044420814346,2.0592847247729,1.05147541435189,4.08210923051997,1.9101382887138
0.958958958958959,2.95597269279145,2.91303842240124,2.06456842579234,1.05830496397041,4.09150017082172,1.91626511539015
0.95995995995996,2.96770097424757,2.918939532952,2.06750755240056,1.06000318236928,4.09304913260302,1.92898867535212
0.960960960960961,2.99759231592337,2.91924172437358,2.06877904822434,1.0704086334778,4.10659512965226,1.92962114014839
0.961961961961962,3.00380863555292,2.92303964931696,2.07541712838623,1.07372527845886,4.10992143999226,1.93211114570764
0.962962962962963,3.02494450278715,2.92336329202526,2.09460861417066,1.07958808057948,4.11270566580924,1.96724741301749
0.963963963963964,3.04289061902952,2.92532213133594,2.09841750517441,1.08283169472971,4.12147520597052,1.97414555752763
0.964964964964965,3.05614301367326,2.92950877472721,2.10148182636702,1.08791374392922,4.13466206496607,1.98359688417623
0.965965965965966,3.06921848498329,2.94067586232517,2.10546559341214,1.08840604454203,4.16684681021159,1.99273363393134
0.966966966966967,3.07668666691455,2.9505299016807,2.10996801650326,1.09421980214493,4.1673540275455,2.00709427576018
0.967967967967968,3.08136728092397,2.95636287037785,2.11004860536852,1.10042492082723,4.16746772016927,2.00826219872657
0.968968968968969,3.08879525611019,2.96010913018041,2.11269808258993,1.1007117527908,4.16942562732853,2.02443736662084
0.96996996996997,3.1104796032038,2.96320202737294,2.11556224815896,1.11338543089467,4.17269771281644,2.02735164143472
0.970970970970971,3.11305745511173,3.02407737452526,2.11727216685332,1.11728789834843,4.17554023443899,2.03217155524687
0.971971971971972,3.12103762001008,3.04293460532262,2.12771172114903,1.12060052836058,4.17625282073546,2.07236521122371
0.972972972972973,3.12226347015017,3.05259763559967,2.14588869212424,1.12202235936702,4.1939689891429,2.08051908225171
0.973973973973974,3.12540446331549,3.05757622043567,2.15269007714736,1.12670732733977,4.19913453098271,2.08260976991042
0.974974974974975,3.15069254003432,3.0652771615388,2.18345131947866,1.1377700759453,4.20246821242209,2.11294768092866
0.975975975975976,3.15923538411893,3.07860271687895,2.20409632380681,1.14373387553717,4.20732307734111,2.117504525998
0.976976976976977,3.21751304146454,3.09279750829853,2.24505570814258,1.15205197016135,4.27425368773541,2.12817837511423
0.977977977977978,3.21813960894257,3.11379171644836,2.26949874331999,1.15543642236464,4.27571794807833,2.14475965962188
0.978978978978979,3.22518023303781,3.1194115152192,2.27293923317166,1.18519805739172,4.28653773878258,2.16700758756279
0.97997997997998,3.24711219670701,3.13693875437004,2.27331818305207,1.1854144906023,4.33311945701472,2.17311615174128
0.980980980980981,3.25929602461805,3.14156878121288,2.28715927283824,1.19274417913594,4.34198530478529,2.21277452262149
0.981981981981982,3.26740995723436,3.14544406802798,2.29899663292818,1.19531065024422,4.35763430517809,2.2948233345906
0.982982982982983,3.27424807846326,3.21250390012495,2.30470496195299,1.19560888763971,4.44084874548607,2.32902210953876
0.983983983983984,3.3473007968231,3.22828341219397,2.31547340062583,1.21013043999146,4.45027047355623,2.34534266810621
0.984984984984985,3.38552974262787,3.33962338160341,2.32230543666966,1.24205540173899,4.47650912162689,2.360848803222
0.985985985985986,3.39706047915007,3.38158708781929,2.338611952603,1.24328690658525,4.50703207663505,2.45879543877544
0.986986986986987,3.42236189702015,3.39489961188664,2.35870159225483,1.25913811350454,4.5231992670877,2.48462411729683
0.987987987987988,3.42397165860136,3.44190786042688,2.37897452921097,1.26167371169562,4.56525764212922,2.49683503195676
0.988988988988989,3.49853540080014,3.46246069649712,2.38526839618358,1.26738657298456,4.59521874635452,2.50056296859365
0.98998998998999,3.51021495185711,3.57619052641903,2.40131337454711,1.27573464646156,4.5959069918329,2.54523032933888
0.990990990990991,3.60206663254768,3.58002468259234,2.40229599441529,1.27897302842417,4.63311741009515,2.62804183712115
0.991991991991992,3.62060706435634,3.64333325628957,2.40720460620795,1.28231067539589,4.67970852631455,2.6288382623674
0.992992992992993,3.67941564635313,3.65026522614707,2.40902065444231,1.29229391390698,4.7504089389526,2.66893703977704
0.993993993993994,3.69056839267427,3.65288760823212,2.44160819333699,1.29894020259781,4.81984108632964,2.67250381008367
0.994994994994995,3.74200194064429,3.73758861420842,2.47493569513585,1.31218829192531,4.88872083460751,2.87241752294967
0.995995995995996,3.74765497942273,3.83829919763979,2.51311078695275,1.31420517820107,4.9022692783675,2.87909088834608
0.996996996996997,3.9430902794928,4.05060754966347,2.52186512680699,1.31833507051862,5.03217141294955,3.01399601370297
0.997997997997998,4.20930679558804,4.15816002428357,2.53687571759502,1.40259490267112,5.26520450833321,3.03154454510213
0.998998998998999,4.7090225171793,4.75404617761328,2.57399335465943,1.47680687286096,5.66735919915495,3.31756221253622
1,4.89008494247627,4.92516767991411,3.12983124813562,1.75051775752768,5.86722786157301,3.70009102596435


==> figures/resultsFinal/UECentricCDF3.csv <==
CDF,1,2,3,4
0,0.0134064223388941,0.00347360828415875,0.00316705784460079,0.000427612572852183
0.000952426306014572,0.0506442791131877,0.0226091187356958,0.0119084714197796,0.00174403959549575
0.00190485261202914,0.0661991220772949,0.028672034848464,0.01515317827977,0.00245707994981841
0.00285727891804372,0.0777088324170865,0.0336190192804534,0.0180290926633255,0.0032183984488534
0.00380970522405829,0.086271482193523,0.0392194923744117,0.0221038226098748,0.00392786236611819
0.00476213153007286,0.0925627212595835,0.0443121692642176,0.0247301833348744,0.00442209258294058
0.00571455783608743,0.101499069854397,0.0498282282593564,0.027278728850615,0.00504225268002589
0.006666984142102,0.108300572362405,0.0547854287175938,0.0299511593344693,0.00578749353675172
0.00761941044811658,0.113683545449666,0.0592316011918905,0.0323175726993235,0.00629952313509022
0.00857183675413115,0.11973000579439,0.066144889633161,0.03447991998172,0.00697485030088947
0.00952426306014572,0.126495566218097,0.0697086372830297,0.0367798641049167,0.00744406920903205
0.0104766893661603,0.132616862132286,0.0759950802603002,0.0382128828738854,0.00784850695445395
0.0114291156721749,0.136603050154845,0.0798379015935207,0.0394603505672873,0.00832303693250918
0.0123815419781894,0.144173751213028,0.0839968578455482,0.041893239086693,0.00875845067702243
0.013333968284204,0.149798849095942,0.0891780906127779,0.0444288639375265,0.0092925074431622
0.0142863945902186,0.15405100223066,0.091555043804674,0.0464639629106229,0.00982978038406577
0.0152388208962332,0.157940189629115,0.0966731567425968,0.0483912417221375,0.0106759290225196
0.0161912472022477,0.162113452642016,0.100482783499095,0.0501486720573588,0.0113598361804287
0.0171436735082623,0.168243355864642,0.104755854633677,0.052429225626378,0.0119868353824311
0.0180960998142769,0.1746813941008,0.107965261247613,0.0546821935157899,0.0125203613257542
0.0190485261202914,0.180679733812328,0.112745385207566,0.0564851123962187,0.0131868890739917
0.020000952426306,0.185561131995545,0.116201714429792,0.0586623782784281,0.0137013338207094
0.0209533787323206,0.189233502354207,0.119171738470748,0.0605298366624099,0.0142930442950362
0.0219058050383352,0.195397642328886,0.123331254785256,0.0630780528321061,0.0147835810324261
0.0228582313443497,0.200915133757686,0.126056237736708,0.0649901603914286,0.015301984534181
0.0238106576503643,0.205188779408108,0.129736293765403,0.0675213796036164,0.0157179597201118
0.0247630839563789,0.208222541325686,0.134599587897359,0.0691436045076015,0.0163956850607262
0.0257155102623934,0.215441757798706,0.138113404008089,0.0709634810943883,0.0167793598504806
0.026667936568408,0.223481297752941,0.143845198323396,0.0737850808674057,0.0174284723038542
0.0276203628744226,0.229029550435629,0.147899454154924,0.0753124010391246,0.0180477391641227
0.0285727891804372,0.232983724398802,0.151687118995253,0.0764706675571165,0.0185653638925643
0.0295252154864517,0.239221832455205,0.154603212590663,0.0788358173990732,0.0192726944673842
0.0304776417924663,0.2423511138306,0.158106599722825,0.0803535386640596,0.0197928398641579
0.0314300680984809,0.246068234518849,0.160726872335806,0.0825577514885181,0.0202972326001909
0.0323824944044954,0.251098316922639,0.163008858078835,0.0842478616365622,0.0210315731108519
0.03333492071051,0.254494726557344,0.166884145568405,0.0857857805483451,0.0215095984864829
0.0342873470165246,0.258834539372513,0.169872547413857,0.0876643067747499,0.0223292602922824
0.0352397733225392,0.265231218290086,0.174745906194363,0.0891529439966303,0.0230546727435348
0.0361921996285537,0.27261738737841,0.176747305428044,0.09063246279844,0.0237335168724922
0.0371446259345683,0.278662632686668,0.179729876610384,0.0920629123858165,0.0243700390837066
0.0380970522405829,0.282783720043541,0.182704712105253,0.0941382965417701,0.0250516361155335
0.0390494785465975,0.287680466423368,0.186075713078858,0.0953710393960477,0.0256481676907261
0.040001904852612,0.290314653363911,0.1889879259296,0.0971460791413215,0.0262003061802032
0.0409543311586266,0.295830523597718,0.192239963585971,0.0990865091625436,0.0267998467708535
0.0419067574646412,0.300710835845461,0.195709065554836,0.101016872270269,0.0273168326284439
0.0428591837706557,0.304451436706606,0.197351493990012,0.102423313923396,0.027939124698138
0.0438116100766703,0.308384848525848,0.200800855106647,0.103975149634316,0.0283673672327623
0.0447640363826849,0.312603570320199,0.20552974104032,0.106129089515734,0.0289049802120134
0.0457164626886995,0.31749003573762,0.207733974759186,0.108053170586368,0.0295593453833181
0.046668888994714,0.320412317498838,0.211609116262642,0.110211836419635,0.0300944505764162
0.0476213153007286,0.325272430212954,0.215773152282377,0.113086006367787,0.0304989145860871
0.0485737416067432,0.330232073152119,0.220092986448789,0.115476641161326,0.0311689317842492
0.0495261679127577,0.335447084446752,0.223069078515157,0.117804389185085,0.031719889739698
0.0504785942187723,0.340012096866169,0.227072470081107,0.119786346089158,0.0322396588257021
0.0514310205247869,0.3464561617993,0.22943778576112,0.121772244807071,0.0328588178318621
0.0523834468308015,0.34988260253333,0.232042575399929,0.124047937332354,0.0335065113349234
0.053335873136816,0.353680868755242,0.234054584626208,0.125724190927369,0.0342411474886158
0.0542882994428306,0.357403097992045,0.237607805767729,0.127116555207271,0.0348417685190398
0.0552407257488452,0.361128455355945,0.24131909093522,0.129445138454587,0.0353419615255585
0.0561931520548598,0.36632387079688,0.244230298278711,0.132115349872905,0.0362702376458693
0.0571455783608743,0.371652284452868,0.247658984200284,0.134223863233148,0.0366648982537879
0.0580980046668889,0.376023575087653,0.249476762353402,0.136073113402681,0.037463907412004
0.0590504309729035,0.379183148075453,0.253155700822104,0.137726288259743,0.0380395602398727
0.060002857278918,0.383545025610421,0.257889079140149,0.139539551881476,0.0387084778860414
0.0609552835849326,0.387075675519311,0.262248416205224,0.141961853623237,0.0393301639547225
0.0619077098909472,0.390252565446427,0.265837216210597,0.144140959383567,0.0401718514783838
0.0628601361969618,0.394467161975139,0.269939253093808,0.14699931417055,0.040970370026047
0.0638125625029763,0.398580064833362,0.272586959991841,0.148723770782154,0.041641390672692
0.0647649888089909,0.40443466294743,0.275429660615633,0.151167994260059,0.0421963494171212
0.0657174151150055,0.407028375360721,0.278145991355197,0.153350267745865,0.0427768332895898
0.06666984142102,0.410522260283813,0.282406324574132,0.155580555067599,0.0434090347215526
0.0676222677270346,0.414782537258633,0.285019823511098,0.157237210382194,0.0439085890241511
0.0685746940330492,0.418186751342557,0.287381653041123,0.15896604750773,0.0446423094087037
0.0695271203390638,0.423828876179155,0.291768938488296,0.16105681399564,0.0451717691901725
0.0704795466450783,0.428406736798617,0.294810359859272,0.163192558138553,0.0458693783393777
0.0714319729510929,0.432555800184892,0.297531839245345,0.165410392525279,0.046438530981409
0.0723843992571075,0.437830288283562,0.3005067335801,0.167034910912749,0.0470653226184914
0.0733368255631221,0.442358586296733,0.302592767114453,0.168918392001038,0.0480157948821992
0.0742892518691366,0.446368680684676,0.304898727720219,0.171544209455287,0.0489076502324836
0.0752416781751512,0.450849417347294,0.309130565087208,0.173239765828351,0.0497532339269016
0.0761941044811658,0.455878252617977,0.31143420275487,0.174624193346714,0.0504034656225398
0.0771465307871803,0.459126022498863,0.31276261047113,0.176078621861095,0.050807569064996
0.0780989570931949,0.463063756266342,0.316303392062891,0.177911839300209,0.0512591527057203
0.0790513833992095,0.467970827212417,0.318349505211607,0.180631450915542,0.0520628463344421
0.0800038097052241,0.470484335258268,0.321688000790723,0.182190014219119,0.0527134281141578
0.0809562360112386,0.473107005452533,0.324622408545254,0.184665318044258,0.0532590499543036
0.0819086623172532,0.476591667189468,0.328093305447428,0.187172098785976,0.0539659841955794
0.0828610886232678,0.480439439035362,0.330966519833474,0.189443422982041,0.0548486215625374
0.0838135149292824,0.483866566105634,0.333259280834392,0.191098271474361,0.0555078438189828
0.0847659412352969,0.488258505177001,0.335672353921148,0.19300089020669,0.0562175352887376
0.0857183675413115,0.49118504569561,0.337770855139328,0.194630182721586,0.056835548124928
0.0866707938473261,0.496714101402283,0.340698472726787,0.196056613663657,0.0573843051952258
0.0876232201533406,0.500221464362551,0.34387055771451,0.197921297034865,0.0580423728629582
0.0885756464593552,0.504176340344928,0.347005277331644,0.199558391786727,0.0589624363550708
0.0895280727653698,0.508943560188048,0.350070415481104,0.201303322165221,0.0597541974163815
0.0904804990713843,0.510818955513733,0.35394244164842,0.203234172047343,0.0603365558500292
0.0914329253773989,0.51314709989149,0.356710518026035,0.205793558880134,0.0610293935784939
0.0923853516834135,0.517525111978139,0.35909733280322,0.208212418883945,0.0619100147098681
0.0933377779894281,0.522333937459523,0.361566902215177,0.210052932860653,0.0627763351061205
0.0942902042954426,0.526311309144878,0.365242643529462,0.212375576675924,0.0632793654135348
0.0952426306014572,0.528768010242401,0.368445241160967,0.21521182363771,0.0641190071919434
0.0961950569074718,0.532637735390011,0.371177745157964,0.216966763025271,0.0646825997695795
0.0971474832134864,0.535413664028358,0.374929051083176,0.219723622515662,0.0653463927323055
0.0980999095195009,0.539543757847478,0.377356674845746,0.222161099683497,0.0660646482211852
0.0990523358255155,0.543050493780057,0.380797241760025,0.224785987039391,0.0666502883627324
0.10000476213153,0.546821632412945,0.383312118813231,0.227090173639661,0.0673048566556657
0.100957188437545,0.549490365877698,0.385980698117352,0.229451159595535,0.0683896266004426
0.101909614743559,0.554118286968331,0.388486935796077,0.231157757172723,0.0689144130756039
0.102862041049574,0.557895183619933,0.390902786333847,0.233299531113364,0.0695218199351368
0.103814467355588,0.562388469360687,0.392978755630797,0.235396971812316,0.0703555270753866
0.104766893661603,0.566536765313784,0.395344114669233,0.237884343814516,0.0710868964426176
0.105719319967618,0.569001750400845,0.399306150571866,0.239989125187789,0.0718988750955835
0.106671746273632,0.573928854839998,0.403494542567074,0.242541819221922,0.0726860534644515
0.107624172579647,0.57842544705063,0.40667452898515,0.24498677792594,0.0736741376291895
0.108576598885661,0.581642430600269,0.410090420818073,0.246926285648411,0.0742844619534881
0.109529025191676,0.58444219603475,0.412631155017564,0.248902728708042,0.0749968209511546
0.11048145149769,0.587874249370854,0.414941876510899,0.250961054478149,0.0759535529828699
0.111433877803705,0.592732014282739,0.417985508668269,0.252998542463257,0.0764404684698095
0.11238630410972,0.595621634222325,0.421016294101779,0.255448414964341,0.0769243548140803
0.113338730415734,0.600357560282884,0.423567962169027,0.258231707297298,0.0777890811940693
0.114291156721749,0.603491005965775,0.427829017773858,0.260552244493753,0.0786111882399317
0.115243583027763,0.607617419897124,0.430503301989909,0.262367529677789,0.0793639204508198
0.116196009333778,0.610330749320979,0.432585356510598,0.264667682591327,0.0803480472718993
0.117148435639792,0.61396170924575,0.435184209115091,0.267495905874061,0.0810736702512306
0.118100861945807,0.617235361893781,0.437779287808686,0.269222580544313,0.0815746898779489
0.119053288251822,0.619764195478256,0.44124510827396,0.27156675816398,0.0821020425798488
0.120005714557836,0.622603929917414,0.444635604495653,0.273974261738681,0.0831288590116365
0.120958140863851,0.62671412004718,0.448689309331968,0.27636795592432,0.0839709945054183
0.121910567169865,0.630306171932594,0.451212212155275,0.279331554396353,0.0851570779007161
0.12286299347588,0.634256205463133,0.454264964939013,0.281755331657823,0.0861018594146447
0.123815419781894,0.638185255872152,0.456860556007824,0.283701316972883,0.0874574510599427
0.124767846087909,0.64075256321756,0.459597951710915,0.285241438892962,0.0883241213858429
0.125720272393924,0.643971716127798,0.462706622998543,0.287121428636474,0.0891183137702205
0.126672698699938,0.647787147387947,0.466445654639123,0.289216592270421,0.0902204817181404
0.127625125005953,0.651635626772889,0.468967912197732,0.292525368350954,0.091008986192021
0.128577551311967,0.655260028902009,0.472086326658281,0.294797942666744,0.0922823405834479
0.129529977617982,0.658358142352239,0.474349905053583,0.29738455804945,0.0929222629894316
0.130482403923996,0.661428800844836,0.477564356401714,0.299687252522829,0.0939272184389707
0.131434830230011,0.664663706369221,0.480718615958682,0.302226414537198,0.0949702563201375
0.132387256536026,0.667937053747626,0.483753165845046,0.305073633149841,0.0958799871780884
0.13333968284204,0.670920225022076,0.486611077513329,0.307596898691758,0.0963841843885808
0.134292109148055,0.67454446109605,0.489279527066625,0.308742823006001,0.0973219592267106
0.135244535454069,0.677151694357033,0.49226664549237,0.311122817467321,0.0985010692758997
0.136196961760084,0.681016237213442,0.495055424235138,0.313838814068018,0.0993624263578092
0.137149388066098,0.684140835935212,0.498478268573756,0.315466233118052,0.100442548243406
0.138101814372113,0.68774776748238,0.501528420227565,0.317558950145065,0.101268476633638
0.139054240678128,0.693816306170804,0.503947187351301,0.320387744476373,0.101816421267325
0.140006666984142,0.698075803651969,0.507152045737768,0.322734233172073,0.102507344975702
0.140959093290157,0.701440819155812,0.510385126819084,0.326477683005414,0.103204902261076
0.141911519596171,0.705090074856806,0.514113188422296,0.328168718106525,0.103832471084551
0.142863945902186,0.709332452283845,0.518228508700736,0.329778855942773,0.104728850729262
0.1438163722082,0.712721865635298,0.521426921950551,0.33284037267235,0.106043629870414
0.144768798514215,0.717105756375046,0.524336545565742,0.335593506026596,0.107010758211461
0.14572122482023,0.720452205405799,0.527682259332458,0.338586314363067,0.107914990690897
0.146673651126244,0.723012675772491,0.531478236292208,0.341817603424229,0.109096391469269
0.147626077432259,0.726425018181186,0.534865213035596,0.344379762612689,0.110169732360913
0.148578503738273,0.728038628117476,0.538028536986209,0.347206041205203,0.111067965113063
0.149530930044288,0.730424927317869,0.540610956514624,0.349935013880398,0.112058684772961
0.150483356350302,0.733837759983145,0.543841824599562,0.353014835772269,0.112881797055709
0.151435782656317,0.73815549552069,0.546756026343942,0.354363279945421,0.113849620663688
0.152388208962332,0.742053610872343,0.551015956128397,0.356216713030374,0.114933495091054
0.153340635268346,0.744589667643433,0.553318896570118,0.35949426745975,0.115834492785353
0.154293061574361,0.747640289554982,0.556333982053433,0.361785333562256,0.116921240749948
0.155245487880375,0.749237898901596,0.559722358929655,0.363901650165113,0.117764759051965
0.15619791418639,0.751866483084661,0.562028427066726,0.366348747384109,0.118837390969661
0.157150340492404,0.755319971168466,0.56377030980863,0.368214325227144,0.119659036263014
0.158102766798419,0.757583537217029,0.567519500927354,0.370425285620867,0.120628768039781
0.159055193104434,0.760286270268233,0.570149241328532,0.373041818201484,0.121580540761396
0.160007619410448,0.761851963164961,0.57209024881058,0.375701676808336,0.122303819056583
0.160960045716463,0.763936715803704,0.574343319078069,0.379838739677683,0.123260323379749
0.161912472022477,0.766525716096298,0.576116218965114,0.38167125069961,0.12417622312626
0.162864898328492,0.76905169852918,0.579157295072121,0.384101860261381,0.125097534924198
0.163817324634506,0.772573771284352,0.582807318164138,0.385887082211642,0.126112838476786
0.164769750940521,0.775977524374667,0.58553374811562,0.38787955121273,0.12704017606467
0.165722177246536,0.77954089789084,0.587925808633037,0.389928399996923,0.127881475894181
0.16667460355255,0.782698823529874,0.590589353876996,0.392232786449937,0.12893113203451
0.167627029858565,0.785598001669952,0.592848360038096,0.394883690149118,0.12968628734982
0.168579456164579,0.788311769418225,0.595308314153851,0.396992006951386,0.130722829055505
0.169531882470594,0.791244371077361,0.598224183847343,0.400301056476332,0.131498841580945
0.170484308776608,0.794554592226073,0.601826077117959,0.402372812580491,0.132577485590809
0.171436735082623,0.797286240610032,0.60480198125039,0.404551932792412,0.133311083071233
0.172389161388638,0.799330475023682,0.607421963542109,0.40696165558953,0.134496053179918
0.173341587694652,0.801915036662609,0.610569626636078,0.409820549863828,0.135773879203808
0.174294014000667,0.804449472082987,0.612396096816018,0.4120834572632,0.136585606494187
0.175246440306681,0.80697759312753,0.615815497933645,0.414209728438729,0.137593785872615
0.176198866612696,0.809988158148215,0.618433903176769,0.416094659952277,0.138543436078838
0.17715129291871,0.812183261228213,0.620716686756984,0.418796042478848,0.139515359067775
0.178103719224725,0.816506426844351,0.623901242311104,0.420967654391729,0.140260691402426
0.17905614553074,0.819597614145619,0.62627987064811,0.423346913183306,0.141528563950934
0.180008571836754,0.822317536251189,0.629286752917842,0.425342496822653,0.142436408421788
0.180960998142769,0.824732871637894,0.631507055479527,0.428407907820163,0.143265252732216
0.181913424448783,0.828241060843713,0.632829421552986,0.430274656932992,0.144589637151441
0.182865850754798,0.830861348102887,0.633941958264302,0.432862153592665,0.145621485912243
0.183818277060812,0.8333615571244,0.636815225474309,0.434680526317299,0.146871797433824
0.184770703366827,0.836573465991057,0.640457628601746,0.437348359784197,0.147812497981804
0.185723129672842,0.839331081479033,0.64331643135801,0.439901352306956,0.14883270372278
0.186675555978856,0.841059651121777,0.646229545599077,0.442496739015883,0.14971527494393
0.187627982284871,0.842871576436397,0.648095473911519,0.444278910965549,0.150546532166017
0.188580408590885,0.845187984212887,0.651192902463018,0.447039760250999,0.152004896402307
0.1895328348969,0.847324626796235,0.653900967370913,0.450013779475914,0.152854923248291
0.190485261202914,0.850183410975178,0.657154182369639,0.452314031179395,0.153889397845638
0.191437687508929,0.854416676384161,0.660593240750629,0.454555197097594,0.155034048768927
0.192390113814944,0.857713216710761,0.66305995209239,0.457191282058623,0.156282051525388
0.193342540120958,0.862015968497454,0.66527206590009,0.459976903004512,0.157414354302537
0.194294966426973,0.864909599624473,0.668320411884567,0.461846049930302,0.15862543674434
0.195247392732987,0.866617796815917,0.671212716887797,0.46479922636579,0.159563487718943
0.196199819039002,0.869623983617722,0.673795952037673,0.468557069469794,0.160702055202863
0.197152245345016,0.873096984984233,0.675984719112856,0.471060981814747,0.161598829759002
0.198104671651031,0.875654715787159,0.678295111095972,0.473658127384005,0.162822402050178
0.199057097957046,0.878056842626156,0.682008375064451,0.47572355364697,0.163897337276208
0.20000952426306,0.881120932673529,0.684909376945228,0.477439507103658,0.164725005739194
0.200961950569075,0.883871421922659,0.686893134235709,0.479545556967748,0.165666251052163
0.201914376875089,0.88683231538782,0.689468489639839,0.481828105074041,0.167248052690406
0.202866803181104,0.88942426620837,0.692618690946144,0.48386637876461,0.168271562891366
0.203819229487118,0.89084351451974,0.695970094044538,0.486710907267786,0.169356037289069
0.204771655793133,0.893472840112681,0.69837652564762,0.489014166669371,0.170425100844787
0.205724082099148,0.896340241636325,0.700768339032125,0.491411010098516,0.171772306320396
0.206676508405162,0.898777922145678,0.702212050385804,0.493694242320816,0.173201253725222
0.207628934711177,0.900254694596659,0.705571530640854,0.496746483325639,0.174594710065381
0.208581361017191,0.902891539232137,0.70881113916856,0.499041468301291,0.175538129404127
0.209533787323206,0.906394912124738,0.710565997662099,0.502476378822831,0.176432570560063
0.21048621362922,0.908855038726243,0.713017593114555,0.504289814336935,0.177880013649573
0.211438639935235,0.911717544162718,0.715051122688906,0.505922680945055,0.178829191545217
0.21239106624125,0.914027426966512,0.717220830118416,0.509888101906322,0.179885886993581
0.213343492547264,0.918160900613446,0.719408189049492,0.513018360518254,0.181484302785934
0.214295918853279,0.920825951483246,0.720964263732446,0.514786985184008,0.182616441554935
0.215248345159293,0.922773168964612,0.723449611054945,0.517729268602663,0.18322444416976
0.216200771465308,0.92538394040566,0.725327614848008,0.519737126648544,0.184950447668836
0.217153197771322,0.927718809395851,0.727572298229993,0.522554100017188,0.186207186869761
0.218105624077337,0.929620688330088,0.729973545288084,0.524584914763415,0.187640322400264
0.219058050383352,0.932337039252111,0.733289646025379,0.527156997450039,0.188759563189756
0.220010476689366,0.93485026041109,0.735549829887473,0.529462563453878,0.189538159329177
0.220962902995381,0.937721164911689,0.73821289524187,0.532273980786907,0.190999126737759
0.221915329301395,0.939688361113631,0.741895792509079,0.536084506801884,0.193068320033201
0.22286775560741,0.941879723075185,0.744364284708373,0.538080493630699,0.194209335777783
0.223820181913424,0.944477955438516,0.747444945326637,0.5398553560476,0.195461387043697
0.224772608219439,0.947283581058196,0.749549388496236,0.542335830332897,0.196378152606789
0.225725034525454,0.951286559429291,0.752827147123001,0.544885373783839,0.197053397624493
0.226677460831468,0.953769134316098,0.755907033685393,0.546660158124538,0.198496888941491
0.227629887137483,0.956375806408314,0.758684615210148,0.54943128995933,0.199750613971688
0.228582313443497,0.958281293344049,0.761739447235773,0.552083500502227,0.200701350749231
0.229534739749512,0.960437303159081,0.763299236528117,0.554756009557219,0.202339841852944
0.230487166055526,0.962091009236353,0.765265842814255,0.556356186836569,0.203561136487635
0.231439592361541,0.964828532367412,0.766816589238163,0.557708250407501,0.204878672063212
0.232392018667556,0.966661050803683,0.769229740118334,0.560341162379938,0.206219939547396
0.23334444497357,0.969501327072323,0.771640948190983,0.561995200818657,0.207310056315483
0.234296871279585,0.971549430323252,0.774617726115203,0.564362554428547,0.209242476616527
0.235249297585599,0.973663246699404,0.776783325477749,0.566526665098675,0.210231025411656
0.236201723891614,0.975354042430876,0.779242865195524,0.56921304010041,0.211244127626318
0.237154150197628,0.977321840046549,0.782141056886083,0.571960378463372,0.212188188770504
0.238106576503643,0.979077677649984,0.784433567437964,0.575041626825318,0.213152498630042
0.239059002809658,0.980608829221554,0.787659291625435,0.577072139797693,0.214114435730585
0.240011429115672,0.98243067700524,0.790297066666629,0.579993824184666,0.215179613996178
0.240963855421687,0.984547467149254,0.793275967258071,0.581931939792194,0.216591539302251
0.241916281727701,0.987002035834138,0.796224250530565,0.585678187178562,0.21814280873098
0.242868708033716,0.989740196107871,0.798342272586131,0.587720304416313,0.219310287658311
0.24382113433973,0.992290373017141,0.802073172703659,0.590638305037792,0.220401534150921
0.244773560645745,0.995897244004056,0.80493969561721,0.592826071049811,0.221388865310788
0.24572598695176,0.998631355310897,0.807652750404761,0.595008461730787,0.222345992255055
0.246678413257774,1.00210278867947,0.810234428929216,0.596610017248229,0.223044057466762
0.247630839563789,1.00465723694972,0.812045265611391,0.599218410121834,0.224171386731751
0.248583265869803,1.00642757707313,0.813595599276124,0.601780666257595,0.225238860753178
0.249535692175818,1.00870923081761,0.815717898726006,0.603750633784124,0.226427889395289
0.250488118481832,1.01078551536,0.818243912706191,0.606984307003535,0.227567108717813
0.251440544787847,1.01226959568884,0.821250933381467,0.608214682322158,0.22880774237644
0.252392971093862,1.014430315493,0.822993216278524,0.610786941588504,0.230160477478451
0.253345397399876,1.01677053020055,0.824784944048019,0.613361128705809,0.231218079560375
0.254297823705891,1.01922641785614,0.827708103587065,0.615855129151106,0.232528974397047
0.255250250011905,1.02128091454058,0.829688364753157,0.618114417246321,0.233430920028271
0.25620267631792,1.0235821661393,0.83261324882891,0.620385014550904,0.234252544894681
0.257155102623934,1.02594350521774,0.834217906553336,0.621949974754552,0.235944178944911
0.258107528929949,1.02824998862026,0.836689606628714,0.624540150385266,0.2370422376631
0.259059955235964,1.03076181226226,0.839199696224598,0.626212161294925,0.238981433424572
0.260012381541978,1.03317947019935,0.841000929179339,0.628468508509037,0.240447896547755
0.260964807847993,1.03436202090066,0.842883744942463,0.630830817080918,0.241400734760972
0.261917234154007,1.03677346893903,0.846015824483674,0.632733005093878,0.243047221733913
0.262869660460022,1.04016933953484,0.848875013564245,0.635198692972455,0.244262005650068
0.263822086766036,1.04179299944942,0.850547833472084,0.639074067637239,0.245419522500679
0.264774513072051,1.04410107733296,0.852880151008863,0.642369286107693,0.24677363496198
0.265726939378066,1.04591271278594,0.854904530049005,0.644655101257354,0.248312158857733
0.26667936568408,1.04738008288611,0.857526350858441,0.646634205215473,0.24992351065466
0.267631791990095,1.05020966431342,0.86027742044638,0.649342006950535,0.251003859883054
0.268584218296109,1.05149234844335,0.863227937907865,0.651553111370068,0.252862472653448
0.269536644602124,1.05446382577426,0.866255189600947,0.65378133239953,0.254050214224449
0.270489070908139,1.05632421478608,0.869514248604096,0.655687759957108,0.255556678291367
0.271441497214153,1.05818636596211,0.8720403096574,0.659118223145919,0.256769679761975
0.272393923520168,1.05991098372671,0.872987467862622,0.661659987587882,0.258383018539964
0.273346349826182,1.06212897064657,0.875853394942245,0.664300658869341,0.259775094285265
0.274298776132197,1.06366129698784,0.87870466925416,0.667622487664015,0.261105899174335
0.275251202438211,1.06788469493437,0.880316104469928,0.670386004673167,0.262115183487761
0.276203628744226,1.06935669190106,0.882513581446519,0.672839456918615,0.263520887822325
0.27715605505024,1.0723490262635,0.88511949108266,0.674685323727319,0.265124151768011
0.278108481356255,1.07502231183095,0.88711300278799,0.677299994166866,0.266616679322825
0.27906090766227,1.07706381544543,0.888602288101729,0.680895542448951,0.267998720984154
0.280013333968284,1.07936626688799,0.890295324893119,0.682941490003517,0.269267345850959
0.280965760274299,1.08160377317559,0.891838806452246,0.68536615636832,0.270314259688305
0.281918186580313,1.0835254196182,0.894318738472856,0.687028876206266,0.271403371477945
0.282870612886328,1.08511000172416,0.897215513975272,0.689689117748403,0.272521095337013
0.283823039192342,1.08756656048453,0.899258959523067,0.693111421622216,0.274050996179791
0.284775465498357,1.08865298187611,0.901739684843378,0.694886562296786,0.275153630020858
0.285727891804372,1.09035699772332,0.90376146810418,0.697283643266694,0.276756279185249
0.286680318110386,1.09200806228802,0.90576359736629,0.699337618052755,0.278269102107394
0.287632744416401,1.09394994158633,0.907587529898724,0.70143307247058,0.280223199199877
0.288585170722415,1.09700552602633,0.909626555892343,0.704332427587395,0.281896535925047
0.28953759702843,1.10006448552494,0.912004671041786,0.706882182259776,0.284092265407123
0.290490023334445,1.10301649306945,0.9140162318166,0.710228016108635,0.285569715370996
0.291442449640459,1.10471385629647,0.917976474029403,0.71326390377465,0.287022182734246
0.292394875946474,1.10690209685378,0.920128071458566,0.716901869892994,0.288334853651085
0.293347302252488,1.10823973778758,0.922488708219998,0.718693302927605,0.289500169243492
0.294299728558503,1.11011759025166,0.924242943658215,0.720260726907913,0.290782593730797
0.295252154864517,1.11258056897265,0.927453342266398,0.724078924096254,0.293052788055561
0.296204581170532,1.11471238562402,0.929133740769462,0.727647640233582,0.294811141867045
0.297157007476546,1.1164452350882,0.930442322927123,0.730363871153163,0.296452133671375
0.298109433782561,1.11836925501923,0.932313689751449,0.732800652113102,0.297990662395744
0.299061860088576,1.12022193837303,0.934795729399706,0.736694062082122,0.299542630764067
0.30001428639459,1.12230317889676,0.936764731704027,0.738815499591794,0.300789401949968
0.300966712700605,1.12356554544087,0.938855803457035,0.740977897102276,0.301980580906486
0.301919139006619,1.12622038887046,0.9407858068044,0.743037756722894,0.303279904703134
0.302871565312634,1.12780092981031,0.943707496610457,0.745137264513716,0.304847462597306
0.303823991618648,1.12997830322648,0.945009111829885,0.748112321325323,0.306322962840039
0.304776417924663,1.13107358793251,0.947077781261816,0.750308493034398,0.307885839641464
0.305728844230678,1.13343993216525,0.950539756393739,0.752344964849747,0.309508841519063
0.306681270536692,1.13528699005412,0.952916831855902,0.754470489337667,0.310869901795453
0.307633696842707,1.13662330861478,0.954627615001074,0.756840436881495,0.31208098871921
0.308586123148721,1.13875733029378,0.956765616605557,0.758857864677797,0.31376718888865
0.309538549454736,1.14096835173501,0.958702776592731,0.760325986430531,0.315364206587709
0.310490975760751,1.14311120853869,0.960657417936069,0.76276699622818,0.316575394287936
0.311443402066765,1.14525300268718,0.962882386048918,0.764842984964189,0.317874826207567
0.31239582837278,1.14695859981866,0.965540813924155,0.767441045553177,0.319536014123838
0.313348254678794,1.14829620993996,0.968094098695954,0.769175949380916,0.321091725620834
0.314300680984809,1.15098411245675,0.970424863999736,0.77088792131496,0.32282811760546
0.315253107290823,1.15295680719346,0.972550490086543,0.773379232957878,0.324176410395327
0.316205533596838,1.1547733601915,0.974441025951145,0.775783993240995,0.325661410702922
0.317157959902853,1.15753662759347,0.976087862548201,0.778743764818322,0.327278115147826
0.318110386208867,1.15918288493792,0.977890997504485,0.781075687802001,0.328862160412004
0.319062812514882,1.16125824098611,0.979722849255205,0.783406218968947,0.330973658711123
0.320015238820896,1.16360842748297,0.981168694296454,0.785779468292097,0.33215260261085
0.320967665126911,1.16588526770486,0.983213367211329,0.787676676837461,0.333842145182099
0.321920091432925,1.16701354548614,0.985064170578621,0.789766509323728,0.336299444705407
0.32287251773894,1.16875156425212,0.986554999540999,0.79180799857452,0.337263351925802
0.323824944044955,1.17200559845476,0.989058825067464,0.793794871341313,0.339024497981868
0.324777370350969,1.17426915795393,0.991011151698292,0.796640583530456,0.340845433402885
0.325729796656984,1.17567478444597,0.992800303637643,0.799524544006959,0.342188466677161
0.326682222962998,1.17718995143656,0.994704593719868,0.801162957335983,0.344365446082417
0.327634649269013,1.17979439849965,0.997690808395428,0.803162564230343,0.34648734097
0.328587075575027,1.18228056128653,0.999856376891552,0.805579345971679,0.34809548344652
0.329539501881042,1.1840407118626,1.00277728651357,0.80718315606593,0.349754915294631
0.330491928187057,1.18607637225699,1.0053888085047,0.808628673006757,0.351019046862307
0.331444354493071,1.18768623951935,1.00786865980382,0.810483942469505,0.353188385163036
0.332396780799086,1.18921220491812,1.00986804730512,0.813059261193339,0.354515497367959
0.3333492071051,1.19149532184075,1.01161421661831,0.815293624086829,0.356247173609179
0.334301633411115,1.19357421400294,1.01382558847616,0.818060115999392,0.357917368349347
0.335254059717129,1.19549851174672,1.0153462323047,0.819915615288706,0.360163678738467
0.336206486023144,1.19730295800156,1.01813966507656,0.822096271095578,0.362101889862595
0.337158912329159,1.19952400709292,1.02103026990736,0.824361482258883,0.364292361624152
0.338111338635173,1.20185694051028,1.02254775230635,0.82695113648558,0.366336828517279
0.339063764941188,1.2033144308227,1.02535833227775,0.828780944686896,0.368058036313592
0.340016191247202,1.20487847425227,1.02811930300626,0.830685529473134,0.369245552005791
0.340968617553217,1.20669339115492,1.03085727981721,0.83301725156136,0.371393544427833
0.341921043859231,1.20839829566426,1.03283129795988,0.834554056837267,0.373423963445082
0.342873470165246,1.20975506973705,1.0356354935075,0.8366814785943,0.375381019772748
0.343825896471261,1.2118805842807,1.03715722698517,0.8391032441441,0.376569914832149
0.344778322777275,1.21360411585889,1.03893695668608,0.842096810308299,0.378153865670841
0.34573074908329,1.21562819501421,1.04066216877407,0.844235581460188,0.379974986256118
0.346683175389304,1.21702541265144,1.04187281585239,0.846853687138747,0.381799707186541
0.347635601695319,1.21980483661688,1.04470066911683,0.849282277520177,0.38349869134248
0.348588028001333,1.22166593905735,1.04704133799474,0.851809072618882,0.385044170774922
0.349540454307348,1.22340963735905,1.04939969839779,0.853386452243307,0.386778684856529
0.350492880613363,1.22524346746015,1.05111496150019,0.855453432605531,0.388794242912777
0.351445306919377,1.22647585953909,1.05326456715029,0.857499675943109,0.390763517060823
0.352397733225392,1.22793669293732,1.0557515866112,0.860470200518522,0.392887699630848
0.353350159531406,1.2298087427502,1.05752370660295,0.863775794405047,0.39553350376567
0.354302585837421,1.23156030831979,1.05939315514633,0.865588249802611,0.397211583935738
0.355255012143435,1.23329715166039,1.06228983648173,0.866911319228619,0.399306120179026
0.35620743844945,1.2349120429684,1.06414063319203,0.869553165236831,0.400959504106583
0.357159864755465,1.23760512558391,1.06539568451698,0.871265997944114,0.402526409551643
0.358112291061479,1.23891287504934,1.06794137371215,0.873512651723287,0.404081283455842
0.359064717367494,1.24109588852309,1.06976974331519,0.876389390741393,0.406285718009676
0.360017143673508,1.2431913366661,1.07153829415874,0.878488805603059,0.407762862339639
0.360969569979523,1.2458725813806,1.07360788428844,0.881196208762332,0.40944721357775
0.361921996285537,1.247684093504,1.07597144824436,0.884142097770895,0.411361541149938
0.362874422591552,1.25109418567862,1.07684556975152,0.886240095999218,0.413505514526827
0.363826848897567,1.25253264725176,1.07904838853306,0.88806787682992,0.415273342352532
0.364779275203581,1.25413216490139,1.08038044943059,0.889811335402511,0.417938236337261
0.365731701509596,1.25597616982439,1.0819720056294,0.891322603362053,0.419964215681807
0.36668412781561,1.25842952029507,1.08324454682948,0.893544707341398,0.422342259579671
0.367636554121625,1.260437039048,1.0846525407268,0.896017895550017,0.423778217013741
0.368588980427639,1.26294714438816,1.08649633592088,0.898112229258531,0.425575462996636
0.369541406733654,1.26503807102428,1.08839667834516,0.899524434598246,0.427213255776614
0.370493833039669,1.26734937801455,1.09130581900037,0.901958626478924,0.430022319800079
0.371446259345683,1.26967788818387,1.09290281174487,0.904164427780003,0.431424962511473
0.372398685651698,1.27103055984394,1.095881187798,0.907239525910117,0.432852060530167
0.373351111957712,1.27284537489329,1.09833848572058,0.909581098908439,0.434789089317062
0.374303538263727,1.27576818381176,1.10015681765018,0.912388035497182,0.436563937831631
0.375255964569741,1.27728750452948,1.10265938363219,0.914409900886301,0.437993775542937
0.376208390875756,1.27859837973982,1.10411488479825,0.917092548608578,0.439576615425947
0.377160817181771,1.28003587436378,1.10618378172086,0.919497873270665,0.44192226408803
0.378113243487785,1.28202055736461,1.10772577863122,0.921368397840598,0.444032061376116
0.3790656697938,1.28353868482098,1.10943579249134,0.922623297064797,0.44651322082138
0.380018096099814,1.28487247906153,1.11133720892006,0.924511951183124,0.448764981590546
0.380970522405829,1.28672655796283,1.11348442849568,0.928126785400294,0.45084217529953
0.381922948711843,1.28884658037092,1.11556447680072,0.930114641332307,0.45321978501472
0.382875375017858,1.29086772443106,1.11721843309477,0.932496001504013,0.455195479367738
0.383827801323873,1.29328251399864,1.11872078353536,0.935079876621596,0.457466420395775
0.384780227629887,1.29547645143937,1.12030277468359,0.937260040505238,0.45882712032867
0.385732653935902,1.29790910925687,1.12185176139601,0.939318573008541,0.461020544154094
0.386685080241916,1.30023245712231,1.12427996659036,0.942139572882962,0.462426515761561
0.387637506547931,1.30225876791527,1.12691047616989,0.943828200284734,0.464653632457293
0.388589932853945,1.30400819498404,1.12895949604958,0.94562043040675,0.465985430444798
0.38954235915996,1.30598985384854,1.13029349605807,0.94736039240988,0.467807039118334
0.390494785465975,1.3080895125719,1.13210157214623,0.949462065104042,0.4696059240861
0.391447211771989,1.31047907667968,1.13342166974345,0.952267312070707,0.471275794445093
0.392399638078004,1.31238578978019,1.13555816570306,0.954935027027883,0.473595306309559
0.393352064384018,1.3143141374614,1.13767533244222,0.957566566584207,0.475473805093266
0.394304490690033,1.31626997977012,1.13896264700913,0.959860095297946,0.478331239388726
0.395256916996047,1.31796419682747,1.14070008199361,0.961526880130465,0.48093768577349
0.396209343302062,1.31972061309773,1.14261247439489,0.963232837379979,0.482821328022554
0.397161769608077,1.32152048103184,1.14395619373345,0.965524933716232,0.485340689110301
0.398114195914091,1.32351507058684,1.14626064254247,0.967609254537617,0.486681713052814
0.399066622220106,1.32574700464605,1.14787470032185,0.970263202815408,0.489055161015757
0.40001904852612,1.32752125560113,1.14911936385938,0.971839235927904,0.490542787890792
0.400971474832135,1.3291514946963,1.15132491441117,0.974256507626772,0.49217785625948
0.401923901138149,1.33123484522625,1.1539147929535,0.976271162017443,0.49488858575965
0.402876327444164,1.33284242212194,1.15607904947329,0.978575506829861,0.496264674460764
0.403828753750179,1.33457102908488,1.15754345419401,0.980236955781905,0.497888973951488
0.404781180056193,1.3358158830563,1.15919098253012,0.982131987655768,0.499909235150688
0.405733606362208,1.3373370005153,1.16037487930097,0.984087931906404,0.500942514313256
0.406686032668222,1.33991161559441,1.1614819889309,0.986215092057143,0.503059565017596
0.407638458974237,1.34198282143173,1.16322017423752,0.988250395322216,0.504562795041652
0.408590885280251,1.34427533449145,1.16461399456037,0.989842350738892,0.506981029550995
0.409543311586266,1.34551911437792,1.16595187431158,0.991795436579565,0.509700622506516
0.410495737892281,1.34780600596701,1.16866094156795,0.994002186106159,0.511994014723616
0.411448164198295,1.34928888867851,1.17066595052768,0.996281444316479,0.5141656287004
0.41240059050431,1.35084031518205,1.17241333782297,0.998135277181036,0.516115880603278
0.413353016810324,1.35243069643389,1.17392656684922,1.0005892291246,0.518704183889491
0.414305443116339,1.35535237727453,1.17599133303385,1.00314045569163,0.520165118811559
0.415257869422353,1.3565969219564,1.17722459241624,1.00492904853154,0.52172298948184
0.416210295728368,1.35889006524227,1.17921736194462,1.00649434325951,0.524064390350338
0.417162722034383,1.36070419421799,1.18127115877012,1.00850243025263,0.526458201359311
0.418115148340397,1.36430285451233,1.18252572258523,1.01087943217566,0.528258424424581
0.419067574646412,1.36603821502129,1.18408558632303,1.0133458607226,0.531014789298999
0.420020000952426,1.36749729674598,1.18564873492438,1.01588123057302,0.533253161156005
0.420972427258441,1.36944253247633,1.18752131951766,1.01790170211089,0.535122179723055
0.421924853564455,1.37082284169496,1.18952870620597,1.01953561816425,0.537043906755077
0.42287727987047,1.37299389579341,1.1916038473169,1.02153456581062,0.538587895317062
0.423829706176485,1.37428559016797,1.19318775904365,1.02327090302009,0.540776490626034
0.424782132482499,1.37651821147474,1.19510416671869,1.02503597239651,0.543100793154801
0.425734558788514,1.37784889538275,1.1975464320611,1.02657662337722,0.544765171926179
0.426686985094528,1.38016869046713,1.19883443454647,1.02964893386284,0.546545875589078
0.427639411400543,1.38142332533651,1.20123261755359,1.03183454359572,0.548260009141417
0.428591837706557,1.38324748279679,1.2031892349718,1.03367868349288,0.549777419750922
0.429544264012572,1.38435945978452,1.2046571407664,1.03615572808496,0.55113243709485
0.430496690318587,1.38739038361795,1.20696536857141,1.03862102308124,0.553399359912903
0.431449116624601,1.38950183304118,1.20886072488805,1.04019897042715,0.554865418946759
0.432401542930616,1.39180198486144,1.21112854473455,1.0426945431024,0.556843120593872
0.43335396923663,1.39398765953484,1.21310452076949,1.04432674216532,0.558993593477333
0.434306395542645,1.39553426269958,1.2146515905885,1.04649844062738,0.561460673982014
0.435258821848659,1.39817256393889,1.21579475222785,1.04823206944466,0.564038613782696
0.436211248154674,1.40057602530976,1.21740287226623,1.05002883201665,0.566085593115345
0.437163674460689,1.40243060704865,1.21917652656458,1.05240668081539,0.568434208512783
0.438116100766703,1.40409179734771,1.22081792359447,1.05439776711769,0.570604192133464
0.439068527072718,1.40581235380899,1.22260819656246,1.05738284031225,0.572787722652759
0.440020953378732,1.4083864758144,1.22438935239982,1.05918792215347,0.574624848875343
0.440973379684747,1.40999145302582,1.22585126198838,1.06057249897839,0.576573719632451
0.441925805990761,1.41200624763352,1.22753463911053,1.06235299868236,0.57845661529949
0.442878232296776,1.41420115764854,1.2292505203573,1.06421485286348,0.580899083371835
0.443830658602791,1.41588169240845,1.23129734063792,1.06593907422006,0.582756671698632
0.444783084908805,1.41825017824002,1.23267928953184,1.06851084981077,0.585508561702935
0.44573551121482,1.42059712532114,1.23436729184159,1.07100151609894,0.587723889985603
0.446687937520834,1.42209542234097,1.23629077943826,1.07294201237594,0.589827062363066
0.447640363826849,1.42386990592964,1.2378305893831,1.0745695854683,0.592360324482211
0.448592790132863,1.42571819104513,1.23991895441513,1.07650434301964,0.594030441536397
0.449545216438878,1.42774829718503,1.24209598884053,1.07831793071689,0.596152230237693
0.450497642744893,1.43026414477402,1.24420092376926,1.0805367749159,0.597831218912231
0.451450069050907,1.43256575097773,1.24592389535626,1.08230264115535,0.599918534542852
0.452402495356922,1.43473783534575,1.24758487325234,1.08429024550552,0.603150745391232
0.453354921662936,1.43696777566682,1.24905232242513,1.08637034428543,0.605183673627371
0.454307347968951,1.43884018947221,1.2511425339735,1.08809798293571,0.606453015820645
0.455259774274966,1.4412934678221,1.25329233505744,1.08989575402983,0.608254718766074
0.45621220058098,1.44357883762223,1.25483812192571,1.092223561528,0.610041768574488
0.457164626886995,1.44522845835494,1.25662689297781,1.09362121981566,0.612404410816805
0.458117053193009,1.44691813484042,1.25852449711494,1.09611688273842,0.614171964976095
0.459069479499024,1.44871810641235,1.26011408320657,1.09882333129783,0.616864427248669
0.460021905805038,1.45128474812989,1.26174988827872,1.10058594587834,0.618392450944882
0.460974332111053,1.45369583911796,1.26348303916467,1.10292996892981,0.620893178317991
0.461926758417067,1.45522932587832,1.26486738728316,1.10495991150072,0.622546030082827
0.462879184723082,1.45679894854612,1.26671506347333,1.10692527715328,0.624260702259575
0.463831611029097,1.45945507239213,1.26785811355841,1.10816816196873,0.627286155781632
0.464784037335111,1.46176454716946,1.27007963338764,1.10963871736293,0.630464071200831
0.465736463641126,1.46353035858971,1.27150552697734,1.11145659370065,0.632604140450652
0.46668888994714,1.46511209784412,1.27268728244523,1.11339872942651,0.634733955352799
0.467641316253155,1.46703180256658,1.2743087832405,1.1151305466275,0.637078929983671
0.468593742559169,1.46977630460904,1.27638433808279,1.11678509361774,0.639119328519386
0.469546168865184,1.47269644004582,1.27827424513199,1.11955936950682,0.641500140472959
0.470498595171199,1.47363681170908,1.28067666271402,1.12096127882067,0.642970306861195
0.471451021477213,1.47671760611794,1.28196162531862,1.12269505490283,0.644969160416659
0.472403447783228,1.47892584566886,1.28371807663449,1.1246472394753,0.646784558037932
0.473355874089242,1.48073089163322,1.28579808165483,1.12659213865632,0.649465530623854
0.474308300395257,1.48262030423732,1.28757964813268,1.12895228305987,0.652090479265232
0.475260726701272,1.48488229566143,1.28881823254711,1.13111736594175,0.653938798521779
0.476213153007286,1.48668719308735,1.29021605330223,1.13346801632895,0.65656169596373
0.477165579313301,1.48865479995621,1.29242358088152,1.13591411347366,0.658683004555218
0.478118005619315,1.49090406094997,1.29504828030192,1.13775499653722,0.661640022097823
0.47907043192533,1.49233946052464,1.29712366914093,1.13965898992965,0.664497964753686
0.480022858231344,1.49399162999911,1.29896365735728,1.1425151860135,0.666968656512084
0.480975284537359,1.49617696547321,1.3010981881045,1.1443487953107,0.669656162970554
0.481927710843373,1.49813954192801,1.30274347632681,1.14620687471269,0.67065609572921
0.482880137149388,1.49984954475588,1.30448320860086,1.1474869929226,0.67366204220191
0.483832563455403,1.50163819180578,1.30584889871446,1.14918996057775,0.67560591661369
0.484784989761417,1.50279848907936,1.30765648979386,1.15048939825904,0.677054460602882
0.485737416067432,1.50521547645616,1.30907717577986,1.15334576156177,0.679833739080378
0.486689842373446,1.50693600343417,1.31061537245234,1.15473788446709,0.683116468438326
0.487642268679461,1.50989611220091,1.31229657492089,1.15659061930204,0.684924105977983
0.488594694985475,1.51204166228237,1.31451924624916,1.15831202814362,0.687215104700299
0.48954712129149,1.51375229230544,1.31609146731011,1.16020370813678,0.689589840743156
0.490499547597505,1.51539872088101,1.31751225612784,1.16220003203907,0.691917678099749
0.491451973903519,1.51721546041036,1.3187125609966,1.1640745432875,0.694063041282188
0.492404400209534,1.51980873700884,1.32039972789679,1.16594528856184,0.69653854463686
0.493356826515548,1.52128230401822,1.32237304621137,1.16774957090063,0.697881997727759
0.494309252821563,1.52320885654273,1.32342279854294,1.17032204996211,0.700155064221474
0.495261679127578,1.52536547555158,1.32472700821239,1.17172584713482,0.702535783170769
0.496214105433592,1.52715791157997,1.32690085833389,1.17419850567368,0.705238201982909
0.497166531739607,1.52992272275822,1.32845795031387,1.17579279977497,0.707241622657689
0.498118958045621,1.53194828786586,1.32975578280159,1.17799639935689,0.709448260066199
0.499071384351636,1.53410928107172,1.33170101409206,1.1796921439616,0.711820176339553
0.50002381065765,1.53548272858636,1.33355781360447,1.1813235668296,0.713381659084193
0.500976236963665,1.53671951477927,1.33527213326581,1.18327157076109,0.715212561990581
0.50192866326968,1.5388761084978,1.33716524683652,1.18474647882906,0.717234877949571
0.502881089575694,1.54057925367356,1.33980534935362,1.18651269300722,0.719708336746893
0.503833515881709,1.54269409480449,1.34122399852911,1.18805668240575,0.722347003546216
0.504785942187723,1.54410372438515,1.34284334911537,1.18986827266942,0.724893028902145
0.505738368493738,1.54543460833415,1.34442835948818,1.19146599230415,0.726380107048287
0.506690794799752,1.54755330023704,1.34576798203118,1.19260006199792,0.728664717966438
0.507643221105767,1.54991819831239,1.34707020871988,1.19506494816666,0.730214178950467
0.508595647411782,1.55180261571501,1.34825203249516,1.19665612645592,0.732768142092833
0.509548073717796,1.55323646369467,1.34997830271345,1.19797270095001,0.734353545688583
0.510500500023811,1.55537346733542,1.35101492664,1.1994882816986,0.736569679564456
0.511452926329825,1.55687113003513,1.35332317480319,1.2018447577147,0.738460630390129
0.51240535263584,1.55826505447451,1.35513428373999,1.20407367029586,0.741774526290717
0.513357778941854,1.56034574047881,1.35629294002197,1.2064888779167,0.744388804162783
0.514310205247869,1.56258173576227,1.35818969173296,1.20822283384167,0.746233709241815
0.515262631553884,1.56439678889317,1.36022483239699,1.21014797730483,0.747582808702965
0.516215057859898,1.56565049119891,1.36255633365746,1.21256690251289,0.750363911630271
0.517167484165913,1.56720635332799,1.36475107507112,1.21468944746034,0.752134180667998
0.518119910471927,1.56948598577602,1.36723585693676,1.21621532091029,0.754144329251944
0.519072336777942,1.57158422724504,1.36913334304888,1.21780874400366,0.756323169899848
0.520024763083956,1.57347938203253,1.37063771599792,1.22048918443657,0.758806814387946
0.520977189389971,1.57476821368626,1.37242568981699,1.22234874080147,0.760390043252352
0.521929615695986,1.57684277772371,1.37409201674556,1.22407552886305,0.762517275339216
0.522882042002,1.57863446772229,1.37578539924733,1.22579206309737,0.765685281843868
0.523834468308015,1.58151181401896,1.37748328944403,1.2278633784808,0.768234403582858
0.524786894614029,1.58383575259752,1.37935147614173,1.2294921994318,0.769696731966376
0.525739320920044,1.58523845318741,1.38117849033217,1.23152576139201,0.771861569531755
0.526691747226058,1.58790409723855,1.38294601291162,1.23296569427873,0.77486775899911
0.527644173532073,1.58980672010035,1.38474162197573,1.23603345339262,0.776371144896091
0.528596599838087,1.59125325209542,1.38615836388648,1.23757010075586,0.777544687608278
0.529549026144102,1.5937598717939,1.38806363191073,1.23927806267343,0.77985349858614
0.530501452450117,1.59568303261531,1.38972450729033,1.24096008482157,0.78224031327248
0.531453878756131,1.59746038860762,1.39162250645091,1.24253853921506,0.784609794761873
0.532406305062146,1.59965592320318,1.39311604150333,1.24451082483264,0.786181739247182
0.53335873136816,1.60135487252249,1.39510269124366,1.2458629528789,0.78841579000753
0.534311157674175,1.60309835575393,1.39741270100223,1.24811162162338,0.791470845754454
0.53526358398019,1.60459748678008,1.39902930775155,1.25001974606631,0.793266447377009
0.536216010286204,1.60785977451751,1.40109435680631,1.25159751980902,0.795366468767155
0.537168436592219,1.610269057536,1.4032366700185,1.25349577740795,0.797368621194836
0.538120862898233,1.61237248380595,1.40518992971739,1.25520876534231,0.799520307106718
0.539073289204248,1.61388274881069,1.40692929290362,1.25651820810285,0.802688754009919
0.540025715510262,1.61589609834825,1.40898696580603,1.25770929346777,0.80454934688361
0.540978141816277,1.6173186260901,1.41093288418894,1.2600796255844,0.80654297762371
0.541930568122292,1.6183225621426,1.4125388114045,1.26236877293707,0.809829432690534
0.542882994428306,1.6199082148431,1.414242602832,1.26396950405976,0.812289775061809
0.543835420734321,1.62223269256518,1.41614138360237,1.2659859558443,0.81521059562541
0.544787847040335,1.62414148392114,1.41753050169936,1.26720812892808,0.817702377913416
0.54574027334635,1.62589781846316,1.4188053666159,1.26928612381673,0.820897597718655
0.546692699652364,1.62746552522138,1.42101973715246,1.27057602066847,0.823530936544177
0.547645125958379,1.62922096894607,1.42363785693392,1.27251165622467,0.82727662051163
0.548597552264394,1.63127335482531,1.42591943997604,1.27426509729715,0.829259151355147
0.549549978570408,1.63347361661271,1.42749735002848,1.27627020372242,0.830842139394306
0.550502404876423,1.63496218534764,1.42996118169872,1.27779774117405,0.832453329930154
0.551454831182437,1.63699990449192,1.43159536153374,1.28025496105591,0.83464306100217
0.552407257488452,1.6386635174124,1.43424866365407,1.28195021300828,0.837100231820457
0.553359683794466,1.64100037601977,1.43581073210989,1.28442233485006,0.838670343491684
0.554312110100481,1.64175543510596,1.43776841470389,1.28672109194033,0.840183901710734
0.555264536406496,1.64368071608549,1.44011742975503,1.28923750443138,0.841567406794918
0.55621696271251,1.64530580148487,1.44217989720699,1.29105955298255,0.844600925027121
0.557169389018525,1.64789703488888,1.44393700604757,1.29257319694665,0.846278083632482
0.558121815324539,1.65052670330273,1.44576793305893,1.29403622425929,0.848641720359943
0.559074241630554,1.65236171496555,1.44780331922558,1.29559907167052,0.85069064567073
0.560026667936568,1.65404928274028,1.44996442922363,1.29745340962247,0.851901419583415
0.560979094242583,1.65614045430875,1.45124552099678,1.29900864841939,0.854301849856621
0.561931520548598,1.65763995228096,1.45301126773085,1.30018713289447,0.856930412634759
0.562883946854612,1.65962184000099,1.45460012486685,1.3014825564747,0.85906592844209
0.563836373160627,1.66103971008779,1.45676796471364,1.30375998496737,0.861681062061691
0.564788799466641,1.66360184902292,1.45920873625343,1.30495634961903,0.86357300715398
0.565741225772656,1.66541888994393,1.46078234915727,1.3067293248787,0.865837550802282
0.56669365207867,1.66760045788584,1.46236446019692,1.30814153305023,0.867548009370813
0.567646078384685,1.669969081705,1.46454688914176,1.30956462617679,0.869697286684455
0.5685985046907,1.67134775748583,1.46605619852475,1.31171534912924,0.872996226770709
0.569550930996714,1.67302588732927,1.46758356114702,1.31397916281248,0.876186795875185
0.570503357302729,1.67437433128941,1.46938213056804,1.31567926730892,0.878610825736245
0.571455783608743,1.6759896390369,1.4709291551211,1.31705882198305,0.881237702211611
0.572408209914758,1.67782142662409,1.47227359203845,1.31855628930925,0.883502769703991
0.573360636220772,1.68020604963268,1.47339599931257,1.32031994680589,0.885746886694319
0.574313062526787,1.68183794148174,1.47534558029445,1.32230408902511,0.887699390668974
0.575265488832802,1.68355044040612,1.47788709455727,1.32509007072708,0.889313943983679
0.576217915138816,1.68527967275972,1.47993715645902,1.32683804461545,0.891406659183781
0.577170341444831,1.68698964846241,1.48246751717935,1.32832844708666,0.893397424048483
0.578122767750845,1.68813586782973,1.48415389813846,1.33042949652672,0.895901906001864
0.57907519405686,1.68986571884386,1.48619514149391,1.33235327930877,0.898105548319612
0.580027620362874,1.69107464060636,1.48805759494849,1.3340084443224,0.900994330469136
0.580980046668889,1.69235900502401,1.48975545732741,1.33585397726465,0.903687326034297
0.581932472974904,1.69402102898141,1.49191547249139,1.33754346250375,0.906197327122366
0.582884899280918,1.69601721653454,1.49356333788884,1.3397935299964,0.908839577966219
0.583837325586933,1.69809318637862,1.49513341819292,1.34263703177236,0.911714420071842
0.584789751892947,1.6993967399198,1.49678848974472,1.34371860312774,0.914001985746277
0.585742178198962,1.70154086310306,1.49858297209884,1.34541075716292,0.915944854144133
0.586694604504976,1.70307720948626,1.50073497042743,1.34743626688233,0.918139997051279
0.587647030810991,1.7052744755,1.50207575925517,1.3491541503956,0.919334970217961
0.588599457117006,1.70672123548748,1.50392254031736,1.35117883416003,0.920609828573097
0.58955188342302,1.70844301130688,1.50578706766095,1.35247703458664,0.922474195658699
0.590504309729035,1.71164768151033,1.50749401635184,1.35408776708005,0.92491271248499
0.591456736035049,1.71349296438919,1.50949407056665,1.35548007456706,0.927007262586143
0.592409162341064,1.71503665668479,1.51126993729063,1.3575613654126,0.930210885769365
0.593361588647078,1.7173185245798,1.51407052187355,1.35922728233667,0.933326507330003
0.594314014953093,1.71940481417833,1.51584219605022,1.36124467590289,0.936493405355028
0.595266441259108,1.72167067364539,1.51778171345895,1.36314133358821,0.938795664680385
0.596218867565122,1.72362744288225,1.51934770359135,1.36465990044697,0.94059292893051
0.597171293871137,1.72561569727618,1.52165393190455,1.36593927574832,0.943499833621798
0.598123720177151,1.72823628126898,1.52385371176639,1.36747804646177,0.945331536851687
0.599076146483166,1.73023784052124,1.52499629535758,1.3698439839438,0.948404097571976
0.60002857278918,1.73274261150403,1.52721200645319,1.37179670337157,0.950817151285225
0.600980999095195,1.73468279244387,1.52915000047626,1.37435904946187,0.953639888946747
0.60193342540121,1.73651337171941,1.53086756837074,1.37678674658331,0.955554343390116
0.602885851707224,1.73810311328877,1.53219110090304,1.37846371964002,0.957780571724719
0.603838278013239,1.74019425607421,1.53471581517905,1.379796117056,0.960046326686572
0.604790704319253,1.74184113158553,1.53597903222846,1.38098791570744,0.961876957111572
0.605743130625268,1.74408780211381,1.53780411597326,1.38308759271774,0.964382210772555
0.606695556931282,1.74581314182341,1.54025932010596,1.38483044103263,0.966689515439665
0.607647983237297,1.74806645005344,1.54208173202874,1.38671797861432,0.968480103842274
0.608600409543312,1.74913271734434,1.54430891384467,1.38875987190376,0.971338611656676
0.609552835849326,1.75030616135613,1.54559236384634,1.39069878145183,0.974187319696021
0.610505262155341,1.75236653472798,1.54796601947363,1.39235427530969,0.977380834813207
0.611457688461355,1.754737894918,1.54942016120318,1.39491636965146,0.980209754287384
0.61241011476737,1.75691740011896,1.55104364046151,1.39728965873198,0.982657468420294
0.613362541073384,1.75824621135183,1.55264540493568,1.39903989885759,0.985542519694959
0.614314967379399,1.76026385106947,1.55526606842449,1.40161279119932,0.988414250929651
0.615267393685414,1.76246599991321,1.55716220442579,1.403155557696,0.990705556281875
0.616219819991428,1.76412340770598,1.55849536024434,1.40538401293485,0.992511789205576
0.617172246297443,1.76607602957841,1.55984437034192,1.40728371737202,0.995008564155712
0.618124672603457,1.76713406617917,1.56230664982981,1.40874709849562,0.996641283658037
0.619077098909472,1.76976257800514,1.56421299780814,1.41156385201679,0.998810675621292
0.620029525215486,1.7721270491238,1.56535727594028,1.41317489589053,1.00103327107913
0.620981951521501,1.7739674648573,1.56742579003895,1.41485880024114,1.003431440209
0.621934377827516,1.77525510338539,1.56902635193668,1.41691527096776,1.00584552489266
0.62288680413353,1.77766992753738,1.5708358574298,1.41884125249413,1.00734885374892
0.623839230439545,1.77978836700856,1.57259487852874,1.4203192278595,1.00967758123479
0.624791656745559,1.78167981582152,1.57495459111575,1.42236974014098,1.01230973594809
0.625744083051574,1.78348595627036,1.57676309933973,1.4240457899717,1.01399245409772
0.626696509357588,1.78516405194832,1.57885526818764,1.42568937642381,1.01577471894757
0.627648935663603,1.78657940399272,1.58112791715537,1.42865034331451,1.01739931051281
0.628601361969618,1.78868103390162,1.58284601073939,1.43017419282585,1.01936196819246
0.629553788275632,1.79068816522886,1.5845478983606,1.43202909517643,1.02098995992359
0.630506214581647,1.79261891813769,1.58584635012054,1.43459178209498,1.02332182570813
0.631458640887661,1.79391921376579,1.58883624898359,1.43678215786996,1.02568012296483
0.632411067193676,1.79620568317515,1.59121743458603,1.43828810213366,1.02789510643555
0.63336349349969,1.79794099577229,1.59344591956762,1.44038303893735,1.02994205439185
0.634315919805705,1.79989563166729,1.59512149729873,1.44197714793615,1.03225138040486
0.63526834611172,1.80209455830042,1.59702098346384,1.44404239080544,1.03543421710832
0.636220772417734,1.80415250952115,1.59881658463248,1.44587939362187,1.03763895508434
0.637173198723749,1.80540654236471,1.60082754204806,1.44805677985258,1.04066792215285
0.638125625029763,1.80716092702833,1.60255954735168,1.45040539148328,1.04330843713954
0.639078051335778,1.80898380139964,1.6044306798071,1.45242952927422,1.04533807980618
0.640030477641792,1.81091269677578,1.6065305094654,1.45532538344713,1.04796439603603
0.640982903947807,1.81280577068213,1.60956433355633,1.45763869200763,1.05060385649065
0.641935330253822,1.81454357591388,1.61141435406511,1.45951925871152,1.05275025441373
0.642887756559836,1.81640594561394,1.61284736964308,1.46200357981667,1.05514128277926
0.643840182865851,1.81834367886523,1.61426710969625,1.46472826768331,1.05694304355122
0.644792609171865,1.81998910022022,1.61552503979747,1.46620797401844,1.05881326440461
0.64574503547788,1.82184398317511,1.61723175398833,1.46832694548367,1.06060294166819
0.646697461783894,1.82381822380805,1.61921797335808,1.47038215289354,1.06218376532102
0.647649888089909,1.8259596381364,1.62128030160468,1.4723495331002,1.06433685416331
0.648602314395924,1.82743715724422,1.62279104292415,1.47465679066253,1.06715523299225
0.649554740701938,1.82905454500958,1.62478469144156,1.47744135912843,1.06919856411561
0.650507167007953,1.83048725486776,1.62649136749932,1.48013416085127,1.07172047820912
0.651459593313967,1.83207526740017,1.62842181676289,1.48283287479355,1.07429362779767
0.652412019619982,1.83376668655156,1.62997471058654,1.48480501447685,1.07599670002235
0.653364445925997,1.83563536898561,1.63182546612354,1.48590263983268,1.07857333978199
0.654316872232011,1.83764776462081,1.6333912346334,1.48748397113266,1.08162262829305
0.655269298538026,1.8399219429413,1.63549145912641,1.48917287213187,1.08474394096269
0.65622172484404,1.84216971724909,1.63699868028453,1.49068662480004,1.08827758463915
0.657174151150055,1.84380583715772,1.6383867180973,1.49302465794907,1.09080512233056
0.658126577456069,1.84543794544078,1.63991727582531,1.49467923425325,1.09223577981947
0.659079003762084,1.84700730887792,1.64226395747815,1.49647715973283,1.09492138553895
0.660031430068099,1.84893242477781,1.64365697720627,1.49827837433084,1.09776469106442
0.660983856374113,1.85091139523892,1.64535157080799,1.50045742664279,1.09996876971521
0.661936282680128,1.85332817540191,1.64684233991392,1.50267157815151,1.10212907573292
0.662888708986142,1.85483548148887,1.649022186764,1.50494335377875,1.10443047055842
0.663841135292157,1.8562493048335,1.65175291089596,1.50677866587563,1.10594831008213
0.664793561598171,1.8586685679095,1.65342204706405,1.50866242231305,1.10843423514448
0.665745987904186,1.86125863772321,1.65527622114801,1.51077059507394,1.11117919317528
0.6666984142102,1.8628316490474,1.65705039083202,1.51239414374366,1.11348220528826
0.667650840516215,1.8642305331492,1.65914762027425,1.51415804314598,1.11495945308918
0.66860326682223,1.86591188250695,1.66056961955565,1.51634693879103,1.11722679945725
0.669555693128244,1.86720215728354,1.66309224773531,1.51826556155704,1.11936378526696
0.670508119434259,1.86899663878586,1.66440190913296,1.51980573958705,1.12131030326002
0.671460545740273,1.87052126280008,1.66635254841818,1.521750449538,1.12380391042266
0.672412972046288,1.87231811121948,1.66834191584727,1.52303444343497,1.12578423040485
0.673365398352302,1.87350564805156,1.66979943041977,1.52533004907471,1.1274107041722
0.674317824658317,1.87571673579165,1.67183922247219,1.52710234474528,1.12995434743742
0.675270250964332,1.87698249213092,1.67404537476209,1.52892049479247,1.1323383537061
0.676222677270346,1.87849378528684,1.67552462100554,1.53197912903574,1.13402498711392
0.677175103576361,1.88022136611213,1.67712063663399,1.53406732056974,1.13649414952484
0.678127529882375,1.88166236223852,1.67864112979059,1.53598367333344,1.13915343132578
0.67907995618839,1.88379471196542,1.68047555734596,1.53754432828201,1.14129472557175
0.680032382494404,1.88536834503112,1.68249154188884,1.5401447609623,1.14413721061047
0.680984808800419,1.88719176910876,1.68393059192743,1.54208991740036,1.14579271478314
0.681937235106434,1.88861108736405,1.68568884823878,1.5443904941459,1.14833133458877
0.682889661412448,1.89025648193152,1.6875220039641,1.54657520267933,1.15117478875649
0.683842087718463,1.89222569447815,1.6897390091802,1.54821855456838,1.15295566376021
0.684794514024477,1.89402800039435,1.69185083633688,1.55040309253761,1.15578886038498
0.685746940330492,1.89629170705482,1.69491889222154,1.55333197119883,1.15760910431537
0.686699366636507,1.89797524427415,1.69643378869199,1.55534961916747,1.15979488104997
0.687651792942521,1.89944682876403,1.69845634669036,1.55714590828052,1.16240488941889
0.688604219248536,1.90128764239049,1.70058797663728,1.56020219188031,1.16488571397211
0.68955664555455,1.90274266277691,1.70283690652412,1.56161446291748,1.16683209175863
0.690509071860565,1.90462711876082,1.70518498511777,1.56362712060894,1.16923548716055
0.691461498166579,1.9067660187661,1.70762492015447,1.56618786547796,1.17113113279666
0.692413924472594,1.90842965037731,1.70905303825736,1.56800834563924,1.17383942813816
0.693366350778609,1.91054670043298,1.7113841644136,1.57002394614009,1.17580593997463
0.694318777084623,1.91270032105456,1.71253915602262,1.57239057918768,1.17816167998543
0.695271203390638,1.91415670420486,1.71464927831755,1.57428577471117,1.17935972336326
0.696223629696652,1.91752382134995,1.71595548242105,1.57689368964989,1.1813338245315
0.697176056002667,1.91904515899321,1.71785157699355,1.5785545320401,1.18305659567254
0.698128482308681,1.92072212041444,1.72062828876521,1.5820982997853,1.18622497963315
0.699080908614696,1.9221849990254,1.72322756672208,1.58504566025267,1.18874086423179
0.700033334920711,1.92444489517321,1.72520323415467,1.58709575551866,1.19166224638018
0.700985761226725,1.92625483537922,1.72662614511389,1.58888461854925,1.19352935790846
0.70193818753274,1.92860753643192,1.72940566000991,1.59097679584175,1.19543645087474
0.702890613838754,1.93041668213137,1.73189277340693,1.59374057146597,1.19752490469425
0.703843040144769,1.93236222628059,1.73419794266905,1.59619277831496,1.20002308638708
0.704795466450783,1.93440089948973,1.73607464770172,1.59831129976361,1.20233270435616
0.705747892756798,1.93639226757268,1.73798702190975,1.60021933923752,1.20404087616112
0.706700319062812,1.93800734961071,1.73949830540301,1.60175278944098,1.20681998138658
0.707652745368827,1.94030073757231,1.74118957989073,1.60350253054672,1.20929195061895
0.708605171674842,1.94255758921852,1.74278375142523,1.60521377295191,1.21214542285657
0.709557597980856,1.9444497942737,1.7456120503005,1.6076000969975,1.21410386273765
0.710510024286871,1.94666952975434,1.74779452822167,1.61070233557204,1.21625439364661
0.711462450592885,1.94894024679788,1.75043502191249,1.61308644246751,1.21901528122616
0.7124148768989,1.95062490403017,1.75195176895033,1.61568777052538,1.22172686532944
0.713367303204914,1.95222282158686,1.75419682064557,1.61795005398836,1.22421099623567
0.714319729510929,1.95407050616385,1.75609143663285,1.61950663506007,1.2261125292761
0.715272155816944,1.95597070800346,1.75807190016181,1.62155060731163,1.22831392637808
0.716224582122958,1.95747320827108,1.76052745631821,1.6237915735589,1.23013567864886
0.717177008428973,1.95972303750761,1.76194925535289,1.62572410113281,1.23275580806813
0.718129434734987,1.96205901761731,1.76498981736367,1.62817062222118,1.2361443247636
0.719081861041002,1.96359836374117,1.7666828444231,1.63170053070771,1.23897945419306
0.720034287347017,1.96565448064936,1.76851210497727,1.63492567900588,1.2419967671314
0.720986713653031,1.96724365789207,1.77006536477869,1.63692666673951,1.24466780445539
0.721939139959046,1.96973555847049,1.77263845080439,1.63972932961811,1.24733581763136
0.72289156626506,1.97218991995246,1.77470925278525,1.64235133381743,1.24931921101176
0.723843992571075,1.97437220286499,1.77607451835485,1.64405045385922,1.2517567298077
0.724796418877089,1.97591240518628,1.77842078210366,1.6463707416078,1.25428245962554
0.725748845183104,1.97745257544036,1.78136955434193,1.64782022384269,1.25612032811375
0.726701271489119,1.97928898321159,1.78369370388567,1.64971283080038,1.2577299876815
0.727653697795133,1.9809254528598,1.78549150591756,1.65213289235593,1.26023517788207
0.728606124101148,1.98256567602366,1.78755174458956,1.65377915477291,1.26361149964313
0.729558550407162,1.98486268681222,1.78980478223874,1.65624223136553,1.26650008933286
0.730510976713177,1.98676211179599,1.79179716626979,1.65795214931758,1.26997710573155
0.731463403019191,1.98856297803512,1.79380141275402,1.66084316782997,1.27239575018833
0.732415829325206,1.98956829282513,1.79667422442755,1.66346685246144,1.27441153252234
0.733368255631221,1.99128414339675,1.7980232489579,1.66568978611274,1.27640410294488
0.734320681937235,1.99427610923839,1.80035523483339,1.66794144373537,1.2780737650405
0.73527310824325,1.99674255593843,1.80246243618387,1.669655907778,1.28067983635365
0.736225534549264,1.99863859286296,1.80528639197435,1.6717444531969,1.28328377180035
0.737177960855279,2.00126647650963,1.80778903014783,1.67369532812525,1.28577161184868
0.738130387161293,2.00320199425691,1.80989038095757,1.67739857841491,1.28904145336278
0.739082813467308,2.00555030977205,1.8126802119693,1.67916862322174,1.29161024357281
0.740035239773323,2.00771165459999,1.81479720392015,1.68236289255079,1.29482988781949
0.740987666079337,2.00998133562268,1.81709772804686,1.68509040913856,1.29742032451727
0.741940092385352,2.01218916710385,1.81957842674024,1.68721292043499,1.29936481866218
0.742892518691366,2.01342440867543,1.82228848114597,1.69061073221576,1.30129404490537
0.743844944997381,2.01521906274715,1.82451289447512,1.69258765016776,1.30424586693676
0.744797371303395,2.01771307556501,1.82617546749008,1.69521472309406,1.30752144122639
0.74574979760941,2.01968563181457,1.82862098076488,1.6980497922417,1.30926488777566
0.746702223915425,2.0213019961508,1.83080922276668,1.7003365354721,1.31331286302721
0.747654650221439,2.02338073519004,1.83269885096862,1.70350977027589,1.31648676532037
0.748607076527454,2.02564947449513,1.83427167445154,1.70624259851996,1.31940359522774
0.749559502833468,2.02809584584477,1.83565819730156,1.70883794394365,1.3229044725874
0.750511929139483,2.02973859368524,1.83881823082749,1.71138695554379,1.3249512243691
0.751464355445497,2.03124482899136,1.8409754895189,1.71390312484665,1.32789747961635
0.752416781751512,2.03306020422582,1.84305241663717,1.71664096459924,1.33004786068689
0.753369208057526,2.03467275067753,1.84498154307554,1.71889105399996,1.33221996158785
0.754321634363541,2.0368558975737,1.84728556240668,1.72106438961346,1.33497405665932
0.755274060669556,2.03854126899887,1.84886503363277,1.72335161324508,1.33638304666478
0.75622648697557,2.04098277559499,1.85145085157075,1.72498220543318,1.33931966915908
0.757178913281585,2.04375375692364,1.85402475728197,1.72680817308925,1.34190443473807
0.758131339587599,2.0456351280756,1.85658457947344,1.72966801151159,1.3452935116956
0.759083765893614,2.04767907877874,1.85854037104463,1.73127632228487,1.34740762448922
0.760036192199629,2.04938270281915,1.86077142704384,1.73427636772072,1.35020611278559
0.760988618505643,2.05072757642693,1.86356295595437,1.73707788359692,1.35315135772938
0.761941044811658,2.05323409375514,1.86548046982967,1.73897979970883,1.35635152390139
0.762893471117672,2.05461050007092,1.86732023653995,1.7415878422839,1.35912035460089
0.763845897423687,2.05709305830754,1.86980902982419,1.74316404244351,1.36243821982487
0.764798323729701,2.05977648715462,1.87158875827391,1.74554936042815,1.36517518179083
0.765750750035716,2.06249661737957,1.87451356581515,1.74776584952445,1.36807821607513
0.766703176341731,2.06509801488922,1.87700830262903,1.75095488190385,1.37061724818874
0.767655602647745,2.06748412228729,1.87950605473237,1.75405568109992,1.37326912069352
0.76860802895376,2.06928033572127,1.88312139866086,1.75653374676271,1.37526575135891
0.769560455259774,2.07120012818647,1.88484899445522,1.75781822163112,1.37844328350235
0.770512881565789,2.07403574202725,1.88737407866292,1.7598853965901,1.38084476807832
0.771465307871803,2.07708096954659,1.88944529302019,1.76193516819557,1.38409143131527
0.772417734177818,2.078782084931,1.89214449826838,1.76454958191506,1.38611202385758
0.773370160483833,2.08118625032502,1.89465256157393,1.76700187474167,1.3899604509317
0.774322586789847,2.08284526759688,1.8966806034845,1.76904940221682,1.39399008069677
0.775275013095862,2.0847042813142,1.89860549463148,1.77160027149055,1.3962450986765
0.776227439401876,2.08664411546163,1.90121482775467,1.7738638663105,1.39841084509826
0.777179865707891,2.08832683396082,1.90323230594104,1.77583125219776,1.4015450959324
0.778132292013905,2.0917255267388,1.90693253185232,1.77851774579885,1.40513175119654
0.77908471831992,2.09367762526227,1.90866720260604,1.78267943530404,1.40856865629942
0.780037144625935,2.09635995641625,1.91099106875226,1.78506456013721,1.41208401378245
0.780989570931949,2.09826992480378,1.91297717436596,1.78791590749335,1.41494040814784
0.781941997237964,2.09951247137534,1.91656909835645,1.79022877639093,1.41808492623689
0.782894423543978,2.10179346916869,1.91940330806321,1.79346391929695,1.42099069253416
0.783846849849993,2.1051026948233,1.9219928570612,1.79664446057215,1.42304076184837
0.784799276156007,2.1083506193363,1.9241406659291,1.79957259935797,1.42526731268123
0.785751702462022,2.11016979779178,1.92615077645864,1.80284731226057,1.42720291999508
0.786704128768037,2.11222108466829,1.92833361648239,1.80542060342515,1.42966505971447
0.787656555074051,2.11522095296014,1.93033705245346,1.80772351480996,1.43213350254246
0.788608981380066,2.11697736171181,1.93293965832535,1.81035248262073,1.43466398645978
0.78956140768608,2.11881219307565,1.93551096174776,1.81252008441479,1.43691721218715
0.790513833992095,2.12210195727989,1.93763652861245,1.81573657041923,1.44028207800306
0.791466260298109,2.12430226657257,1.93993695405088,1.81852464160336,1.44271325096483
0.792418686604124,2.12694294722378,1.94150726829496,1.82118607507458,1.44484222533751
0.793371112910139,2.12952016618773,1.94422198938493,1.82298797901468,1.4479370692473
0.794323539216153,2.13321287991358,1.9466849824942,1.82532290470637,1.45026663510531
0.795275965522168,2.13522310636246,1.94952326867632,1.8273607767114,1.45445917173975
0.796228391828182,2.13823729102355,1.95194775803476,1.82933469645688,1.45750714065327
0.797180818134197,2.14001245014817,1.9547980748305,1.83202418936271,1.45960209142382
0.798133244440211,2.14217857523744,1.95752593326073,1.83531085954236,1.46219707404807
0.799085670746226,2.14396199757081,1.96084571783903,1.83740027012522,1.46666873812249
0.800038097052241,2.14599003745729,1.9634922911069,1.84183254686977,1.46955903886608
0.800990523358255,2.14800518525686,1.96670089379075,1.84580201103644,1.47181030759019
0.80194294966427,2.15042929194754,1.96952253886495,1.84883854407706,1.47405653792318
0.802895375970284,2.15264713151145,1.97153630837547,1.85148719858084,1.477684601243
0.803847802276299,2.15525620577807,1.973764966576,1.85361697394611,1.48181034728495
0.804800228582313,2.15738718516776,1.9762466929636,1.85677842005507,1.48535644440691
0.805752654888328,2.15937212948814,1.9781375835541,1.85936244912357,1.48884224657887
0.806705081194343,2.1615118433428,1.98026064521741,1.86252344800064,1.49169045088192
0.807657507500357,2.16418704829901,1.98205684082245,1.86529855986785,1.49425216247233
0.808609933806372,2.16741824562724,1.98422922720879,1.86794070667361,1.49734578810131
0.809562360112386,2.16961535381888,1.98663360074286,1.87056387585171,1.50004651847577
0.810514786418401,2.1719846557848,1.9895971178509,1.87304617192207,1.50344111092284
0.811467212724415,2.17492363509986,1.99317717433723,1.87504608201616,1.50616327137307
0.81241963903043,2.17769547240705,1.99525391903411,1.87778491176292,1.5087549794241
0.813372065336445,2.17933581170137,1.99807546364017,1.87957349564364,1.51180208083578
0.814324491642459,2.18214322950724,2.00021409844521,1.88295719598053,1.51453023353556
0.815276917948474,2.18450326554627,2.00333474180555,1.88598332003399,1.51717306446941
0.816229344254488,2.18701221647629,2.00508474728903,1.89024849612807,1.51934647641557
0.817181770560503,2.1883679055802,2.00833747353679,1.89382702551176,1.52361390149591
0.818134196866517,2.19108276044628,2.01054226704932,1.89665886951677,1.52722110231048
0.819086623172532,2.193685460832,2.01409749987098,1.89905450048558,1.53038304833902
0.820039049478547,2.19622063723328,2.01668199673221,1.90281658393339,1.53398091310471
0.820991475784561,2.19851918705982,2.01914227237659,1.90462001219471,1.53632039557705
0.821943902090576,2.20168287334966,2.02220887528157,1.9071063661624,1.53826324582002
0.82289632839659,2.20438685687127,2.02524929102409,1.910278086289,1.54244357946411
0.823848754702605,2.20722644118484,2.02941153723603,1.91247215856204,1.54550899445429
0.824801181008619,2.2104450727712,2.03159876755242,1.91598657054947,1.54815402802851
0.825753607314634,2.21221539274987,2.03410723626245,1.91804201458453,1.54997417103221
0.826706033620649,2.21401380772506,2.03706568462906,1.92131168472891,1.55385101115054
0.827658459926663,2.2167324232073,2.04087690747962,1.92435297883756,1.55661191656414
0.828610886232678,2.21913752728079,2.04410702702094,1.92672463915494,1.5591642900481
0.829563312538692,2.22250863602074,2.04731634068454,1.92999082522081,1.56181822467602
0.830515738844707,2.22573721953444,2.04975193318735,1.93355437159041,1.56474952911214
0.831468165150721,2.22939574466973,2.05268431234299,1.93621156435292,1.568010190217
0.832420591456736,2.23289746642756,2.05473103130174,1.93805888776863,1.5707204544912
0.833373017762751,2.23475269447051,2.05822011494489,1.94079297178725,1.57508575676173
0.834325444068765,2.23750798319203,2.06115396817876,1.94565015330312,1.57811707136665
0.83527787037478,2.23997339339195,2.06437494981532,1.94964459636364,1.58187784294809
0.836230296680794,2.24344467380585,2.0668968222679,1.95193457609664,1.58502896534775
0.837182722986809,2.24635301848069,2.06970588572173,1.95527661088695,1.58955946120081
0.838135149292824,2.24911385589966,2.07223182475009,1.95914918181813,1.59308275504902
0.839087575598838,2.25148236395547,2.07523316798485,1.96318748067458,1.59639245567491
0.840040001904853,2.25325024592524,2.07843467907741,1.96655702866417,1.59923222307543
0.840992428210867,2.25727076962858,2.08105490842763,1.96969532193302,1.60214161172682
0.841944854516882,2.25967365593732,2.08310442627601,1.97349557279787,1.60637865253628
0.842897280822896,2.26239013539147,2.08509968858859,1.97653900907416,1.60890063308973
0.843849707128911,2.26522241107337,2.08808178625781,1.97972891135734,1.61291106472974
0.844802133434925,2.26848247293371,2.09200530194289,1.98283182167691,1.6161350855308
0.84575455974094,2.27160863560597,2.0946320724776,1.98664164592697,1.61993150149208
0.846706986046955,2.27370955493688,2.09779010690655,1.98951090090544,1.62326060468214
0.847659412352969,2.2766424783168,2.10164807616738,1.99394287385215,1.62708360852201
0.848611838658984,2.28016236739651,2.10483981105609,1.99839995997587,1.63134109444631
0.849564264964998,2.28304081639872,2.10822739852688,2.00162234543801,1.63626793285145
0.850516691271013,2.28752094685693,2.11124636869362,2.00456042601208,1.63943341237635
0.851469117577027,2.29060623424075,2.11394364295395,2.00820080115082,1.64451481898574
0.852421543883042,2.29271926839232,2.11768597154509,2.01168789237734,1.64762383981672
0.853373970189057,2.29653400445616,2.12098166814748,2.0170165196466,1.65116826602742
0.854326396495071,2.29947840781703,2.12405748386719,2.02020704782552,1.65532206952488
0.855278822801086,2.30300413391908,2.12724223182517,2.0257982959896,1.66084159373052
0.8562312491071,2.30528725295417,2.13017317452698,2.03013052719816,1.66548894539948
0.857183675413115,2.30823586026113,2.1323410023742,2.03384165244342,1.6696449641509
0.858136101719129,2.31302069140541,2.13608589925065,2.03837171552738,1.67566203582392
0.859088528025144,2.31655612770637,2.13836907515583,2.04303526049058,1.67832903825581
0.860040954331159,2.31810510484225,2.14058069629036,2.04644531422832,1.68222612288502
0.860993380637173,2.32137542013107,2.14351351790143,2.05011301869264,1.68720732017519
0.861945806943188,2.32504241235078,2.14705612754128,2.05490843732321,1.69155723065745
0.862898233249202,2.32822091989857,2.15190333018573,2.05909093650914,1.69650444276831
0.863850659555217,2.33118784423626,2.15603289387444,2.06316140669068,1.69997553994552
0.864803085861231,2.33529327917327,2.15911930302705,2.06751827485101,1.70456755011151
0.865755512167246,2.3392005974929,2.16144195189142,2.07383723462356,1.7093630810044
0.866707938473261,2.34254360014867,2.16664334628186,2.07815133284025,1.71390597990617
0.867660364779275,2.34588939157126,2.1702790884708,2.08226907902261,1.71906362260859
0.86861279108529,2.34930620872261,2.17428334494698,2.08681487675193,1.7232393131906
0.869565217391304,2.35305171274963,2.17748343813493,2.09121527999702,1.72648825722582
0.870517643697319,2.35694671575778,2.18249986186041,2.09537983696424,1.73120917092448
0.871470070003334,2.36069893947651,2.18541425567232,2.10099548354485,1.73671095750344
0.872422496309348,2.36547658108444,2.1903521575368,2.10601729679938,1.74017731627916
0.873374922615363,2.36947808980474,2.19356730211754,2.10923993902099,1.7429045126723
0.874327348921377,2.37388305926236,2.19752924236021,2.11423588841778,1.74688319615318
0.875279775227392,2.37800565918803,2.1998835438496,2.11982359247237,1.75042720180469
0.876232201533406,2.38117232046709,2.20375387937543,2.12321141587973,1.75540111017927
0.877184627839421,2.38539054584953,2.20723166344564,2.12901075993239,1.75796134105872
0.878137054145436,2.38979504352664,2.21236893560898,2.13450492257302,1.76212852093264
0.87908948045145,2.39307940320765,2.2183134919312,2.13892427456883,1.76667103454627
0.880041906757465,2.39694736998247,2.22438526380259,2.14281701165776,1.77182351653915
0.880994333063479,2.40103746584969,2.2292318658573,2.14687159275266,1.7773742936013
0.881946759369494,2.403936427087,2.23267644815344,2.1517241995455,1.78422554525146
0.882899185675508,2.40689988097984,2.2356256042556,2.15576482592907,1.78781321950219
0.883851611981523,2.41124988103765,2.23905406706846,2.15923356142609,1.79196874542417
0.884804038287538,2.41596255067583,2.24289364568313,2.16523635426827,1.79593253795271
0.885756464593552,2.42036506832247,2.24695612702157,2.16891625190921,1.80052870139053
0.886708890899567,2.42460634078035,2.25172270549076,2.17301874463572,1.80447055781608
0.887661317205581,2.42838857215544,2.25709405272949,2.17761413770198,1.80911031716199
0.888613743511596,2.4316601411987,2.26194735951591,2.18117376724367,1.81329843724378
0.88956616981761,2.43528732732885,2.26872417019153,2.18716605358465,1.81707692742468
0.890518596123625,2.43879711891033,2.27166802605468,2.19139758041628,1.82144437077677
0.891471022429639,2.44318117860683,2.2769344838387,2.19764141216887,1.82714712365631
0.892423448735654,2.44569759812225,2.28299454081274,2.20355585150397,1.83179862900786
0.893375875041669,2.44966911201908,2.28708135872552,2.20809671455995,1.83609125813763
0.894328301347683,2.45286974890914,2.29502482542619,2.21285235418916,1.84155525366082
0.895280727653698,2.45665508313719,2.2992809331145,2.21676126854568,1.84476211479607
0.896233153959712,2.46297738267107,2.30378310916156,2.22158580829177,1.84933697820094
0.897185580265727,2.46712078730812,2.3077209597868,2.22750592124138,1.85442571960249
0.898138006571741,2.47081386306338,2.31568707823943,2.23247914788804,1.85874678790117
0.899090432877756,2.47505123256174,2.3220232377065,2.23865831957672,1.86388932224697
0.900042859183771,2.47978971911476,2.32679311707069,2.24443304359702,1.86874698033738
0.900995285489785,2.48490613010491,2.33118213425546,2.24938983146602,1.87284533758956
0.9019477117958,2.49031805948924,2.33734738129404,2.25792100346644,1.8783836107202
0.902900138101814,2.49343359873974,2.3433083059049,2.26126310489595,1.88756249797912
0.903852564407829,2.49860978736641,2.34811974522488,2.26933883856881,1.89312394253408
0.904804990713844,2.50401310585342,2.3536138696417,2.27453095665038,1.89736659278435
0.905757417019858,2.50802765241535,2.35898202677481,2.28049179776301,1.90125738806451
0.906709843325873,2.51415058549662,2.36460066610173,2.28729263726453,1.906367247368
0.907662269631887,2.5175099949875,2.37184091759971,2.29447961584169,1.91079805646239
0.908614695937902,2.52128425005194,2.37850915652105,2.30234133506433,1.92177975951577
0.909567122243916,2.52845055380571,2.38627729193777,2.30587393383911,1.92989119233489
0.910519548549931,2.53506355076838,2.39259459674533,2.31075344750536,1.93473159115002
0.911471974855946,2.54129080627329,2.39660852298649,2.3157352694299,1.94270130439005
0.91242440116196,2.54762618738376,2.40231912622121,2.32229909303966,1.94714702721966
0.913376827467975,2.5548410358384,2.40906750381965,2.32757030558294,1.95092873886113
0.914329253773989,2.559996427636,2.41192454797778,2.33452145645726,1.95644152994641
0.915281680080004,2.56565206460137,2.41894161674957,2.34320840847632,1.96134358423814
0.916234106386018,2.5718312151601,2.42751007468977,2.35302824850484,1.96680991368472
0.917186532692033,2.57827833379121,2.43435166885338,2.36364458178091,1.972311912726
0.918138958998048,2.58561161754791,2.44479509663329,2.37185124728415,1.97845159445796
0.919091385304062,2.59287335399017,2.45203774470343,2.37881301851091,1.98822635984489
0.920043811610077,2.60143374430434,2.45940933796968,2.38535671479155,1.99442912525417
0.920996237916091,2.60906950290214,2.4686141502744,2.39406554133582,2.00201851145532
0.921948664222106,2.61339779582639,2.47562087721046,2.40193298917637,2.01091812301432
0.92290109052812,2.62276907104203,2.48386664798061,2.41140966864505,2.01854918094926
0.923853516834135,2.6321499153101,2.49106857432313,2.42199612607943,2.02482440247857
0.92480594314015,2.63838354902978,2.49791436258017,2.43329255492968,2.03326521013317
0.925758369446164,2.64603010638021,2.50725456042383,2.44320651471077,2.04126740696983
0.926710795752179,2.65351917591286,2.51485305237487,2.45324423247937,2.04739175773602
0.927663222058193,2.65960680750462,2.52018386672146,2.46204196364464,2.05736931572304
0.928615648364208,2.66841004685992,2.53165264852296,2.47451922210602,2.06399209674856
0.929568074670222,2.67773994965977,2.5406946838419,2.48292229682986,2.07245574380352
0.930520500976237,2.68668084626489,2.55117520260535,2.48991847155152,2.08074511032822
0.931472927282252,2.69754596400232,2.55697056367385,2.49931393857016,2.08792376366392
0.932425353588266,2.70892244036742,2.56730407590151,2.51373839398537,2.09539823493048
0.933377779894281,2.72082174768481,2.57335615023803,2.52356603309853,2.1023576884241
0.934330206200295,2.73029094445929,2.58232420278109,2.53257383120002,2.1100944696546
0.93528263250631,2.73848233136944,2.59181055867665,2.54978390518345,2.11616194834943
0.936235058812324,2.74650167884494,2.6043212814877,2.56075540714418,2.12224576691254
0.937187485118339,2.75884086483207,2.61732613988595,2.57676471573752,2.1297788978265
0.938139911424353,2.76899366747956,2.62594839771624,2.59233193956633,2.1378189900005
0.939092337730368,2.78008615704444,2.63849921210251,2.60853753399047,2.14675498409513
0.940044764036383,2.79195091754994,2.64931470205454,2.62008407942066,2.15559403600968
0.940997190342397,2.80672961946581,2.66089268307881,2.63213294931055,2.16585770638608
0.941949616648412,2.8282128097764,2.67293792747613,2.64523714052144,2.17404910862743
0.942902042954426,2.848325603711,2.69114737887072,2.66414729021168,2.18928184644382
0.943854469260441,2.86229333744369,2.69912629752191,2.68287489832976,2.20278008635565
0.944806895566456,2.87985662635042,2.71205662645541,2.70258028807791,2.21325368586043
0.94575932187247,2.89832037784708,2.72543783340134,2.71842941724302,2.22488774650062
0.946711748178485,2.91736251352735,2.73927961895764,2.73933924735108,2.2329910064303
0.947664174484499,2.93337363315832,2.75324855089764,2.75478763212765,2.24331358359566
0.948616600790514,2.95226473134344,2.76729956834293,2.77330709358941,2.25089038577531
0.949569027096528,2.98762503636529,2.78775996622357,2.79581852230783,2.26137768354484
0.950521453402543,3.01024704401157,2.80255995590163,2.81776502898948,2.27327765831321
0.951473879708558,3.04143602286245,2.82079610585259,2.83915336613378,2.28778781829119
0.952426306014572,3.06436323361212,2.83770646568488,2.86069744892927,2.2994730694177
0.953378732320587,3.09130765269786,2.86144562068489,2.89242650002,2.3145202192504
0.954331158626601,3.12159359238744,2.90050414324303,2.92031041318192,2.32979838805743
0.955283584932616,3.15633019984464,2.92512007144082,2.94567369708051,2.34596848422267
0.95623601123863,3.18665031763644,2.94847043359424,2.96917823997775,2.3606030901219
0.957188437544645,3.21320343156002,2.97385482584861,2.99782657731129,2.38622870741897
0.95814086385066,3.25241021878404,3.00238107216342,3.03058494775686,2.40515548654106
0.959093290156674,3.28954078649456,3.03482019529452,3.06346874192321,2.42289338837235
0.960045716462689,3.31717360031101,3.07639026732223,3.09336657350599,2.44115353578497
0.960998142768703,3.378931990591,3.10239325777465,3.11843842184245,2.46263076031339
0.961950569074718,3.42156720114835,3.12974981424269,3.15243408126844,2.4871752590933
0.962902995380732,3.46993995303321,3.15246533859128,3.1829647428248,2.50379378564773
0.963855421686747,3.5267216969906,3.19456405674581,3.2306691159481,2.52615275673588
0.964807847992762,3.59994905162052,3.24124118236893,3.27014210524164,2.54573929005992
0.965760274298776,3.64844961647077,3.28063440413265,3.30899942876585,2.56693915074815
0.966712700604791,3.70527369259902,3.29975607708214,3.37550934235481,2.59470508353274
0.967665126910805,3.76640364834439,3.33049392280081,3.43028964025455,2.62263281960254
0.96861755321682,3.81950184273479,3.39146681085237,3.47241263473573,2.64710192816309
0.969569979522834,3.88874318362637,3.44274498439522,3.53374131024647,2.69235742722479
0.970522405828849,3.94762762725562,3.48319700336619,3.59021910479662,2.73646759050121
0.971474832134864,4.01552432317481,3.52105022039522,3.63759393662125,2.76661206958166
0.972427258440878,4.08498066157678,3.57866411232063,3.69204919255426,2.7963480307118
0.973379684746893,4.15573805960796,3.65010187613053,3.75820026440084,2.84535223507962
0.974332111052907,4.24288792285249,3.74453950099206,3.83107497461783,2.8893430069062
0.975284537358922,4.33668604683958,3.79585148251217,3.92023794552169,2.93574997076125
0.976236963664936,4.44859911744656,3.8798610625223,4.02076950190478,2.9968001332027
0.977189389970951,4.54750037710648,3.95817587345859,4.12676176331467,3.03320527729285
0.978141816276966,4.71534245514973,4.05424395350819,4.19118959239509,3.10353589087822
0.97909424258298,4.82855190240514,4.18204888396854,4.28854646941973,3.19503234040923
0.980046668888995,4.93190870732835,4.28085243904118,4.4123165969876,3.26887301136275
0.980999095195009,5.08924248215623,4.39617201898649,4.52150532777581,3.35078995937608
0.981951521501024,5.21409802688802,4.48630167839013,4.64323967992758,3.43004362781465
0.982903947807038,5.40119138590858,4.60914763198365,4.78317874935418,3.56272044376822
0.983856374113053,5.5712032679017,4.74170016061967,4.96323347800038,3.63472852490998
0.984808800419068,5.76341665488695,4.90607535723336,5.16258108704427,3.73631078845634
0.985761226725082,5.92243372172843,5.08891073414021,5.31551476278696,3.86943765400076
0.986713653031097,6.14566730208733,5.26402361613431,5.55063751292458,4.00237823748883
0.987666079337111,6.41036520580266,5.48972179521442,5.77216564834056,4.26450391954419
0.988618505643126,6.7078675380794,5.74180281560839,6.16118586074837,4.44713222128473
0.98957093194914,7.00937575055033,5.93238801051539,6.50067757603309,4.64939658168904
0.990523358255155,7.32335513755965,6.18491006292427,6.93880789071382,4.89098621838451
0.99147578456117,7.67801677352142,6.3876115513822,7.25334349545143,5.25219453730962
0.992428210867184,8.17487332727321,6.71430568599728,7.95476492062142,5.54035299075681
0.993380637173199,8.55923756186347,7.2218923199934,8.65970259039015,5.87326580216227
0.994333063479213,9.1976049089444,7.81520943569613,9.3352166244778,6.52575606905175
0.995285489785228,10.0850148086961,8.70014816646178,10.4328854030918,7.18266915302452
0.996237916091242,10.7691232204829,9.63963734448927,11.0732291260152,8.14222520666822
0.997190342397257,11.7461876240189,10.6774139709504,12.443498745152,9.65137607603935
0.998142768703272,13.1200882761994,12.9249444410706,14.1445823762714,11.76039518435
0.999095195009286,14.8402827718084,16.2564138181994,17.0412426104295,14.4307827969919


==> figures/resultsFinal/UECentricHandover.csv <==
speed,1,2,3,4
1,0.190666666666667,0.112952380952381,0.0712380952380952,0.0500952380952381
2,0.282666666666667,0.20847619047619,0.164380952380952,0.130666666666667
3,0.298571428571429,0.227714285714286,0.169809523809524,0.0937142857142857
4,0.34352380952381,0.22047619047619,0.086,0.125047619047619


==> figures/resultsFinal/UECentricSpeeds.csv <==
speed,1,2,3,4,upper,lower
3,2.33225177742923,2.3258868544717,2.31625913910292,2.30940620935436,3.3977771203803,1.38694870477715
30,2.13685212028924,2.10289359617549,2.06045497591846,2.00792892917428,3.35833289059,1.15878012340033
60,2.07593452045791,2.01910736410523,1.91519119504378,1.58998522220712,3.36254226763616,1.01663526566975
120,1.9723154976679,1.87556119407204,1.14220486021963,0.507599929923919,3.34249201889185,0.778901360216267

